Optimal Sensing of Momentum Kicks with a Feedback-Controlled Nanomechanical Resonator

External disturbances exciting a mechanical resonator can be exploited to gain information on the environment. Many of these interactions manifest as momentum kicks, such as the recoil of residual gas, radioactive decay, or even hypothetical interactions with dark matter. These disturbances are often rare enough that they can be resolved as singular events rather than cumulated as force noise. While high-Q resonators with low masses are particularly sensitive to such momentum kicks, they will strongly excite the resonator, leading to nonlinear effects that deteriorate the sensing performance. Hence, this paper utilizes optimal estimation methods to extract individual momentum kicks from measured stochastic trajectories of a mechanical resonator kept in the linear regime through feedback control. The developed scheme is illustrated and tested experimentally using a pre-stressed SiN trampoline resonator. Apart from enhancing a wide range of sensing scenarios mentioned above, our results indicate the feasibility of novel single-molecule mass spectrometry approaches.

==> figures/Data/spec-1.tsv <==
0	5.27169392430782e-15
0.025	2.67153905818805e-13
0.05	1.85862784282627e-13
0.075	2.43494019115163e-13
0.1	8.86188807844179e-15
0.125	2.07544894293217e-15
0.15	1.55024871938427e-13
0.175	6.91382260701029e-15
0.2	6.56203885934733e-15
0.225	1.64434713611385e-15
0.25	3.96542345273718e-14
0.275	1.09877278939399e-15
0.3	4.36779831997835e-15
0.325	3.18169963378421e-15
0.35	5.52677497740151e-14
0.375	2.16220738663058e-15
0.4	2.38647581235104e-15
0.425	2.81796376712176e-15
0.45	1.029100585773e-13
0.475	9.91821303934892e-15
0.5	6.7193665376271e-15
0.525	7.69741634478033e-16
0.55	5.0845606610692e-15
0.575	1.29694441559968e-15
0.6	8.80714263513905e-16
0.625	2.08921190548333e-16
0.65	7.00705282200291e-14
0.675	4.4710245471299e-16
0.7	2.78472101787895e-16
0.725	5.21800401424665e-16
0.75	9.26868971269521e-15
0.775	2.81645184534092e-16
0.8	5.57680243614011e-16
0.825	1.25777588518358e-16
0.85	1.1638373886323e-14
0.875	1.48099836084001e-16
0.9	2.13894035690275e-16
0.925	1.6267797685257e-16
0.95	2.50032442224281e-15
0.975	1.55849970391135e-16
1	4.45174704045104e-16
1.025	1.69414975867876e-16
1.05	5.37350130847881e-15
1.075	2.43166888291792e-16
1.1	5.62419307743084e-16
1.125	6.19952081135745e-16
1.15	5.26603039256604e-15
1.175	6.54782784656478e-16
1.2	5.6658688045627e-16
1.225	4.72135930129053e-16
1.25	2.12610250668806e-15
1.275	4.29668538034734e-16
1.3	1.11089605106571e-15
1.325	1.60564158922669e-15
1.35	1.67608431259444e-15
1.375	2.28058595141752e-15
1.4	3.01753331271593e-15
1.425	6.11666368900755e-15
1.45	1.31421127281155e-14
1.475	7.62665733918407e-14
1.5	1.05855476500046e-12
1.525	2.91546898768473e-14
1.55	1.27574262283851e-14
1.575	6.44590365522293e-15
1.6	3.32268682260809e-15
1.625	1.85830495081655e-15
1.65	2.84752950900972e-15
1.675	9.86327161938598e-16
1.7	8.78823718956359e-16
1.725	7.73594769833908e-16
1.75	1.29426640264885e-15
1.775	3.50622853553072e-16
1.8	5.84641695586345e-16
1.825	1.97836092346378e-16
1.85	4.31983024009906e-16
1.875	1.63498225570268e-16
1.9	1.66819372870288e-16
1.925	1.94916604846042e-16
1.95	1.52373748084459e-15
1.975	2.68557875509372e-16
2	1.09113764189338e-16
2.025	2.0734466611758e-16
2.05	8.27324450984743e-16
2.075	7.98291667964098e-17
2.1	1.26796146892791e-16
2.125	7.73629137624697e-17
2.15	7.64405440404522e-16
2.175	2.49005418351161e-16
2.2	1.7556150180043e-16
2.225	1.03358146735307e-16
2.25	1.72223114258291e-16
2.275	1.30171775989133e-16
2.3	1.4228653449662e-16
2.325	2.97440758376109e-16
2.35	3.35239612159861e-16
2.375	1.20448772275711e-16
2.4	1.19075658820727e-16
2.425	1.72913866673411e-16
2.45	2.03753458753345e-15
2.475	2.42684384123015e-16
2.5	9.05424774500101e-17
2.525	1.46064765308572e-16
2.55	4.97039403165791e-16
2.575	1.31615955501729e-16
2.6	1.28582101106835e-16
2.625	7.28752891882898e-17
2.65	1.74799270268186e-16
2.675	8.30631631793926e-17
2.7	1.74042126983548e-16
2.725	1.39942630606449e-16
2.75	6.51075696973513e-16
2.775	1.2723514959935e-16
2.8	2.59911175531832e-16
2.825	2.53469931397804e-16
2.85	7.03970723581602e-16
2.875	4.90401822790456e-16
2.9	6.99970743378339e-16
2.925	1.29537328719952e-15
2.95	3.36751431723724e-15
2.975	2.47810539107082e-14
3	4.90175794361699e-14
3.025	4.82849410207714e-15
3.05	1.6980951331055e-15
3.075	1.11035336557852e-15
3.1	2.90983557739551e-16
3.125	3.47336566581022e-16
3.15	8.16760997158512e-16
3.175	1.40863537300868e-16
3.2	3.10316708268812e-16
3.225	1.09406609774138e-16
3.25	2.68775900928498e-16
3.275	6.38262327567994e-17
3.3	1.74489562522791e-16
3.325	8.99434714472073e-17
3.35	8.94516454473221e-17
3.375	4.76583892835404e-17
3.4	9.08136434285778e-17
3.425	5.96645827980617e-17
3.45	1.99469816607097e-16
3.475	5.34602535889953e-17
3.5	1.11698262017594e-16
3.525	6.98217916357202e-17
3.55	1.94397267316306e-16
3.575	7.63532193842785e-17
3.6	8.30156312146295e-17
3.625	4.83211657334061e-17
3.65	1.42690251498202e-16
3.675	1.40325934213325e-16
3.7	1.14964545214992e-16
3.725	6.9304281242803e-17
3.75	3.11015008060604e-16
3.775	8.2389751797507e-17
3.8	7.64360218311962e-17
3.825	8.44208704994965e-17
3.85	1.6314319196027e-16
3.875	3.84823955292465e-17
3.9	4.03223073425413e-17
3.925	4.3564380538073e-17
3.95	1.42214053057075e-16
3.975	3.24896052860032e-17
4	1.041752542206e-16
4.025	1.31156294757011e-17
4.05	2.40240254877147e-16
4.075	4.14716543675223e-17
4.1	8.78327463830181e-17
4.125	7.2544659212e-17
4.15	1.18801417550105e-16
4.175	7.03249089801857e-17
4.2	1.4947683165619e-16
4.225	5.46017193797153e-17
4.25	1.59925805124499e-16
4.275	9.92985089208861e-17
4.3	6.10778401332264e-17
4.325	5.24977402530406e-17
4.35	4.78814714021034e-16
4.375	3.29022861247182e-17
4.4	4.89799649696913e-17
4.425	2.35803317900585e-17
4.45	1.10624275631751e-16
4.475	6.20194316531218e-17
4.5	1.31050830469832e-16
4.525	5.85650970160293e-17
4.55	1.17564773990889e-16
4.575	9.51074449009216e-17
4.6	4.24127560862063e-17
4.625	8.2620910204511e-17
4.65	3.58662504522002e-16
4.675	6.01509979485875e-17
4.7	5.58473355611331e-17
4.725	5.29069724357106e-17
4.75	1.18834493460667e-16
4.775	4.52628438316381e-17
4.8	6.42050309093612e-17
4.825	3.99590927468936e-17
4.85	9.65528638567639e-17
4.875	1.04815428544736e-16
4.9	1.36354794701911e-16
4.925	3.71862633666896e-17
4.95	2.0090935720946e-16
4.975	3.47573275964069e-17
5	5.2140245877879e-17
5.025	4.11079969468472e-17
5.05	1.46435279433321e-16
5.075	5.91497812059577e-17
5.1	1.06196192074429e-16
5.125	4.32668492624251e-17
5.15	1.23325706970724e-16
5.175	8.30840621130264e-17
5.2	4.42580170980527e-17
5.225	8.65569149448231e-17
5.25	1.26105041554362e-16
5.275	1.63340386957416e-16
5.3	6.18232363211135e-17
5.325	8.60837640514279e-17
5.35	2.26504013603913e-16
5.375	5.00136425686242e-17
5.4	1.85230569265446e-16
5.425	4.97822794072102e-17
5.45	2.27183362367715e-16
5.475	8.68647871277239e-17
5.5	4.0069074358616e-17
5.525	5.23118169361448e-17
5.55	4.7802956898899e-17
5.575	2.09639106520175e-16
5.6	6.2668055397164e-17
5.625	1.09920056954013e-16
5.65	1.46705121312381e-16
5.675	9.41383473068807e-17
5.7	1.07466924640334e-16
5.725	1.03222054559314e-16
5.75	9.80554887307458e-17
5.775	7.08925743654563e-17
5.8	9.03563861818527e-17
5.825	6.85753410816493e-17
5.85	9.86356014093676e-17
5.875	1.27761048890519e-16
5.9	2.96365762217818e-17
5.925	6.68045078953195e-17
5.95	1.00049923832157e-16
5.975	5.80558036684867e-17
6	7.29465917140272e-17
6.025	1.21467737002508e-16
6.05	1.03531067243799e-16
6.075	8.75450655793034e-17
6.1	1.20093952027398e-16
6.125	8.787400809329e-17
6.15	4.68505356913362e-17
6.175	1.28453872729259e-16
6.2	2.34437313635829e-16
6.225	4.00309631431046e-17
6.25	1.09639800353119e-16
6.275	3.33407525939191e-17
6.3	3.94196858493141e-17
6.325	9.49856634987168e-17
6.35	6.34689849570802e-17
6.375	6.09478535613173e-17
6.4	6.52925067805342e-17
6.425	4.80555816627596e-17
6.45	9.33512503035286e-17
6.475	1.47368392611134e-16
6.5	1.24320073418816e-16
6.525	1.10808791693899e-16
6.55	5.65733626148367e-17
6.575	4.27040060626959e-17
6.6	1.00259677054165e-16
6.625	7.32920502939679e-17
6.65	4.53687530816614e-17
6.675	5.90779150659964e-17
6.7	1.35835243682654e-16
6.725	8.09245852235097e-17
6.75	5.69667872938015e-17
6.775	1.13168493098726e-16
6.8	9.96058062632298e-17
6.825	5.36099239091348e-17
6.85	3.30123390564704e-15
6.875	3.15024641791424e-16
6.9	5.53400703415009e-17
6.925	7.02766878638336e-17
6.95	3.339582464771e-16
6.975	1.35161845388185e-16
7	2.02503019731638e-16
7.025	5.85981615340545e-17
7.05	2.12747511642918e-16
7.075	8.26433834804601e-17
7.1	1.57304941121302e-16
7.125	2.94235897918332e-16
7.15	2.66299204355314e-15
7.175	2.25185241917595e-16
7.2	1.48137207416289e-16
7.225	5.26047456690934e-17
7.25	8.74139334053011e-17
7.275	8.38599770017978e-17
7.3	1.46529389424089e-16
7.325	1.32584207862107e-16
7.35	2.22206268599289e-16
7.375	4.13617448018094e-17
7.4	8.00103881923356e-17
7.425	1.15346694541153e-16
7.45	6.77123685391743e-16
7.475	7.00620629230239e-17
7.5	4.54249503211821e-17
7.525	1.20084838577596e-16
7.55	5.40198383922842e-17
7.575	5.36181452371311e-17
7.6	8.79593800678823e-17
7.625	9.53478439488027e-17
7.65	8.87659584355521e-17
7.675	1.02891345822308e-16
7.7	3.74707376426191e-17
7.725	5.29715151172341e-17
7.75	1.95377802018197e-16
7.775	8.05498283133417e-17
7.8	1.64505334206439e-16
7.825	4.96854035566642e-17
7.85	6.15209261415374e-17
7.875	6.52378767391189e-17
7.9	6.9048194787645e-17
7.925	7.45451800225903e-17
7.95	6.71759763432839e-17
7.975	6.29487376457238e-17
8	6.71369245426798e-17
8.025	4.31479337956921e-17
8.05	7.85268296529093e-17
8.075	7.7391884857432e-17
8.1	6.71245124351695e-17
8.125	5.65122464102735e-17
8.15	1.02655628989189e-16
8.175	1.11295956612618e-16
8.2	1.06089260776672e-16
8.225	5.46177153309602e-17
8.25	3.33770179732528e-17
8.275	8.19468079740156e-17
8.3	1.1608634153677e-17
8.325	3.37713073523955e-17
8.35	4.40274171026104e-17
8.375	4.27820964666226e-17
8.4	2.21442987746991e-17
8.425	6.08752068670853e-17
8.45	1.17353407679391e-16
8.475	8.69497391629748e-17
8.5	4.03595041397646e-17
8.525	5.1318927547447e-17
8.55	3.23224353991886e-17
8.575	4.36284120577236e-17
8.6	3.84560578849621e-17
8.625	3.53841539168337e-17
8.65	2.5530793765166e-17
8.675	6.37093982959737e-17
8.7	2.36472244355368e-17
8.725	2.92710199861505e-17
8.75	5.02660444396775e-17
8.775	4.49621845420253e-17
8.8	4.31934183819449e-17
8.825	2.18464230286548e-17
8.85	4.9420938271912e-17
8.875	7.11874147489486e-17
8.9	1.23584926015944e-17
8.925	3.36618459362796e-17
8.95	2.63721453450426e-17
8.975	5.08268359069925e-17
9	2.45978447769464e-17
9.025	4.50341477105652e-17
9.05	5.6798067986864e-18
9.075	5.24904331336006e-17
9.1	3.46446354856267e-17
9.125	3.88468036409948e-17
9.15	1.61976851211785e-17
9.175	2.14194456138437e-17
9.2	2.65850386159451e-17
9.225	2.50167888417634e-17
9.25	1.97879208049358e-17
9.275	2.19077470182917e-17
9.3	4.69458803734589e-17
9.325	3.61625154911392e-17
9.35	1.99828901678641e-17
9.375	1.6325605862391e-17
9.4	2.82210432633325e-17
9.425	2.35405079329718e-17
9.45	3.27385836776398e-17
9.475	1.47899349283034e-17
9.5	4.48671731761863e-17
9.525	4.07524399539181e-17
9.55	3.45007809571898e-17
9.575	1.2301508449456e-17
9.6	2.18002557202188e-17
9.625	3.86969953839415e-17
9.65	4.34143757871237e-17
9.675	1.96476834290907e-17
9.7	2.66370875728543e-17
9.725	3.60657419643244e-17
9.75	4.46103127358799e-17
9.775	2.49783127744905e-17
9.8	7.18132028182888e-17
9.825	2.51362609842399e-17
9.85	2.46870086746308e-17
9.875	1.24072633087939e-17
9.9	1.49519282298045e-17
9.925	1.56476549047201e-17
9.95	1.94895278390459e-17
9.975	1.8185926971516e-17
10	1.37112428311704e-17
10.025	3.09049716733241e-17
10.05	5.21044839984262e-17
10.075	2.33582222407387e-17
10.1	2.65562431436776e-17
10.125	5.13512602099956e-17
10.15	2.65255275179436e-17
10.175	3.61873252290082e-17
10.2	2.75415414186282e-17
10.225	4.73242615392984e-17
10.25	2.99437641002545e-17
10.275	2.44072912579566e-17
10.3	3.94309564240121e-17
10.325	4.20815047249988e-17
10.35	3.36050267693714e-17
10.375	4.29722072048048e-17
10.4	4.51943152935466e-17
10.425	1.81416402842936e-17
10.45	3.93890010807143e-17
10.475	2.57939953462889e-17
10.5	2.49060602934606e-17
10.525	2.48641926804604e-17
10.55	1.64897067720073e-17
10.575	2.23366146689074e-17
10.6	2.0351434954729e-17
10.625	2.38758779136964e-17
10.65	2.58050077595841e-17
10.675	4.51433637220928e-17
10.7	2.43788898397852e-17
10.725	2.39130258021248e-17
10.75	3.98250692084295e-17
10.775	3.06357123561077e-17
10.8	3.71127234469287e-17
10.825	3.17206499342913e-17
10.85	1.57316006098949e-17
10.875	2.72609974803049e-17
10.9	3.47927890846118e-17
10.925	2.9919402895256e-17
10.95	1.59154038853992e-17
10.975	1.33410154685879e-17
11	3.00428889185083e-17
11.025	5.71730212178897e-17
11.05	2.78294028966813e-17
11.075	5.6902895160895e-17
11.1	4.16751354621127e-17
11.125	3.94992617580825e-17
11.15	2.74676966464966e-17
11.175	3.05267274021147e-17
11.2	1.66049553091759e-17
11.225	5.02777020137843e-17
11.25	1.22661237505119e-17
11.275	2.61526152791243e-17
11.3	4.45745615978942e-17
11.325	1.74527646940756e-17
11.35	1.57033058353251e-17
11.375	4.44758419636204e-17
11.4	2.6365651201796e-17
11.425	4.78230533175354e-17
11.45	3.40019598163639e-17
11.475	3.74015689942987e-17
11.5	3.7421097367773e-17
11.525	4.18374328249127e-17
11.55	1.54808434325172e-17
11.575	3.66947569812972e-17
11.6	5.45136744948853e-17
11.625	2.60435136026271e-17
11.65	5.40621886905523e-17
11.675	2.96511961032707e-17
11.7	4.71117773201477e-17
11.725	3.19916600898377e-17
11.75	3.6317934755863e-17
11.775	4.60844777670593e-17
11.8	3.24266929147088e-17
11.825	2.26118390120632e-17
11.85	3.62801834155373e-17
11.875	3.27809354097415e-17
11.9	2.15134982844358e-17
11.925	6.3274821709859e-17
11.95	1.57161045630295e-17
11.975	2.57687823655028e-17
12	3.50913529878597e-17
12.025	2.96087391421259e-17
12.05	6.15449577421718e-17
12.075	3.95653635109017e-17
12.1	4.23723572210549e-17
12.125	1.1739312835631e-17
12.15	3.63244110582147e-17
12.175	4.66814128012747e-17
12.2	3.01915592641537e-17
12.225	4.13542840374427e-17
12.25	2.9615896879335e-17
12.275	1.67730652481843e-17
12.3	2.53171786618475e-17
12.325	4.42650693233858e-17
12.35	4.42157950166116e-17
12.375	3.95584843087359e-17
12.4	3.36393558827018e-17
12.425	3.46150501361227e-17
12.45	1.10057726354809e-17
12.475	4.97351795622811e-17
12.5	2.25218429679015e-17
12.525	3.79080178055633e-17
12.55	3.91933556410407e-17
12.575	3.79081880528449e-17
12.6	3.73083498177708e-17
12.625	2.44059060464159e-17
12.65	2.35641659126895e-17
12.675	2.32451214102501e-17
12.7	2.74880605428673e-17
12.725	2.97033968730601e-17
12.75	3.2789629290805e-17
12.775	4.24297265089359e-17
12.8	1.07151146573549e-17
12.825	4.20582797344411e-17
12.85	3.22585396878952e-17
12.875	5.46398677058378e-17
12.9	4.02556525955948e-17
12.925	3.23546689678109e-17
12.95	2.61744958196672e-17
12.975	3.41540965163511e-17
13	2.6775407397495e-17
13.025	3.24646212473166e-17
13.05	1.81086217867845e-17
13.075	2.72038746322943e-17
13.1	3.68055556550943e-17
13.125	3.54825285392998e-17
13.15	6.02456888358697e-17
13.175	9.82667019586515e-17
13.2	7.55978825082736e-17
13.225	3.66261214387617e-17
13.25	5.18592788669552e-17
13.275	2.5417628772045e-17
13.3	5.49494225490458e-17
13.325	4.41962203296385e-17
13.35	2.06384517814552e-17
13.375	2.35366795641734e-17
13.4	6.40530928049686e-17
13.425	3.94282346362297e-17
13.45	1.29819095097032e-17
13.475	6.55760402211183e-17
13.5	6.55258185947177e-17
13.525	5.20715982712484e-17
13.55	6.34741738096892e-17
13.575	1.45331582238045e-17
13.6	2.84128205930815e-17
13.625	4.37299955226674e-17
13.65	3.87748609071205e-17
13.675	4.61962469279671e-17
13.7	2.06289891709849e-17
13.725	6.86453882500962e-17
13.75	3.96065680354718e-17
13.775	1.75726379203376e-17
13.8	3.75294273398398e-17
13.825	5.57661552641562e-17
13.85	5.13958131697299e-17
13.875	4.21237799707517e-17
13.9	5.44207675818305e-17
13.925	3.69764856143022e-17
13.95	4.62327094558559e-17
13.975	1.88145534183812e-17
14	6.81412400107141e-17
14.025	4.58462868781586e-17
14.05	7.11428572201089e-17
14.075	4.47166332693782e-17
14.1	6.47613123677654e-17
14.125	1.78022687806931e-17
14.15	7.4286033451937e-17
14.175	5.88203291004278e-17
14.2	3.16306619988614e-17
14.225	2.70837439922787e-17
14.25	3.33821159813775e-17
14.275	4.80490059883111e-17
14.3	3.52425540398677e-17
14.325	4.15528798390078e-17
14.35	4.27968195806746e-17
14.375	2.34523804896027e-17
14.4	4.84552774272712e-17
14.425	1.25806668272377e-17
14.45	4.81407843906976e-17
14.475	2.57942525281169e-17
14.5	8.4144745308309e-17
14.525	4.95219782495822e-17
14.55	6.04522626026393e-17
14.575	3.47823358560728e-17
14.6	3.56227185806731e-17
14.625	3.80609842862017e-17
14.65	2.5751192074776e-17
14.675	2.56889765452455e-17
14.7	7.69331713139927e-17
14.725	2.72954219504409e-17
14.75	4.51852993292491e-17
14.775	6.2638001926997e-17
14.8	1.78723094125017e-17
14.825	2.74506727379175e-17
14.85	7.64375372825018e-17
14.875	5.52738921050049e-17
14.9	3.47348744731541e-17
14.925	3.97881240442869e-17
14.95	2.99852960736241e-17
14.975	9.52478847145077e-17
15	2.93795905327947e-17
15.025	6.85116978633204e-17
15.05	1.07488308437001e-17
15.075	1.69247062192184e-17
15.1	2.57990475027608e-17
15.125	3.86403128096997e-17
15.15	5.73733558778411e-17
15.175	4.13966432366945e-17
15.2	3.04086848478046e-17
15.225	3.09091951426024e-17
15.25	3.05955686387753e-17
15.275	3.28840321629207e-17
15.3	6.35155818948728e-17
15.325	3.78815050037958e-17
15.35	4.53223806927846e-17
15.375	3.71440370736151e-17
15.4	4.86629671470832e-17
15.425	3.9519486068574e-17
15.45	6.33236791696607e-17
15.475	3.71007180345042e-17
15.5	8.64104547259453e-17
15.525	3.76277682245016e-17
15.55	6.23384709890919e-17
15.575	6.62016767831307e-17
15.6	1.64607009812108e-17
15.625	3.23391033882142e-17
15.65	7.35881210093473e-17
15.675	1.70753968483008e-17
15.7	6.87614984270949e-17
15.725	1.41282036252638e-17
15.75	6.27591693088108e-17
15.775	4.62407938107894e-17
15.8	6.60711506551633e-17
15.825	5.65605653495691e-17
15.85	6.129237450946e-17
15.875	5.97417099161621e-17
15.9	2.83240795088393e-17
15.925	4.87574617771794e-17
15.95	4.47387599576403e-17
15.975	4.85890678742299e-17
16	4.76702818409727e-17
16.025	7.89393885760161e-17
16.05	3.81334756359421e-17
16.075	6.57589601071868e-17
16.1	8.35774349713224e-17
16.125	4.55620515972864e-17
16.15	4.3913365833453e-17
16.175	9.17240609948952e-17
16.2	4.17730009021139e-17
16.225	5.52448943936241e-17
16.25	5.90567334575823e-17
16.275	3.33562983284311e-17
16.3	2.0389398999389e-17
16.325	6.31855680229707e-17
16.35	4.35982027534971e-17
16.375	6.21564865075188e-17
16.4	4.29018328303323e-17
16.425	3.62156927557676e-17
16.45	1.00080157383888e-16
16.475	8.10925974863461e-17
16.5	8.01810075625511e-17
16.525	1.09917230481143e-16
16.55	3.6914917984591e-17
16.575	5.56899143280485e-17
16.6	3.36423490719145e-17
16.625	3.59902937646253e-17
16.65	1.13291519148714e-16
16.675	5.24194659411034e-17
16.7	3.93864817546645e-17
16.725	7.67562404631711e-17
16.75	1.1814009520211e-16
16.775	1.4784750438312e-16
16.8	2.1477416707512e-17
16.825	2.90389195129895e-17
16.85	2.14067229087999e-17
16.875	4.9306344231973e-17
16.9	4.84237107103225e-17
16.925	6.73399846420177e-17
16.95	6.10076045469611e-17
16.975	6.96577667235473e-17
17	6.9643226332271e-17
17.025	6.76911593552164e-17
17.05	3.63169493923808e-17
17.075	6.64025288609656e-17
17.1	3.65356075370344e-17
17.125	5.31120744695724e-17
17.15	5.0348123680949e-17
17.175	5.26478137833881e-17
17.2	8.79767016098175e-17
17.225	1.93293920283921e-17
17.25	1.15988665516138e-16
17.275	3.28791390001043e-17
17.3	3.93021944276707e-17
17.325	7.72190159818156e-17
17.35	3.338246612323e-17
17.375	7.24474789994316e-17
17.4	4.02630711629634e-17
17.425	2.82213897767599e-17
17.45	6.16975715738322e-17
17.475	8.52814395493162e-17
17.5	5.8150940122189e-17
17.525	1.32011767129593e-16
17.55	4.25476473362991e-17
17.575	9.03919590101587e-17
17.6	7.72569378371858e-17
17.625	1.03345539362066e-16
17.65	9.25930437676832e-17
17.675	2.59011641126671e-17
17.7	5.8466067179526e-17
17.725	3.42011421027191e-17
17.75	1.34096406599084e-16
17.775	3.35900247128078e-17
17.8	5.20098966326768e-17
17.825	5.63679996553861e-17
17.85	5.24231943822987e-17
17.875	6.18962122486916e-17
17.9	9.61720331988504e-17
17.925	5.73633074785601e-17
17.95	4.27852445315455e-17
17.975	8.67606512142577e-17
18	2.97306757109052e-17
18.025	7.80368378660181e-17
18.05	3.91067018905479e-17
18.075	4.74287555315583e-17
18.1	5.83727111145826e-17
18.125	8.47084244323421e-17
18.15	6.7374708956612e-17
18.175	7.70265094651754e-17
18.2	4.15503389361268e-17
18.225	1.23837270332211e-16
18.25	6.32250779034109e-17
18.275	3.76465627456402e-17
18.3	6.57484244905901e-17
18.325	1.03455874350581e-16
18.35	3.10661515085326e-17
18.375	1.75097929486158e-17
18.4	4.32500964553211e-17
18.425	3.38622609961432e-17
18.45	4.40909006331736e-17
18.475	3.94458429913939e-17
18.5	1.17355997097946e-16
18.525	3.8019087072867e-17
18.55	5.43165102133287e-17
18.575	4.87096625955615e-17
18.6	1.15988280402276e-16
18.625	7.63388308591481e-17
18.65	4.53431686417028e-17
18.675	1.2714084609557e-16
18.7	3.51944938831366e-17
18.725	7.62077952025101e-17
18.75	4.85486618910549e-17
18.775	9.08717989679785e-17
18.8	3.76900989173986e-17
18.825	2.82747707972253e-17
18.85	7.30395247546394e-17
18.875	8.48195817390638e-17
18.9	3.99069722179533e-17
18.925	1.13930087357796e-16
18.95	7.20301645410464e-17
18.975	6.75593947109007e-17
19	1.31794583352521e-16
19.025	2.07608749758998e-17
19.05	2.87471241534695e-17
19.075	9.00402713518624e-17
19.1	5.96840636239611e-17
19.125	5.28544408018949e-17
19.15	1.26844439614916e-16
19.175	9.06719888170012e-17
19.2	5.0096835074999e-17
19.225	6.69323029506774e-17
19.25	5.97612140111512e-17
19.275	3.98613964965923e-17
19.3	1.69302214459675e-16
19.325	6.8470068458408e-17
19.35	3.8656667807318e-17
19.375	9.38166165587012e-17
19.4	1.83369058189519e-17
19.425	2.52107686285766e-17
19.45	4.83231373479716e-17
19.475	4.23517203264179e-17
19.5	4.97979185616358e-17
19.525	5.1946786437053e-17
19.55	7.53072658340632e-17
19.575	6.60420207962359e-17
19.6	4.20673506811304e-17
19.625	9.91094779329693e-17
19.65	8.50190228021951e-17
19.675	8.47863970289776e-17
19.7	3.60011093991041e-17
19.725	7.6872383777798e-17
19.75	5.06212703719401e-17
19.775	1.14703390175957e-16
19.8	6.32172032767277e-17
19.825	7.76732009788007e-17
19.85	9.55018167241233e-17
19.875	5.40016292187102e-17
19.9	1.4582741321089e-16
19.925	4.3823009656335e-17
19.95	7.18931702110824e-17
19.975	1.36137472509515e-16
20	3.72203513550145e-17
20.025	6.55155699026789e-17
20.05	6.93443773670793e-17
20.075	4.86945643697386e-17
20.1	5.47088421105156e-17
20.125	1.32660119777322e-16
20.15	9.70292732584324e-17
20.175	6.76374194932024e-17
20.2	5.45616021640972e-17
20.225	9.30219353134882e-17
20.25	6.86068704858598e-17
20.275	1.10329821409427e-16
20.3	1.01670625581432e-16
20.325	1.82882301066244e-16
20.35	1.26840978586367e-16
20.375	7.17465653230043e-17
20.4	4.83571029223045e-17
20.425	7.19779686440421e-17
20.45	8.70991606132043e-17
20.475	5.22450788699152e-17
20.5	6.2980793721187e-17
20.525	9.52036157877698e-17
20.55	1.43336367669328e-16
20.575	2.72125765441297e-16
20.6	1.36033135731438e-16
20.625	9.31478997529745e-17
20.65	8.59987449261616e-17
20.675	1.04061417883665e-16
20.7	8.04242353666734e-17
20.725	1.28962140892527e-16
20.75	8.34490550815793e-17
20.775	1.62589689422205e-16
20.8	7.20454339985995e-17
20.825	2.28233133554912e-16
20.85	2.62842280296844e-16
20.875	9.53482396639218e-16
20.9	1.34496652463086e-16
20.925	2.89366952221016e-16
20.95	2.50028576977023e-16
20.975	1.41133965341974e-16
21	3.58032048754437e-16
21.025	3.4452061746336e-16
21.05	4.54386885927205e-16
21.075	4.24799370476106e-16
21.1	4.11324391936658e-16
21.125	7.327824780634e-16
21.15	1.59478153673461e-15
21.175	3.98443907785677e-16
21.2	7.52318249115887e-16
21.225	1.98766335479258e-15
21.25	4.70466654498892e-15
21.275	3.35798940300519e-14
21.3	1.58195253327882e-13
21.325	9.5306571840816e-15
21.35	3.4987317314183e-15
21.375	2.05272527562788e-15
21.4	9.9837943109795e-16
21.425	7.57707666565141e-16
21.45	6.42650629502726e-16
21.475	2.85633592813319e-16
21.5	1.90277838923769e-16
21.525	4.35665870870942e-16
21.55	3.72145899137039e-16
21.575	3.2195604097524e-16
21.6	1.94615337679813e-16
21.625	2.10565172880043e-16
21.65	2.12913182457638e-16
21.675	1.68647327338793e-16
21.7	1.16428376792876e-16
21.725	1.65550270213226e-16
21.75	2.63812188443615e-16
21.775	1.3699541195408e-16
21.8	1.70865917846467e-16
21.825	1.22687267912562e-16
21.85	3.10010902478951e-16
21.875	1.80842479384709e-16
21.9	2.02970462882621e-16
21.925	1.69766044148275e-16
21.95	1.27157715814979e-16
21.975	7.69714472846762e-17
22	1.99587096453748e-16
22.025	1.46478547764351e-16
22.05	2.30638000132873e-16
22.075	1.56124968309473e-16
22.1	1.90841455624328e-16
22.125	2.7565396902859e-16
22.15	3.11536059107797e-16
22.175	1.33261089702589e-16
22.2	2.45437301906067e-16
22.225	2.52303013598169e-16
22.25	3.29211605243839e-16
22.275	2.77994286296034e-16
22.3	3.62418405648669e-16
22.325	3.50855864633488e-16
22.35	3.75213255620964e-16
22.375	4.88658893113339e-16
22.4	5.99388415135341e-16
22.425	5.83034337289228e-16
22.45	6.08702757207379e-16
22.475	1.19656782117702e-15
22.5	1.56702651803235e-15
22.525	1.42517912447313e-15
22.55	1.80811283432747e-15
22.575	3.53749356250094e-15
22.6	5.86303492555359e-15
22.625	1.31549830952525e-14
22.65	7.05881309724397e-14
22.675	2.59799781327309e-12
22.7	3.84358748579114e-14
22.725	1.19899820675533e-14
22.75	5.87723942767338e-15
22.775	2.9765996864817e-15
22.8	2.09893953884236e-15
22.825	1.48683271213286e-15
22.85	1.45596492661233e-15
22.875	6.47182490047815e-16
22.9	5.32017405908104e-16
22.925	3.7976509399579e-16
22.95	4.74503868350762e-16
22.975	4.46217185275772e-16
23	4.06622290022526e-16
23.025	2.73595641357541e-16
23.05	2.80467972230207e-16
23.075	3.00353477992065e-16
23.1	2.55919593779475e-16
23.125	1.81562120435952e-16
23.15	2.31685778607982e-16
23.175	1.62547530190751e-16
23.2	2.21738561359488e-16
23.225	1.23249267075526e-16
23.25	3.08831570651375e-16
23.275	2.18205421779794e-16
23.3	1.21822154497895e-16
23.325	3.02870285321475e-16
23.35	1.35350288141839e-16
23.375	5.48362008091886e-17
23.4	6.17713570517917e-17
23.425	1.7522197643943e-16
23.45	1.20557316836576e-16
23.475	1.27425624354288e-16
23.5	8.15807416074629e-17
23.525	1.21325072786686e-16
23.55	1.02898388663991e-16
23.575	5.23648951012856e-17
23.6	9.96768541680722e-17
23.625	7.99490350320002e-17
23.65	2.41081396533971e-16
23.675	1.56139079057997e-16
23.7	1.42166955090828e-16
23.725	9.55433091294066e-17
23.75	1.69672194187278e-16
23.775	1.20251665086185e-16
23.8	5.64900078979628e-17
23.825	1.46985746676866e-16
23.85	7.65904569226885e-17
23.875	6.69638497537359e-17
23.9	1.01877807816482e-16
23.925	1.01574572465426e-16
23.95	1.42019537360229e-16
23.975	1.34907611577295e-16
24	4.94476586552556e-17
24.025	1.20889968850714e-16
24.05	5.31810924702731e-17
24.075	1.35741979608147e-16
24.1	5.81461663120027e-17
24.125	7.19749290623903e-17
24.15	2.77016041879692e-17
24.175	3.64369543065995e-17
24.2	2.24305521039744e-17
24.225	5.64235945389089e-17
24.25	5.97592002279691e-17
24.275	1.35836551043706e-16
24.3	1.79109695044231e-16
24.325	1.00361145058389e-16
24.35	1.23322333384818e-16
24.375	1.69247381261524e-16
24.4	9.4058846507984e-17
24.425	1.06061329458603e-16
24.45	1.09988509684244e-16
24.475	9.78883217025605e-17
24.5	9.14433807860776e-17
24.525	9.6396834552826e-17
24.55	7.18471228614197e-17
24.575	1.55831344069138e-16
24.6	1.79974153057932e-16
24.625	1.37337195207537e-16
24.65	1.51550953409411e-16
24.675	1.32476111764074e-16
24.7	7.67205569491343e-17
24.725	6.99352320230297e-17
24.75	1.47102366440971e-16
24.775	1.34714746215449e-16
24.8	1.26619574540234e-16
24.825	2.07642149944151e-16
24.85	1.01243718117702e-16
24.875	1.31254080734601e-16
24.9	1.09513754868175e-16
24.925	1.39267179755089e-16
24.95	1.07916968281958e-16
24.975	9.52890189523898e-17
25	1.02287047952387e-16
25.025	8.08064923320474e-17
25.05	1.04899657679054e-16
25.075	4.45174932215123e-17
25.1	5.02063177081897e-17
25.125	5.04281667118426e-17
25.15	5.96281650492042e-17
25.175	1.64732147697329e-16
25.2	1.42099474213202e-16
25.225	6.00988570149428e-17
25.25	1.16710993462906e-16
25.275	6.90460260262577e-17
25.3	1.45178562698204e-16
25.325	4.51851380958965e-17
25.35	1.6321360742681e-16
25.375	5.28335363119534e-17
25.4	5.76635737242579e-17
25.425	1.8447088412593e-16
25.45	1.54010747241456e-16
25.475	6.93602966602772e-17
25.5	4.47718447178407e-17
25.525	1.2897366163987e-16
25.55	1.11476912888042e-16
25.575	7.85507416150101e-17
25.6	1.32239587358499e-16
25.625	2.3676548053819e-17
25.65	4.31636315774099e-17
25.675	1.53360351527831e-16
25.7	1.83464121264446e-16
25.725	1.69359010338964e-16
25.75	1.0011707652953e-16
25.775	1.40446647597859e-16
25.8	1.17840257149451e-16
25.825	6.08943413941414e-17
25.85	1.51229133329149e-16
25.875	6.76061995441586e-17
25.9	1.48737142061797e-16
25.925	2.40821527532645e-16
25.95	5.29884973325927e-17
25.975	7.30122841022795e-17
26	2.41653898079006e-16
26.025	5.00090213421774e-17
26.05	5.37539995913934e-17
26.075	1.74346090082522e-16
26.1	9.62295983301485e-17
26.125	8.3716205589607e-17
26.15	7.05508657011627e-17
26.175	1.23345638100436e-16
26.2	7.32956875418818e-17
26.225	1.79396204606935e-16
26.25	4.05091557780868e-17
26.275	6.39789690321491e-17
26.3	5.75673395028915e-17
26.325	1.18700514641523e-16
26.35	1.27245090525659e-16
26.375	1.84688937178387e-16
26.4	8.62498037434141e-17
26.425	1.09406645321362e-16
26.45	6.4077971709475e-17
26.475	2.967928472271e-16
26.5	4.70916995691e-17
26.525	1.30014170213185e-16
26.55	7.84749976614433e-17
26.575	1.05957759512824e-16
26.6	8.96274362944542e-17
26.625	9.36477280016315e-17
26.65	3.9936124200524e-17
26.675	7.52107012765133e-17
26.7	1.16746182637061e-16
26.725	9.13719752718943e-17
26.75	2.58034988903556e-16
26.775	2.12455263841016e-17
26.8	8.54457831870869e-17
26.825	1.65902302235489e-16
26.85	1.43083213191901e-16
26.875	5.55976277098154e-17
26.9	6.35579650120639e-17
26.925	7.51953835188907e-17
26.95	9.59941081484242e-17
26.975	1.05926132257089e-16
27	1.73821959311406e-16
27.025	1.16850945238075e-16
27.05	1.84211472461287e-16
27.075	1.68133535385529e-16
27.1	8.60894388664062e-17
27.125	1.10659235848914e-16
27.15	1.02028509514532e-16
27.175	7.77880926030306e-17
27.2	1.03856304620651e-16
27.225	8.11197755557414e-17
27.25	1.08748346036161e-16
27.275	7.50024655781178e-17
27.3	1.18658453556402e-16
27.325	8.34889506828979e-17
27.35	1.15907431974605e-16
27.375	8.38128478418907e-17
27.4	1.03195583270922e-16
27.425	2.80555557187078e-16
27.45	1.48457078890579e-16
27.475	1.78104834754115e-16
27.5	1.70811969305544e-16
27.525	8.98260571747431e-17
27.55	1.00394087368485e-16
27.575	1.94019249185096e-16
27.6	8.74973862193967e-17
27.625	1.17543986855084e-16
27.65	9.32595620687482e-17
27.675	4.04892043826955e-17
27.7	3.57736335250853e-17
27.725	9.91853579073472e-17
27.75	1.03218101116125e-16
27.775	3.71296397217082e-17
27.8	2.12290136499093e-16
27.825	1.19601362578441e-16
27.85	2.81584919624338e-16
27.875	1.89825406421378e-16
27.9	1.52671588319344e-16
27.925	5.98330757005218e-17
27.95	9.94328537833823e-17
27.975	7.97885813815237e-17
28	1.01495395234431e-16
28.025	1.46350965224581e-16
28.05	7.61439889048025e-17
28.075	1.50311721986489e-16
28.1	5.90460782544485e-17
28.125	6.5141355678461e-17
28.15	9.36436362046024e-17
28.175	2.27474890493173e-16
28.2	1.04199893148592e-16
28.225	1.59785749679956e-16
28.25	2.23366321109067e-16
28.275	8.10145629428406e-17
28.3	1.65962791304605e-16
28.325	3.22499282907835e-17
28.35	5.91675829421841e-17
28.375	2.41848818639528e-16
28.4	8.21214022007978e-17
28.425	1.2548431754121e-16
28.45	8.71464404668789e-17
28.475	1.99765130866057e-16
28.5	6.15078091519423e-17
28.525	2.45932047068541e-16
28.55	9.40625480636769e-17
28.575	1.99270135883848e-16
28.6	1.23927397856064e-16
28.625	1.03231683612734e-16
28.65	7.60565348193342e-17
28.675	1.05765147940631e-16
28.7	1.21627312047905e-16
28.725	8.19383930313822e-17
28.75	1.24112677702433e-16
28.775	1.03176057371824e-16
28.8	1.19791455653682e-16
28.825	5.65648201118998e-17
28.85	9.52172588807272e-17
28.875	9.69783856193665e-17
28.9	1.92459504726612e-16
28.925	1.33035825391524e-16
28.95	6.2077291119102e-17
28.975	1.83968082247961e-16
29	1.25826681553028e-16
29.025	1.07283824199692e-16
29.05	1.71583447405463e-16
29.075	5.52741851110119e-17
29.1	1.4736456222204e-16
29.125	1.87929412974733e-16
29.15	3.32750747636982e-16
29.175	1.16808216149444e-16
29.2	1.37223908648101e-16
29.225	7.86419323174961e-17
29.25	9.3364481952543e-17
29.275	2.11567905146481e-16
29.3	1.76744270381394e-16
29.325	6.70504112448144e-17
29.35	1.60891557994052e-16
29.375	1.99180190990783e-16
29.4	5.33593963380758e-17
29.425	7.79611935728427e-17
29.45	2.04031130059313e-16
29.475	1.25261530490629e-16
29.5	7.34419558623241e-17
29.525	2.13451942680915e-16
29.55	9.21982913336392e-17
29.575	8.9663825050261e-17
29.6	2.29313191322737e-16
29.625	2.3986572817771e-16
29.65	1.10596311464794e-16
29.675	1.86497861607083e-16
29.7	1.11738423698854e-16
29.725	1.75557078243883e-16
29.75	1.17447535326835e-16
29.775	1.20337200022928e-16
29.8	2.62595808447785e-17
29.825	9.17306390699209e-17
29.85	1.28828547123132e-16
29.875	2.24480800162929e-16
29.9	7.01061144086529e-17
29.925	1.11358553798556e-16
29.95	9.39093802273841e-17
29.975	1.36120424790648e-16
30	2.17223360525994e-16
30.025	2.01006950087267e-16
30.05	2.7251321033819e-16
30.075	2.16093539357415e-16
30.1	7.81751090950088e-17
30.125	8.88217394355481e-17
30.15	1.53505400919713e-16
30.175	1.24658348480746e-16
30.2	6.62288223302374e-17
30.225	9.05978047267157e-17
30.25	1.43303867258196e-16
30.275	1.252775649618e-16
30.3	1.19019991164169e-16
30.325	2.07030907171722e-16
30.35	1.29073425320581e-16
30.375	8.06760589295403e-17
30.4	1.96683568371833e-16
30.425	1.04821494526107e-16
30.45	1.77530452679501e-17
30.475	5.75045445096346e-17
30.5	1.96877938933994e-16
30.525	6.06455137072899e-17
30.55	2.61597409864891e-16
30.575	8.54895767383194e-17
30.6	2.04180359660993e-16
30.625	1.74998579551594e-16
30.65	1.20423857300872e-16
30.675	9.03302334945689e-17
30.7	1.42846291462348e-16
30.725	2.21429760124201e-16
30.75	2.35451342222928e-16
30.775	7.28704623805278e-17
30.8	1.08914543777663e-16
30.825	2.27112433027838e-16
30.85	1.68947328845135e-16
30.875	1.50524820064708e-16
30.9	1.17844707024792e-16
30.925	1.52506501711339e-16
30.95	1.330074392086e-16
30.975	1.56867981508324e-16
31	1.15178959203431e-16
31.025	6.27293840426368e-17
31.05	9.82748385401259e-17
31.075	1.95174334879946e-16
31.1	1.89495732314735e-16
31.125	1.63609634341887e-16
31.15	3.00454795699872e-16
31.175	1.01321241950727e-16
31.2	9.53682615367411e-17
31.225	2.47994746957301e-16
31.25	7.44536515373319e-17
31.275	2.15347690539337e-16
31.3	2.22078488030384e-16
31.325	1.46793856347856e-16
31.35	1.21191400493996e-16
31.375	1.33660132519994e-16
31.4	8.20531307784764e-17
31.425	1.79654766377299e-16
31.45	1.75129433246727e-16
31.475	6.18176465858967e-17
31.5	1.97392492614081e-16
31.525	6.09235257943284e-17
31.55	1.73918360854861e-16
31.575	5.56650732967851e-17
31.6	1.16578964468833e-16
31.625	1.83254325010282e-16
31.65	2.48969608533284e-16
31.675	7.02281835408781e-17
31.7	2.63890937696428e-16
31.725	2.14302973414203e-16
31.75	2.90366852675393e-16
31.775	3.92011138607143e-17
31.8	1.91378355858752e-16
31.825	1.06424838833697e-16
31.85	1.10105603575084e-16
31.875	2.32010364435631e-16
31.9	1.15918431733033e-16
31.925	7.64202800527278e-17
31.95	1.4010578470968e-16
31.975	2.66374433872231e-16
32	2.07819145657998e-16
32.025	6.02077967420544e-17
32.05	1.91438505954629e-16
32.075	1.39027121346403e-16
32.1	1.36385085212721e-16
32.125	1.86196435850763e-16
32.15	1.56551008193066e-16
32.175	1.31828966084845e-16
32.2	9.49534898494426e-17
32.225	2.01159866436681e-16
32.25	1.71289306537804e-16
32.275	2.41618948223705e-16
32.3	1.28423325660182e-16
32.325	2.18564361453684e-16
32.35	7.34759207197997e-17
32.375	1.29740083505158e-16
32.4	1.51907689962513e-16
32.425	1.06154950362568e-16
32.45	1.46916788877424e-16
32.475	1.76142257655215e-16
32.5	1.1828411315354e-16
32.525	1.92796611678048e-16
32.55	1.12108958898845e-16
32.575	1.80729276294523e-16
32.6	1.61124657475534e-16
32.625	1.31550019558555e-16
32.65	1.50772941030983e-16
32.675	1.06683045228165e-16
32.7	2.92527902620392e-16
32.725	1.45298352796861e-16
32.75	1.59193741325484e-16
32.775	2.61120077098088e-16
32.8	3.40169633446736e-16
32.825	1.76854251888784e-16
32.85	9.52867187524817e-17
32.875	1.62983321020824e-16
32.9	1.33708337903828e-16
32.925	3.24529394888884e-16
32.95	1.94292784578082e-16
32.975	3.30227652803987e-16
33	1.58244750860757e-16
33.025	1.49373485227711e-16
33.05	1.05378519051169e-16
33.075	1.1626057635793e-16
33.1	1.11983907887093e-16
33.125	2.51147500533668e-17
33.15	1.36654868004878e-16
33.175	1.55700263565054e-16
33.2	3.83507663227703e-16
33.225	1.72810927609628e-16
33.25	2.18559311552967e-16
33.275	1.71104022799554e-16
33.3	2.0733448282101e-16
33.325	1.52860565847019e-16
33.35	2.41782684308111e-16
33.375	2.35838687313587e-16
33.4	2.09508713189083e-16
33.425	2.888323877145e-16
33.45	8.02805380132992e-17
33.475	1.20660829840579e-16
33.5	1.67144078825395e-16
33.525	8.67015102355779e-17
33.55	1.14736515470004e-16
33.575	1.4933380955317e-16
33.6	2.40146257214502e-16
33.625	1.08799634757666e-16
33.65	1.04214497548726e-16
33.675	2.55692333655151e-16
33.7	4.66738994919244e-17
33.725	1.07382656150065e-16
33.75	7.47786003803239e-17
33.775	1.32173230377161e-16
33.8	1.75403837716595e-16
33.825	6.27528820088691e-17
33.85	2.80236095965122e-16
33.875	1.94502487943832e-16
33.9	2.42774376406881e-16
33.925	2.30574060013422e-16
33.95	1.70243293816947e-16
33.975	2.24814149567698e-16
34	2.07658987027907e-16
34.025	2.84771782431662e-16
34.05	1.0739368864322e-16
34.075	1.98602353076854e-16
34.1	3.00729088409953e-16
34.125	2.52546863414766e-16
34.15	1.0811687509929e-16
34.175	1.47308970682443e-16
34.2	2.24764379856401e-16
34.225	2.18145651592864e-16
34.25	1.37007002622073e-16
34.275	1.31864390113917e-16
34.3	1.76955843394076e-16
34.325	2.01701199390589e-16
34.35	2.6636724703583e-16
34.375	8.6490421114469e-17
34.4	5.27895982875752e-17
34.425	1.48208388794355e-16
34.45	2.23094677655411e-16
34.475	1.72459541827646e-16
34.5	2.25186193090941e-16
34.525	1.76464541482659e-16
34.55	3.01801682289457e-16
34.575	2.89385023988873e-16
34.6	2.18088884162932e-16
34.625	2.56043174690835e-16
34.65	2.86212677939368e-16
34.675	2.09539236899911e-16
34.7	9.13103037424774e-17
34.725	1.80415278005474e-16
34.75	2.0437532169323e-16
34.775	2.85685475618517e-16
34.8	1.4216007153714e-16
34.825	1.48985730165443e-16
34.85	2.00103990156839e-16
34.875	1.77815361943591e-16
34.9	4.41928459878575e-16
34.925	1.38711810466938e-16
34.95	1.39829752030124e-16
34.975	1.3651167686588e-16
35	8.72630830117095e-17
35.025	8.81477783794022e-17
35.05	1.7765531480375e-16
35.075	2.26734751186791e-16
35.1	9.94940741200354e-17
35.125	1.43687797545491e-16
35.15	1.3770816760928e-16
35.175	8.26434018207767e-17
35.2	3.40260733416856e-16
35.225	1.50379710414038e-16
35.25	2.95656634983475e-16
35.275	2.59973686870242e-16
35.3	1.4650219442241e-16
35.325	1.65140286940825e-16
35.35	3.35786485776873e-16
35.375	2.79414765331093e-16
35.4	8.2315816972479e-17
35.425	8.25110041553263e-17
35.45	5.56986381273488e-17
35.475	3.60058789490486e-16
35.5	1.93933279953862e-16
35.525	2.21412148968471e-16
35.55	1.54453503397276e-16
35.575	2.02036060489733e-16
35.6	1.03775850265383e-16
35.625	3.26333395320346e-16
35.65	1.61196584753145e-16
35.675	1.28738296323228e-16
35.7	4.72386264659701e-16
35.725	1.1164303281424e-16
35.75	2.42148981659704e-16
35.775	1.4480825643043e-16
35.8	1.33057694573075e-16
35.825	1.1393453746701e-16
35.85	1.9907517558408e-16
35.875	2.12175956175092e-16
35.9	1.10975429472933e-16
35.925	1.40626225640661e-16
35.95	1.99088850296894e-16
35.975	2.62629968611227e-16
36	1.72600940865132e-16
36.025	1.47430914838047e-16
36.05	2.9964456982827e-16
36.075	1.86241577343276e-16
36.1	2.51677013904936e-16
36.125	1.99519264737883e-16
36.15	1.62898892029353e-16
36.175	2.19608642985059e-16
36.2	2.6924571716701e-16
36.225	1.83743104896156e-16
36.25	2.49962661446371e-16
36.275	2.31079387890207e-16
36.3	2.28235116573343e-16
36.325	2.24263864085809e-16
36.35	1.00359024021042e-16
36.375	1.65740530513281e-16
36.4	1.00107592743532e-16
36.425	5.46948541586262e-17
36.45	3.6752911852547e-16
36.475	2.44954736133496e-16
36.5	1.22289483501956e-16
36.525	1.47192943648062e-16
36.55	1.95536124675404e-16
36.575	1.34284600525556e-16
36.6	2.53496254182503e-16
36.625	2.11860097733173e-16
36.65	8.59196017264427e-17
36.675	1.85814980426269e-16
36.7	2.33853508353779e-16
36.725	2.79800976720176e-16
36.75	1.48741680611314e-16
36.775	1.15055347244985e-16
36.8	2.2478577420147e-16
36.825	1.29303858409188e-16
36.85	6.92343646173273e-17
36.875	2.3613095341582e-16
36.9	2.30944066300715e-16
36.925	1.43559387120129e-16
36.95	1.36411183058332e-16
36.975	1.38937551460813e-16
37	2.3910716148668e-16
37.025	1.62927721230887e-16
37.05	3.32830196312087e-16
37.075	1.60118323522167e-16
37.1	1.67403268954955e-16
37.125	2.98983259665149e-16
37.15	2.56856187803487e-16
37.175	9.53960871165728e-17
37.2	2.14093848120332e-16
37.225	2.24853216057281e-16
37.25	1.69439245463858e-16
37.275	1.88462219328338e-16
37.3	1.66212749549509e-16
37.325	1.37982235600442e-16
37.35	2.81499836979738e-16
37.375	1.5859207080065e-16
37.4	1.80967735723705e-16
37.425	2.65013183562445e-16
37.45	1.93192164493207e-16
37.475	2.47079765302477e-16
37.5	2.16225790993724e-16
37.525	1.85621057858024e-16
37.55	1.57344824744019e-16
37.575	1.29477794882023e-16
37.6	1.34071153022024e-16
37.625	2.52142987415353e-16
37.65	3.19773189902235e-16
37.675	3.92199928570909e-16
37.7	2.00567497740831e-16
37.725	1.77808241076451e-16
37.75	2.90305467962302e-16
37.775	2.24009650575591e-16
37.8	2.32231960711116e-16
37.825	1.15246491134584e-16
37.85	1.90751883699334e-16
37.875	2.70923063376388e-16
37.9	2.56864040889429e-16
37.925	4.26694775358861e-16
37.95	2.42555939246158e-16
37.975	1.28055587419887e-16
38	2.24325784134832e-16
38.025	1.99578448002961e-16
38.05	1.42258120372316e-16
38.075	1.86229502761085e-16
38.1	2.78578707292486e-16
38.125	1.04092742589747e-16
38.15	2.5685806475062e-16
38.175	5.19459610322547e-16
38.2	2.15214618997236e-16
38.225	2.40450003528631e-16
38.25	3.30858396792011e-16
38.275	2.11799125892262e-16
38.3	1.71508342034512e-16
38.325	2.81827347533175e-16
38.35	3.49491110604819e-16
38.375	1.79815155907644e-16
38.4	2.55268151970337e-16
38.425	3.23294925636392e-16
38.45	2.87454031140447e-16
38.475	2.66372573610329e-16
38.5	1.40319989067949e-16
38.525	3.03512526538225e-16
38.55	1.7935008525479e-16
38.575	1.24425048626006e-16
38.6	3.47990253025312e-16
38.625	1.50904302281419e-16
38.65	2.04430964030152e-16
38.675	2.19710815469334e-16
38.7	2.05559506480336e-16
38.725	2.67725818639394e-16
38.75	2.4354265355718e-16
38.775	1.51881154207351e-16
38.8	1.22421092444868e-16
38.825	2.24142822148712e-16
38.85	5.01951892684927e-16
38.875	1.88655656143838e-16
38.9	1.90146995142326e-16
38.925	2.09968257429896e-16
38.95	2.90326014530453e-16
38.975	1.85102834482509e-16
39	2.58979537513172e-16
39.025	2.56557110170773e-16
39.05	8.68984922954685e-17
39.075	1.42135555937512e-16
39.1	1.7928912221057e-16
39.125	2.17912118066406e-16
39.15	1.89582903912213e-16
39.175	1.37968251749017e-16
39.2	2.04822764138427e-16
39.225	2.93094858017813e-16
39.25	1.83552880958971e-16
39.275	3.6913634756419e-16
39.3	2.66716213436857e-16
39.325	2.41173116536372e-16
39.35	1.86179594387072e-16
39.375	3.43698963143921e-16
39.4	2.65693373860016e-16
39.425	4.15922348965435e-16
39.45	2.29809968451512e-16
39.475	2.16400305277028e-16
39.5	4.22274523530983e-16
39.525	1.37033193813033e-16
39.55	1.71927440459801e-16
39.575	2.27197089712794e-16
39.6	2.86873450131101e-16
39.625	1.43359855250835e-16
39.65	2.60010243732339e-16
39.675	2.23859974311452e-16
39.7	1.9248893465691e-16
39.725	4.53264895476373e-16
39.75	2.27576321759252e-16
39.775	7.45459424524806e-16
39.8	1.30037340039804e-16
39.825	1.81845049667634e-16
39.85	6.0330173104889e-17
39.875	2.36523632043003e-16
39.9	2.97028763372963e-16
39.925	2.99149547705699e-16
39.95	1.8460723562437e-16
39.975	2.59559897964548e-16
40	3.98408300900558e-16
40.025	2.12044042187197e-16
40.05	4.64451404461736e-16
40.075	2.7220295525623e-16
40.1	1.87927688696681e-16
40.125	3.35316047379258e-16
40.15	2.13996930795481e-16
40.175	3.92011924585618e-16
40.2	2.05420986872834e-16
40.225	4.189323586385e-16
40.25	2.86078849754512e-16
40.275	3.14625160992086e-16
40.3	1.5363501303276e-16
40.325	2.167881845502e-16
40.35	1.58143134655587e-16
40.375	2.6416867745017e-16
40.4	2.80239521046714e-16
40.425	1.15948606598106e-16
40.45	1.84915649942418e-16
40.475	2.09898134525668e-16
40.5	3.49195310782493e-16
40.525	1.69104206860983e-16
40.55	5.39982251329058e-16
40.575	1.94492684885559e-16
40.6	2.79739818686857e-16
40.625	8.22635117911833e-17
40.65	3.02702430112231e-16
40.675	8.31005673261181e-17
40.7	2.09826764716153e-16
40.725	1.90557904455207e-16
40.75	4.12414721287224e-16
40.775	1.87435567034087e-16
40.8	1.60985234850615e-16
40.825	2.44740590384551e-16
40.85	4.03732737680005e-16
40.875	2.41125750277667e-16
40.9	2.33417303767602e-16
40.925	1.89038420676139e-16
40.95	1.00906537687096e-16
40.975	1.82633017962098e-16
41	5.46698834874684e-16
41.025	3.0344763968753e-16
41.05	5.15509330265731e-16
41.075	2.08655150511352e-16
41.1	2.90995619819222e-16
41.125	2.95012879434924e-16
41.15	4.17377697650304e-16
41.175	3.64171867890817e-16
41.2	3.5907311303766e-16
41.225	2.67418461526266e-16
41.25	2.35756405297832e-16
41.275	1.20260038335876e-16
41.3	2.44698438431449e-16
41.325	3.34609024662423e-16
41.35	5.51936576242659e-16
41.375	1.70882297942782e-16
41.4	3.6825292140199e-16
41.425	1.48935453495185e-16
41.45	1.92540019263753e-16
41.475	5.27797208137865e-16
41.5	3.40467153611799e-16
41.525	3.27069177674474e-16
41.55	5.99349057837907e-16
41.575	6.32415152459065e-16
41.6	9.97541944511032e-17
41.625	1.9705672376735e-16
41.65	3.0759690022822e-16
41.675	1.20344529842833e-16
41.7	2.69533155079237e-16
41.725	3.45851682983402e-16
41.75	2.97100550433461e-16
41.775	2.72706546218317e-16
41.8	1.45180995690393e-16
41.825	2.04014886625153e-16
41.85	5.64361159428114e-16
41.875	4.14003813962236e-16
41.9	4.10317280913296e-16
41.925	1.89363854618607e-16
41.95	1.11915412470041e-16
41.975	1.90268249818142e-16
42	4.69489671293575e-16
42.025	2.9557189142695e-16
42.05	2.64178361774804e-16
42.075	3.12424781774946e-16
42.1	3.82087995943432e-16
42.125	2.69755075269667e-16
42.15	2.88027848797199e-16
42.175	2.32745609158015e-16
42.2	2.66357189443601e-16
42.225	4.25924826981948e-16
42.25	2.55701696781136e-16
42.275	5.4650610242773e-16
42.3	3.19148942637112e-16
42.325	4.67245318009396e-16
42.35	2.47115491305713e-16
42.375	3.52808689408715e-16
42.4	3.43998322826018e-16
42.425	1.27229302605962e-16
42.45	2.94207052151516e-16
42.475	4.13937313758182e-16
42.5	2.88282100443878e-16
42.525	6.08330890324041e-16
42.55	2.02494671835409e-15
42.575	2.56526665537403e-14
42.6	8.41231503645857e-15
42.625	9.52079560825125e-16
42.65	8.66655066281868e-16
42.675	1.16837366124371e-15
42.7	4.94562165578861e-16
42.725	5.09071723480457e-16
42.75	3.79229876817992e-16
42.775	4.37347199655357e-16
42.8	3.01687568698978e-16
42.825	4.28366036629919e-16
42.85	3.50602138434878e-16
42.875	1.56374760103395e-16
42.9	2.95315059510854e-16
42.925	1.15292331397115e-16
42.95	6.71760833036949e-17
42.975	3.00368487634821e-16
43	3.17989713261833e-16
43.025	3.48153437076061e-16
43.05	4.84099358914351e-16
43.075	1.31574340534462e-16
43.1	5.04735165828961e-16
43.125	2.45735747991908e-16
43.15	7.87438641953951e-16
43.175	3.4324096743282e-16
43.2	1.5356855280723e-16
43.225	2.07784672443153e-16
43.25	2.98222752222109e-16
43.275	2.73587672433376e-16
43.3	2.16756811694382e-16
43.325	2.69810819901356e-16
43.35	1.5803806787901e-16
43.375	3.63374444303466e-16
43.4	1.69614072048702e-16
43.425	5.70099937037117e-16
43.45	5.09126545422506e-16
43.475	3.52811500122486e-16
43.5	2.10816570940873e-16
43.525	3.46007606936764e-16
43.55	1.89457509066044e-16
43.575	2.10833919251423e-16
43.6	5.74075027412192e-16
43.625	7.97762937389419e-17
43.65	1.11269149986655e-16
43.675	4.44753965347327e-16
43.7	4.88297120558801e-16
43.725	4.5417531292966e-16
43.75	3.98867356099001e-16
43.775	3.92048298242263e-16
43.8	3.80601879436706e-16
43.825	2.84395334928715e-16
43.85	3.08918921518616e-16
43.875	3.86782123539404e-16
43.9	4.28689474427158e-16
43.925	2.22068589573207e-16
43.95	2.60947392732877e-16
43.975	1.92808657686887e-16
44	1.00715774305036e-16
44.025	2.61189355945728e-16
44.05	4.08184969717186e-16
44.075	6.0325027587458e-16
44.1	1.3430816032994e-16
44.125	4.23993866996694e-16
44.15	5.50591371198211e-16
44.175	7.2822830829805e-16
44.2	3.07851676191935e-16
44.225	4.79513811332492e-16
44.25	1.96207082443289e-16
44.275	3.81349527014707e-16
44.3	1.38752083772906e-16
44.325	2.22087728103852e-16
44.35	4.46146282232363e-16
44.375	1.50600060724358e-16
44.4	1.65231493908249e-16
44.425	1.12293208883651e-16
44.45	3.34731892528971e-16
44.475	4.81177893149323e-16
44.5	3.74761252114551e-16
44.525	1.30022074821223e-16
44.55	1.41242716486631e-16
44.575	3.767609423936e-16
44.6	4.50914538014017e-16
44.625	3.09370448935808e-16
44.65	2.18794693991843e-16
44.675	1.6094176099458e-16
44.7	1.84930346220544e-16
44.725	2.7470398053689e-16
44.75	1.73932734073069e-16
44.775	4.81652201847282e-16
44.8	3.59700450844756e-16
44.825	2.31999712456798e-16
44.85	2.15756073932192e-16
44.875	4.21793853250518e-16
44.9	1.29597880345064e-16
44.925	3.57545976432194e-16
44.95	2.12995419931792e-16
44.975	1.63674364668276e-16
45	1.98974025923166e-16
45.025	4.17892888360415e-16
45.05	3.24658297068276e-16
45.075	2.08038552406084e-16
45.1	4.00427651513615e-16
45.125	4.91201555189998e-16
45.15	1.5148415675297e-16
45.175	2.18510334548508e-16
45.2	7.07970599049488e-16
45.225	8.63222803267656e-17
45.25	4.4585731732068e-16
45.275	1.09876621663941e-16
45.3	2.92621526393477e-16
45.325	2.12960783592691e-16
45.35	2.61468650187943e-16
45.375	1.99329950636343e-16
45.4	5.50334191899497e-16
45.425	3.38678162904249e-16
45.45	8.53017603183052e-17
45.475	5.11917517829286e-16
45.5	2.64134236905994e-16
45.525	2.76857395864397e-16
45.55	4.94012659450381e-16
45.575	2.23215633121956e-16
45.6	4.11045914042104e-16
45.625	2.85754734754175e-16
45.65	1.8350375439444e-16
45.675	5.04568016585846e-16
45.7	2.51254974417101e-16
45.725	5.04736025656797e-16
45.75	3.05569457305193e-16
45.775	5.8715475437682e-16
45.8	2.98832572805228e-16
45.825	2.69633811878678e-16
45.85	1.6790452004325e-16
45.875	2.22824835017194e-16
45.9	8.56081876939922e-16
45.925	6.0816272928099e-16
45.95	4.19392278788685e-16
45.975	2.09425872733048e-16
46	4.22449799950949e-16
46.025	3.70948573022333e-16
46.05	3.61431593040548e-16
46.075	4.54200435597569e-16
46.1	1.62676181901766e-16
46.125	2.92584231525034e-16
46.15	1.50743776651478e-16
46.175	3.53502455253527e-16
46.2	3.23777488142976e-16
46.225	3.04850384748118e-16
46.25	2.36598165130873e-16
46.275	1.78882499165072e-16
46.3	3.38744963371243e-16
46.325	1.83394749539478e-16
46.35	8.34827879848249e-17
46.375	3.85555837072941e-16
46.4	1.35460400382664e-16
46.425	1.67209797702806e-16
46.45	3.51446441548662e-16
46.475	8.64259847692843e-16
46.5	3.93411629606973e-16
46.525	8.726732134133e-16
46.55	5.61428493822586e-16
46.575	2.23090906208492e-16
46.6	2.52517086509187e-16
46.625	2.34015129141339e-16
46.65	2.69336907727361e-16
46.675	2.49123593473117e-16
46.7	1.48256008689086e-16
46.725	3.97858851700335e-16
46.75	4.72436494892789e-16
46.775	1.93555888547429e-16
46.8	5.12866529211795e-16
46.825	1.02693456028591e-16
46.85	2.77262761107642e-16
46.875	1.60178699760026e-16
46.9	3.93167199480445e-16
46.925	3.1991613864606e-16
46.95	7.62527870057679e-16
46.975	2.84526283628044e-16
47	1.59112090764133e-16
47.025	1.16083203345076e-16
47.05	2.38550065319588e-16
47.075	8.09015330685688e-16
47.1	4.89604231169191e-16
47.125	2.99769397452189e-16
47.15	4.20006053091777e-17
47.175	2.50183494497631e-16
47.2	3.50965183387925e-16
47.225	7.10836298958084e-16
47.25	5.1262924383296e-16
47.275	3.20618297169851e-16
47.3	2.3553207995848e-16
47.325	1.75508193015111e-16
47.35	3.29956513052139e-16
47.375	6.1756069100639e-16
47.4	2.58724609396592e-16
47.425	4.03352239577361e-16
47.45	2.56482027276551e-16
47.475	5.8954908206932e-16
47.5	1.92679084814722e-16
47.525	4.48230353363655e-16
47.55	4.65900011282742e-16
47.575	1.27866925129094e-16
47.6	3.01265407873974e-16
47.625	4.522574554552e-16
47.65	4.05735311167717e-16
47.675	3.78081138574735e-16
47.7	1.70634425643715e-16
47.725	2.90377007130848e-16
47.75	1.83133408946101e-16
47.775	2.2514655480379e-16
47.8	2.08321962597444e-16
47.825	2.49087722989385e-16
47.85	1.63560432050736e-16
47.875	3.80525158727072e-16
47.9	3.44551487084196e-16
47.925	2.70571265413952e-16
47.95	2.90829838005995e-16
47.975	1.99690824988545e-16
48	3.13178407768107e-16
48.025	2.81874452964282e-16
48.05	2.12495625720132e-16
48.075	3.8718048117982e-16
48.1	2.75389219161402e-16
48.125	8.75707319926898e-16
48.15	4.40371732333073e-16
48.175	2.07576344302911e-16
48.2	2.44004810281187e-16
48.225	2.96541609460037e-16
48.25	3.38038538398563e-16
48.275	5.05795885413568e-16
48.3	8.90997090330991e-16
48.325	3.34418166709796e-16
48.35	4.42804363034361e-16
48.375	2.37724254608396e-16
48.4	1.81769225643232e-16
48.425	2.83722828909007e-16
48.45	1.71073816119037e-16
48.475	3.43198521140746e-16
48.5	2.27988512032892e-16
48.525	2.85879508323315e-16
48.55	3.77580974121976e-16
48.575	3.74039172495909e-16
48.6	5.59977407062176e-16
48.625	3.19521373481738e-16
48.65	3.48492635867778e-16
48.675	1.06393390954447e-15
48.7	3.10305040597892e-16
48.725	5.15305543173425e-16
48.75	8.41672272594099e-16
48.775	3.19669676106718e-16
48.8	7.06199227239708e-16
48.825	3.75431887888018e-16
48.85	3.27881296369618e-16
48.875	1.52668858924239e-16
48.9	2.74187660172039e-16
48.925	2.63673698577327e-16
48.95	2.66078531107453e-16
48.975	3.11364265275848e-16
49	1.06526737370576e-16
49.025	3.08103894729704e-16
49.05	3.9820114019453e-16
49.075	5.12025624444137e-16
49.1	2.93912763703692e-16
49.125	8.50156313550399e-16
49.15	3.91010953016758e-16
49.175	2.18455961660156e-16
49.2	4.96300179855651e-16
49.225	3.91129994930548e-16
49.25	2.01552597775569e-16
49.275	7.43552423741177e-16
49.3	7.2061441005463e-16
49.325	2.93389272229473e-16
49.35	3.59105515198929e-16
49.375	1.73545982775797e-16
49.4	4.84962974521967e-16
49.425	5.62166282494871e-16
49.45	4.36581722272574e-16
49.475	3.72958138096538e-16
49.5	4.5348808942878e-16
49.525	4.79712502837963e-16
49.55	2.46443160623925e-16
49.575	3.52548117409205e-16
49.6	4.40039857509119e-16
49.625	2.90305893208382e-16
49.65	3.76974282290671e-16
49.675	4.3083950764287e-16
49.7	2.34619504437776e-16
49.725	3.87140119646909e-16
49.75	5.41627165972329e-16
49.775	2.60507196391832e-16
49.8	3.43643768079337e-16
49.825	3.67255839720591e-16
49.85	2.72876671215693e-16
49.875	6.46469665558113e-16
49.9	6.16657403909079e-16
49.925	7.65761779877927e-17
49.95	3.96123333596925e-16
49.975	1.5636891755212e-16
50	1.37692517057841e-16
50.025	3.04589787243945e-16
50.05	2.60352823622831e-16
50.075	3.81846355188924e-16
50.1	1.50635052491697e-16
50.125	2.77387925250512e-16
50.15	4.2166154015338e-16
50.175	2.54102026194836e-16
50.2	4.23330217341462e-16
50.225	8.25684514497071e-16
50.25	7.16857575043925e-16
50.275	3.90406954761912e-16
50.3	4.67461167522073e-16
50.325	2.30311796938696e-16
50.35	1.57881566888267e-16
50.375	5.70598789875306e-16
50.4	6.06808543736048e-16
50.425	3.13813969631079e-16
50.45	4.56562217697592e-16
50.475	2.52890832030251e-16
50.5	3.44643634472407e-16
50.525	2.44729529052397e-16
50.55	6.01035448677691e-16
50.575	3.40029965066111e-16
50.6	3.4500008296915e-16
50.625	2.23640800588701e-16
50.65	3.72886022630728e-16
50.675	6.7355443399769e-16
50.7	3.13510418616904e-16
50.725	2.81293613077549e-16
50.75	3.73608016232142e-16
50.775	6.45726722126197e-16
50.8	4.00386928325722e-16
50.825	6.07313685809136e-16
50.85	5.33143786050675e-16
50.875	3.85687390936995e-16
50.9	5.42625335667822e-16
50.925	5.45228489448561e-16
50.95	3.05670902793269e-16
50.975	3.53515039379087e-16
51	1.34162526838737e-16
51.025	5.65592726903843e-16
51.05	1.79659759125067e-16
51.075	2.70182367505667e-16
51.1	4.62903671885815e-16
51.125	3.68804143437731e-16
51.15	3.51108467406246e-16
51.175	2.18140462972881e-16
51.2	3.96368774228968e-16
51.225	4.50392151305183e-16
51.25	2.9488716804648e-16
51.275	1.90429449871351e-16
51.3	2.78075767471105e-16
51.325	3.33447540958711e-16
51.35	4.90274293461682e-16
51.375	3.06997762483727e-16
51.4	3.42225833931172e-16
51.425	1.84940859062971e-16
51.45	3.2038288317704e-16
51.475	5.8807862434647e-16
51.5	2.27125112290207e-16
51.525	6.2639300982471e-16
51.55	2.5304481123852e-16
51.575	2.50220264937555e-16
51.6	4.47657729266201e-16
51.625	7.21742094630474e-16
51.65	4.26616396284093e-16
51.675	7.00098934164908e-16
51.7	4.50943592022747e-16
51.725	8.39655966268042e-16
51.75	3.82512290819171e-16
51.775	3.29561091003471e-16
51.8	4.78049378704262e-16
51.825	4.51702694110529e-16
51.85	2.46300959736896e-16
51.875	1.71132467364227e-16
51.9	7.60519733996651e-16
51.925	2.63464075790622e-16
51.95	1.90839688826652e-16
51.975	2.78623942528551e-16
52	5.99951844433431e-16
52.025	2.61385788161717e-16
52.05	3.18331653589003e-16
52.075	5.1965303800829e-16
52.1	4.41592840414926e-16
52.125	5.06797784458658e-16
52.15	1.21237383130222e-16
52.175	5.9567613255954e-16
52.2	2.36127713912105e-16
52.225	5.57693650858582e-16
52.25	4.88496581273343e-16
52.275	5.61538133450295e-16
52.3	8.59477694180075e-16
52.325	6.71475805173272e-16
52.35	2.30695468964853e-16
52.375	2.1782151116562e-16
52.4	3.65496722738227e-16
52.425	3.96310878072964e-16
52.45	4.31880310102139e-16
52.475	3.83499280261336e-16
52.5	1.35328894604614e-16
52.525	5.03405574016447e-16
52.55	3.83622094078808e-16
52.575	4.85727496946618e-16
52.6	1.68753215380842e-16
52.625	2.35070942603719e-16
52.65	3.51963217780899e-16
52.675	4.83738492205601e-16
52.7	4.02911962723365e-16
52.725	1.36415500605053e-16
52.75	2.89452903912802e-16
52.775	4.60355962497176e-16
52.8	2.64451531217827e-16
52.825	1.68615645782731e-16
52.85	5.30450339409827e-16
52.875	3.52308301770926e-16
52.9	7.10870501133085e-16
52.925	2.99450603217964e-16
52.95	6.31606505936199e-16
52.975	5.41763975657305e-16
53	5.20224003080232e-16
53.025	2.42785793738652e-16
53.05	2.69619310842302e-16
53.075	4.98156552300129e-16
53.1	1.282863156828e-16
53.125	8.16960813316404e-16
53.15	3.4482721657258e-16
53.175	7.6500610670087e-16
53.2	2.28924036264933e-16
53.225	3.09823014257374e-16
53.25	7.70236430502991e-16
53.275	6.76333592408841e-16
53.3	3.65516583524196e-16
53.325	7.03866931104117e-16
53.35	6.0705615420401e-16
53.375	2.02795175789289e-16
53.4	6.49795547711947e-16
53.425	1.15024039880775e-16
53.45	1.08497334056796e-15
53.475	5.4633798953602e-16
53.5	2.85236444155945e-16
53.525	1.84276397987393e-16
53.55	7.99396457658899e-16
53.575	5.9554614912997e-16
53.6	4.74368124883392e-16
53.625	3.74204062941154e-16
53.65	2.46923950960766e-16
53.675	3.10813395427724e-16
53.7	3.10699507786603e-16
53.725	1.95298736473589e-16
53.75	4.72161878393541e-16
53.775	3.50285375294232e-16
53.8	4.73176857454307e-16
53.825	2.79361372665221e-16
53.85	5.84675355069023e-16
53.875	4.43664687317347e-16
53.9	5.31688176928608e-16
53.925	2.15990716629854e-16
53.95	9.04514360579246e-17
53.975	3.56990098570587e-16
54	6.85454365244005e-16
54.025	2.52970510378862e-16
54.05	2.51857930673618e-16
54.075	5.66779110709339e-16
54.1	4.57557989059049e-16
54.125	4.0180670911614e-16
54.15	4.88104545252892e-16
54.175	5.23859473383716e-16
54.2	1.209226956529e-16
54.225	6.49918284073686e-16
54.25	4.60137386659412e-16
54.275	2.89271627594151e-16
54.3	2.25376718913609e-16
54.325	3.77302834500925e-16
54.35	1.03138080946784e-16
54.375	4.21637411934163e-16
54.4	5.80582122828856e-16
54.425	4.95560454415933e-16
54.45	5.53460029794732e-16
54.475	4.87439991501308e-16
54.5	5.35072033736752e-16
54.525	1.68677557466625e-16
54.55	3.21507906055569e-16
54.575	3.66925446444566e-16
54.6	1.86751094585139e-16
54.625	6.51628902420177e-16
54.65	5.12363792860713e-16
54.675	1.9262407227823e-16
54.7	4.3211850777481e-16
54.725	3.39824378164483e-16
54.75	2.27021394258456e-16
54.775	8.39294569806297e-16
54.8	1.26371825752402e-15
54.825	3.72855769398964e-16
54.85	3.41406253066387e-16
54.875	2.18562090353811e-16
54.9	5.46751142737092e-16
54.925	3.30769481695072e-16
54.95	5.08289807118178e-16
54.975	2.5874671461897e-16
55	2.96831567921712e-16
55.025	8.62576098327059e-16
55.05	5.30759663463886e-16
55.075	8.15151663755071e-16
55.1	5.65163803504749e-16
55.125	5.705772667722e-16
55.15	6.14703107830626e-16
55.175	1.40878964658021e-16
55.2	7.99963310334873e-16
55.225	6.42157454539927e-16
55.25	6.45894748706714e-16
55.275	6.92870907362958e-16
55.3	1.78254581571012e-16
55.325	9.42015271582493e-16
55.35	4.11061511562861e-16
55.375	3.70095273828621e-16
55.4	7.56998190206265e-16
55.425	4.32960038162822e-16
55.45	3.82093404462659e-16
55.475	4.97158772250927e-16
55.5	5.06520143730696e-16
55.525	4.68406678299241e-16
55.55	4.91298410891099e-16
55.575	4.175305353944e-16
55.6	6.58841520581501e-16
55.625	4.45673789838889e-16
55.65	4.62797432181514e-16
55.675	4.71151159814755e-16
55.7	7.27750536081029e-16
55.725	3.23135308449399e-16
55.75	6.36680094482713e-16
55.775	6.05367090201277e-16
55.8	9.92056384450169e-17
55.825	3.42730845522764e-16
55.85	1.46775822585109e-16
55.875	4.83143481358098e-16
55.9	5.99011943870526e-16
55.925	3.37137304770188e-16
55.95	2.96149338751114e-16
55.975	1.72371342406698e-16
56	3.77361380176096e-16
56.025	2.54250697855616e-16
56.05	4.61474883827696e-16
56.075	8.23032441855521e-16
56.1	7.58850725576024e-16
56.125	2.95050251883638e-16
56.15	4.4764446978078e-16
56.175	3.10197275874297e-16
56.2	5.13654013299167e-16
56.225	1.47171530388628e-16
56.25	2.87378988210938e-16
56.275	5.32445866622326e-16
56.3	4.54871997455666e-16
56.325	1.03385008276595e-15
56.35	4.52763337458663e-16
56.375	3.71590183378032e-16
56.4	4.44632110626321e-16
56.425	2.41489420463294e-16
56.45	3.82236693945737e-16
56.475	1.26458908820031e-16
56.5	4.67567061251823e-16
56.525	6.00451257340172e-16
56.55	5.71713053114588e-16
56.575	2.29286195710527e-16
56.6	1.50996569577163e-16
56.625	7.0218997954534e-16
56.65	3.08051922311464e-16
56.675	1.63048338558957e-16
56.7	3.1313844378113e-16
56.725	1.27902012428238e-16
56.75	3.4167906362125e-16
56.775	6.08355442005195e-16
56.8	5.5949049075506e-16
56.825	6.43365060581877e-16
56.85	8.45914670006787e-16
56.875	3.10902013949064e-16
56.9	2.75579954620327e-16
56.925	2.49652640285192e-16
56.95	4.66274420723936e-16
56.975	2.04402832208867e-16
57	2.68645249332147e-16
57.025	2.44094325083043e-16
57.05	8.06065914202583e-16
57.075	5.61325680480237e-16
57.1	7.92952428163489e-16
57.125	5.80894150383123e-16
57.15	4.39514293758057e-16
57.175	3.27935562433016e-16
57.2	5.59434210707778e-16
57.225	4.04267224310064e-16
57.25	9.40400736871754e-16
57.275	7.22656124246367e-16
57.3	3.94415371875787e-16
57.325	4.46878030704973e-16
57.35	5.19626990403946e-16
57.375	3.25032512448471e-16
57.4	3.23804765698748e-16
57.425	9.60589260763698e-16
57.45	5.69121447372734e-16
57.475	3.37215657908498e-16
57.5	5.57259552254624e-16
57.525	9.6277458685757e-16
57.55	4.36088998264499e-16
57.575	6.10418229036067e-16
57.6	1.01091058870465e-15
57.625	4.3809417463184e-16
57.65	6.1322065155784e-16
57.675	2.18012970126607e-16
57.7	3.32460034238589e-16
57.725	8.30321240729253e-16
57.75	3.36550390299007e-16
57.775	4.26967992138177e-16
57.8	5.85133830272475e-16
57.825	2.27953262016907e-16
57.85	4.53478965548342e-16
57.875	6.67560900974823e-16
57.9	1.03946358417197e-15
57.925	2.79022021015731e-16
57.95	7.44757073377562e-16
57.975	3.19043374113744e-16
58	2.91607072967493e-16
58.025	6.39510751679225e-16
58.05	6.96782177052662e-16
58.075	1.60888277565703e-16
58.1	3.40836058308633e-16
58.125	8.21596629315444e-16
58.15	2.34806516690196e-16
58.175	6.33558347406565e-16
58.2	3.81580403420574e-16
58.225	5.83804689426652e-16
58.25	5.61028540522651e-16
58.275	2.12149562502863e-16
58.3	4.1112917962426e-16
58.325	5.49547019338038e-16
58.35	2.12311258509113e-16
58.375	4.2685657555522e-16
58.4	5.99239666013064e-16
58.425	5.44206451205004e-16
58.45	4.84106643392397e-16
58.475	6.13840001392844e-16
58.5	6.3302813663877e-16
58.525	6.93858446450247e-16
58.55	6.27313883688062e-16
58.575	3.85457059519999e-16
58.6	2.22228988152309e-16
58.625	3.56620311484791e-16
58.65	2.87343095334867e-16
58.675	4.99136973390041e-16
58.7	4.9367287664246e-16
58.725	1.66280741195305e-16
58.75	5.66534295808124e-16
58.775	7.39053102138241e-16
58.8	6.18524641739517e-16
58.825	8.57060052624047e-16
58.85	6.76163364891172e-16
58.875	4.64045897305548e-16
58.9	6.04432362897158e-16
58.925	2.72351068341123e-16
58.95	1.22299163764983e-16
58.975	5.46109614425789e-16
59	6.43381356637531e-16
59.025	2.17441195055558e-16
59.05	3.32863188559139e-16
59.075	7.15607832072857e-16
59.1	2.74336397916518e-16
59.125	4.52599896257256e-16
59.15	5.84296641078546e-16
59.175	1.53718719007507e-16
59.2	5.55984358809978e-16
59.225	9.83654781153135e-16
59.25	5.59615100273221e-16
59.275	4.67219086941076e-16
59.3	6.61922221936278e-16
59.325	6.25626145719454e-16
59.35	5.63787067354904e-16
59.375	6.50785046017391e-16
59.4	3.5069274400169e-16
59.425	1.41199865721851e-16
59.45	6.21966046705062e-16
59.475	4.28107745265187e-16
59.5	5.12173503060832e-16
59.525	7.81977583915075e-16
59.55	2.28891892976298e-16
59.575	2.68434272174557e-16
59.6	5.77673488882281e-16
59.625	5.88808820208155e-16
59.65	3.43136142865495e-16
59.675	5.94800709809535e-16
59.7	7.22849438413972e-16
59.725	2.16088210312955e-16
59.75	4.74982026997943e-16
59.775	6.05902711438767e-16
59.8	6.08910509607756e-16
59.825	5.33528633709371e-16
59.85	8.19142593944092e-16
59.875	6.57006608727558e-16
59.9	4.97893642456644e-16
59.925	4.77494534911288e-16
59.95	8.3162331570007e-16
59.975	5.5454548444567e-16
60	8.13574951783292e-16
60.025	5.16479638007456e-16
60.05	5.36892374380781e-16
60.075	6.55372737881119e-16
60.1	1.76089443320963e-16
60.125	5.76542423019449e-16
60.15	3.87215038502023e-16
60.175	9.78194066343323e-16
60.2	4.40328944467725e-16
60.225	4.35134826056023e-16
60.25	5.73230419856222e-16
60.275	7.95971270618673e-16
60.3	3.82538010799815e-16
60.325	6.93086170850719e-16
60.35	4.62522167207839e-16
60.375	6.44733006441368e-16
60.4	4.50905687084391e-16
60.425	1.07236091555451e-15
60.45	6.11424828877262e-16
60.475	5.00458565745566e-16
60.5	2.60005877545723e-16
60.525	2.02007735751296e-16
60.55	3.58669032704252e-16
60.575	3.74193960258396e-16
60.6	3.41627953784613e-16
60.625	4.32311667305496e-16
60.65	7.12338051576751e-16
60.675	7.73206540785269e-16
60.7	4.855685836153e-16
60.725	7.30189035725671e-16
60.75	3.27037983905766e-16
60.775	4.20582330257599e-16
60.8	7.22870189740758e-16
60.825	2.9364083658103e-16
60.85	7.76077059455434e-16
60.875	2.00335849285515e-16
60.9	4.30643052042011e-16
60.925	5.28334256755767e-16
60.95	5.00645756063791e-16
60.975	5.60716242010568e-16
61	5.8449739533147e-16
61.025	5.42395828137697e-16
61.05	5.14431751971614e-16
61.075	4.59026270071796e-16
61.1	3.15009594714638e-16
61.125	3.90196356328131e-16
61.15	9.40904931195377e-16
61.175	8.67011328408594e-16
61.2	5.17096825680017e-16
61.225	5.10156882339848e-16
61.25	8.11758069823494e-16
61.275	5.18050812894514e-16
61.3	5.0244401784017e-16
61.325	2.80151000813369e-16
61.35	2.15788548641436e-16
61.375	2.61546773498872e-16
61.4	2.07396695428183e-16
61.425	2.79903126517891e-16
61.45	5.29744340409957e-16
61.475	4.62510674254776e-16
61.5	7.02303469875619e-16
61.525	5.04776823350782e-16
61.55	9.28739068419835e-16
61.575	7.30318911597536e-16
61.6	4.50872156030722e-16
61.625	4.51982552883392e-16
61.65	6.02283242286503e-16
61.675	5.26082957662196e-16
61.7	5.09669737938999e-16
61.725	5.16649693600631e-16
61.75	2.00221572943896e-16
61.775	3.52226774385923e-16
61.8	6.9645787095014e-16
61.825	6.29117099003123e-16
61.85	6.52261414202553e-16
61.875	4.32132360732308e-16
61.9	8.13778543657112e-16
61.925	3.5671233367264e-16
61.95	4.3360240015838e-16
61.975	7.98756005017518e-16
62	2.48526983378553e-16
62.025	4.89343458450754e-16
62.05	7.29921962659105e-16
62.075	4.62042226143339e-16
62.1	2.99799040439478e-16
62.125	1.00121963524052e-15
62.15	4.65061499010449e-16
62.175	7.90026294519208e-16
62.2	3.82820769398354e-16
62.225	4.36033296993599e-16
62.25	7.98598300656994e-16
62.275	4.9183607905421e-16
62.3	2.53309539330096e-16
62.325	3.39622349576094e-16
62.35	5.13231320504812e-16
62.375	7.96942407877711e-16
62.4	5.39721966153368e-16
62.425	3.14560648500382e-16
62.45	5.64421212074828e-16
62.475	7.51855517377475e-16
62.5	5.77297660260996e-16
62.525	4.06438010576073e-16
62.55	5.88002500506757e-16
62.575	9.8357426156119e-16
62.6	2.41017282680569e-16
62.625	6.32374203024041e-16
62.65	1.08950353894238e-15
62.675	2.84096433205749e-16
62.7	3.09628383368225e-16
62.725	7.37955630276819e-16
62.75	2.49373224084526e-16
62.775	2.93239521775088e-16
62.8	4.91774320366281e-16
62.825	7.35345461571473e-16
62.85	4.49836189969245e-16
62.875	7.5465075704352e-16
62.9	7.5999062125724e-16
62.925	1.01365261543335e-15
62.95	1.569193398173e-15
62.975	6.29826607010715e-16
63	1.35000658403211e-15
63.025	3.6597988089503e-16
63.05	9.01927419235938e-16
63.075	5.91210127613773e-16
63.1	4.27103117119139e-16
63.125	8.14874526125249e-16
63.15	5.97285976173986e-16
63.175	4.36932122446932e-16
63.2	2.62331857070603e-16
63.225	4.31829672163327e-16
63.25	8.67082688379791e-16
63.275	9.38875809643359e-16
63.3	2.43810671338459e-16
63.325	9.86233234176356e-16
63.35	7.01044370752528e-16
63.375	5.85919584329612e-16
63.4	6.82326054910406e-16
63.425	1.13447060720555e-15
63.45	6.30757306158833e-16
63.475	3.42487234596378e-16
63.5	2.0534374476893e-16
63.525	4.6621916608847e-16
63.55	3.55059474357291e-16
63.575	6.4323157163591e-16
63.6	6.4146447321619e-16
63.625	8.68777886851616e-16
63.65	4.51537663310154e-16
63.675	3.86723353155498e-16
63.7	3.51507768190148e-16
63.725	8.05978934045049e-16
63.75	9.75295419796532e-16
63.775	7.14801178226188e-16
63.8	6.59730924139234e-16
63.825	7.44246739738482e-16
63.85	8.52355488224599e-16
63.875	1.48398066874028e-15
63.9	3.97387624035191e-16
63.925	5.71589871178791e-16
63.95	4.0881790572157e-16
63.975	3.17567172513449e-16
64	1.22415233751659e-15
64.025	1.26429009170059e-15
64.05	5.76236890857618e-16
64.075	1.17329175141017e-15
64.1	5.4305950209255e-16
64.125	7.15628500710792e-16
64.15	3.98009663086112e-16
64.175	1.03688360794621e-15
64.2	7.61040609595513e-16
64.225	5.13274613476603e-16
64.25	6.43152457045742e-16
64.275	9.27188452426903e-16
64.3	6.31968237614855e-16
64.325	6.72948770828075e-16
64.35	3.30927974159596e-16
64.375	4.25327879571621e-16
64.4	6.37136490859618e-16
64.425	6.76394991127163e-16
64.45	2.55872942604307e-16
64.475	2.86049958867781e-16
64.5	5.37707482251306e-16
64.525	3.68888934000307e-16
64.55	5.73048285217723e-16
64.575	3.82064914107856e-16
64.6	3.50261130669706e-16
64.625	6.65496505102159e-16
64.65	1.27323648204568e-15
64.675	7.10296349839222e-16
64.7	4.46120168830402e-16
64.725	5.20703216203399e-16
64.75	7.97398818871764e-16
64.775	4.78728815237741e-16
64.8	3.16887620315553e-16
64.825	7.34762855546492e-16
64.85	3.00499598547891e-16
64.875	5.94659573605204e-16
64.9	3.38750552615607e-16
64.925	2.75991465259785e-16
64.95	7.92445342684636e-16
64.975	1.30241573119803e-15
65	7.59399388238445e-16
65.025	8.11997619861411e-16
65.05	9.19088077167344e-16
65.075	5.08875459834351e-16
65.1	2.96548768680008e-16
65.125	5.9097221142273e-16
65.15	1.23280346218898e-15
65.175	1.38488421698273e-16
65.2	8.60332809933314e-16
65.225	4.53959293482831e-16
65.25	4.82754099123335e-16
65.275	8.32005894004906e-16
65.3	4.52830039151304e-16
65.325	4.59259532910257e-16
65.35	3.84322929194655e-16
65.375	6.82122131797866e-16
65.4	7.85148255873567e-16
65.425	6.44257149609796e-16
65.45	5.98986305218853e-16
65.475	9.0433536703397e-16
65.5	7.45521255783911e-16
65.525	8.24488561597259e-16
65.55	1.11684736818728e-15
65.575	1.10338513306498e-15
65.6	5.88074586563904e-16
65.625	3.19461939704596e-16
65.65	9.72175153826388e-16
65.675	4.09494073389313e-16
65.7	3.5056987840066e-16
65.725	9.75204189740965e-16
65.75	7.27743644512373e-16
65.775	3.60499311354944e-16
65.8	6.06622768890801e-16
65.825	2.05874936917113e-16
65.85	4.37516179127692e-16
65.875	8.93938274114239e-16
65.9	5.51016498747425e-16
65.925	1.10182828600628e-15
65.95	5.75754514044651e-16
65.975	5.038456951069e-16
66	4.01759740348982e-16
66.025	1.21427080983303e-15
66.05	8.85176767186662e-16
66.075	3.98565817662902e-16
66.1	8.45931819513123e-16
66.125	7.65074676578254e-16
66.15	9.38889072061768e-16
66.175	3.25072711277275e-16
66.2	7.51872859723281e-16
66.225	8.58193378431923e-16
66.25	3.05995910840554e-16
66.275	3.01008831950365e-16
66.3	1.01466589158461e-15
66.325	1.07336019925353e-15
66.35	5.36524479614543e-16
66.375	2.97664549627384e-16
66.4	8.9503426541054e-16
66.425	6.11259458358603e-16
66.45	7.75039086120686e-16
66.475	2.58885079605548e-16
66.5	5.57373692958875e-16
66.525	8.41322715132578e-16
66.55	4.65901071704193e-16
66.575	5.36780958536309e-16
66.6	7.68475496740758e-16
66.625	4.46747394224632e-16
66.65	6.02915590174856e-16
66.675	6.50849226092752e-16
66.7	4.4914250606925e-16
66.725	7.38527677701627e-16
66.75	5.58650111510817e-16
66.775	8.48898760471211e-16
66.8	3.43822547233578e-16
66.825	2.98869428475136e-16
66.85	6.11725844534333e-16
66.875	3.78256404056596e-16
66.9	4.69784356258134e-16
66.925	1.05468450108359e-15
66.95	8.0440471012881e-16
66.975	4.80371416129297e-16
67	4.93584683188085e-16
67.025	4.13202939398343e-16
67.05	7.09048334375829e-16
67.075	9.95450221946094e-16
67.1	7.76637378616841e-16
67.125	1.12014512544794e-15
67.15	1.38972471175837e-15
67.175	1.37940047853118e-15
67.2	4.74727948589541e-16
67.225	8.18249167217641e-16
67.25	4.34741748950459e-16
67.275	6.12265278603689e-16
67.3	5.77601146816908e-16
67.325	6.79000955907462e-16
67.35	9.26148930066517e-16
67.375	1.22077300763848e-15
67.4	5.88620362865123e-16
67.425	7.12947670858471e-16
67.45	1.43278495745724e-15
67.475	1.03855792981628e-15
67.5	5.96835116528487e-16
67.525	8.07258915074904e-16
67.55	7.10750274365694e-16
67.575	5.65965325121362e-16
67.6	1.00161896548399e-15
67.625	5.34101988515543e-16
67.65	8.49644510098829e-16
67.675	5.79940335122425e-16
67.7	8.2547432462466e-16
67.725	3.98378586881133e-16
67.75	5.72848811576343e-16
67.775	3.20670464865919e-16
67.8	7.85917545184195e-16
67.825	5.67755061471445e-16
67.85	8.07332204410926e-16
67.875	1.30856930672455e-15
67.9	2.20063255906405e-15
67.925	1.88904084594217e-15
67.95	5.35901746884877e-15
67.975	1.57253992163491e-14
68	1.91133521237949e-13
68.025	3.58467113156425e-14
68.05	4.02481618096068e-15
68.075	2.65744721602499e-15
68.1	2.60611097385408e-15
68.125	1.40324758142083e-15
68.15	1.87247302991426e-15
68.175	3.88572532773549e-16
68.2	1.18404164204947e-15
68.225	1.2155672075769e-15
68.25	1.19343024536541e-15
68.275	8.35547843097045e-16
68.3	8.51514880938651e-16
68.325	6.29025284621686e-16
68.35	1.02472362655624e-15
68.375	7.15830978355102e-16
68.4	1.13087517788386e-15
68.425	1.17246652747787e-15
68.45	8.32705788995716e-16
68.475	8.65414578711393e-16
68.5	7.16607897391277e-16
68.525	5.24387920947913e-16
68.55	3.01326255340056e-16
68.575	6.98849345974364e-16
68.6	3.10173125893913e-16
68.625	8.62529509956285e-16
68.65	5.99067823629654e-16
68.675	8.91674036871558e-16
68.7	6.12144098633037e-16
68.725	3.60285625405966e-16
68.75	4.76321326764675e-16
68.775	4.00025899867984e-16
68.8	6.7986912645581e-16
68.825	1.04906543674028e-15
68.85	5.47819020262316e-16
68.875	3.21945723330802e-16
68.9	5.73349825676451e-16
68.925	1.14138888841928e-15
68.95	5.12494265278215e-16
68.975	8.26413372621598e-16
69	6.13932382913669e-16
69.025	7.93106033652023e-16
69.05	6.97712291087935e-16
69.075	4.32937238471234e-16
69.1	3.59051241256813e-16
69.125	5.04129723799523e-16
69.15	1.2715910419508e-15
69.175	4.47435958227633e-16
69.2	5.12041862688981e-16
69.225	3.65364192350313e-16
69.25	6.95115693903805e-16
69.275	1.42447739618351e-15
69.3	3.29654310410329e-16
69.325	2.76313530997339e-16
69.35	3.57222583985263e-16
69.375	9.48011694307009e-16
69.4	1.58375641925675e-15
69.425	5.39220509782468e-16
69.45	1.24914478534142e-15
69.475	9.05753459146394e-16
69.5	8.85648485129991e-16
69.525	2.58357848501129e-16
69.55	9.15787736387445e-16
69.575	9.72910008675415e-16
69.6	1.67620993748958e-15
69.625	8.29988637286228e-16
69.65	1.04381991422948e-15
69.675	1.02556680793224e-15
69.7	1.16927632203358e-15
69.725	1.11759673244227e-15
69.75	1.3736374984375e-15
69.775	4.70744344744209e-16
69.8	2.72993294690891e-16
69.825	5.8896788051185e-16
69.85	1.38724142653002e-15
69.875	3.51544276877613e-16
69.9	6.94657838929281e-16
69.925	5.81206308850792e-16
69.95	8.24872918530394e-16
69.975	6.95464259045681e-16
70	4.89413298616303e-16
70.025	3.12742627747027e-16
70.05	8.72355871442046e-16
70.075	4.82168027850457e-16
70.1	4.19095630627245e-16
70.125	1.17986119775126e-15
70.15	9.22334624654497e-16
70.175	5.52438301575921e-16
70.2	4.16338265629812e-16
70.225	3.4562282465472e-16
70.25	4.48003285690461e-16
70.275	1.3569260875995e-15
70.3	1.1067165677135e-15
70.325	3.71337358795849e-16
70.35	3.2885757129957e-16
70.375	5.26773322897792e-16
70.4	1.06895795485935e-15
70.425	3.63854861435273e-16
70.45	1.51599022096364e-15
70.475	6.29198925302306e-16
70.5	6.76131421123139e-16
70.525	4.49755994391671e-16
70.55	7.74498373821804e-16
70.575	7.21008835153243e-16
70.6	8.6534134749281e-16
70.625	6.80913639723652e-16
70.65	7.57250738553504e-16
70.675	4.13658125736568e-16
70.7	8.49699826110871e-16
70.725	6.36939239817112e-16
70.75	7.83710971723736e-16
70.775	1.14565545796956e-15
70.8	6.01070936112704e-16
70.825	7.54115346102954e-16
70.85	1.46864459059886e-15
70.875	4.31184541181242e-16
70.9	1.32899872485614e-15
70.925	2.77482217358622e-16
70.95	1.06902108964378e-15
70.975	6.24560011895961e-16
71	6.79670128826904e-16
71.025	1.25559968167006e-15
71.05	6.61354187289225e-16
71.075	6.93151749161535e-16
71.1	1.03513142819038e-15
71.125	7.75866865774284e-16
71.15	5.14276515563323e-16
71.175	5.15406607207972e-16
71.2	8.26564503532162e-16
71.225	9.06017475586065e-16
71.25	5.87947668697811e-16
71.275	1.24736560569256e-15
71.3	6.5243835815894e-16
71.325	1.56072361334739e-15
71.35	8.2669496654738e-16
71.375	6.44624857055851e-16
71.4	4.84995840503637e-16
71.425	4.15152438823752e-16
71.45	8.58686449152938e-16
71.475	3.70797234011478e-16
71.5	5.47496266577614e-16
71.525	4.80746129552185e-16
71.55	8.35343211308386e-16
71.575	4.00890509455681e-16
71.6	6.00790356045207e-16
71.625	4.70905251072018e-16
71.65	8.60535003609204e-16
71.675	8.01501814918499e-16
71.7	1.3088470294085e-15
71.725	1.09961238036124e-15
71.75	8.13261128336246e-16
71.775	1.04109888873131e-15
71.8	7.79737159121859e-16
71.825	6.82159261434534e-16
71.85	7.38770663608402e-16
71.875	8.39141240375168e-16
71.9	9.68528187165919e-16
71.925	1.05981676353234e-15
71.95	3.84010204486713e-16
71.975	5.49098748146243e-16
72	7.45041447900558e-16
72.025	5.48173677614071e-16
72.05	1.60846639680143e-15
72.075	1.10959071392523e-16
72.1	7.48249473336296e-16
72.125	4.43617026377914e-16
72.15	8.1392121952271e-16
72.175	8.45205983269026e-16
72.2	5.02879643820084e-16
72.225	6.0216021787592e-16
72.25	2.16521476764564e-16
72.275	1.76572470260612e-15
72.3	7.1782708005461e-16
72.325	2.60220657689914e-16
72.35	4.62592429354641e-16
72.375	6.66327584204468e-16
72.4	1.17062196666307e-15
72.425	8.93924497003485e-16
72.45	7.49888433480576e-16
72.475	4.74067657227159e-16
72.5	1.31523780365014e-15
72.525	3.69535878614451e-16
72.55	5.29890338751971e-16
72.575	8.63177137874008e-16
72.6	8.12047242383593e-16
72.625	7.31241410442594e-16
72.65	1.40618312758434e-15
72.675	1.03716369066194e-15
72.7	8.51001695492702e-16
72.725	4.37024382121578e-16
72.75	1.41328411472001e-15
72.775	5.38283486599392e-16
72.8	4.28261913605163e-16
72.825	8.55461009242375e-16
72.85	6.86788500526103e-16
72.875	6.31318902494381e-16
72.9	1.00777137553409e-15
72.925	8.3134445270864e-16
72.95	7.66173576530238e-16
72.975	9.50813748772674e-16
73	6.93102383677893e-16
73.025	7.36794280034028e-16
73.05	6.05509657396959e-16
73.075	9.1479315397917e-16
73.1	2.29883448024896e-15
73.125	8.99658465598148e-16
73.15	1.71090463413061e-15
73.175	1.5835213511213e-15
73.2	1.14051052221524e-15
73.225	4.84598675106951e-16
73.25	3.69715314597283e-16
73.275	2.21252016256806e-16
73.3	5.89109144817701e-16
73.325	8.97893497681675e-16
73.35	9.05767789110137e-16
73.375	9.31303163304449e-16
73.4	4.75771907744522e-16
73.425	8.66448839438754e-16
73.45	4.05817731462357e-16
73.475	4.45878047397417e-16
73.5	9.65489864538338e-16
73.525	4.23958428888609e-16
73.55	1.03091203284232e-15
73.575	6.8876250179496e-16
73.6	3.34719550595235e-16
73.625	1.30644136153941e-15
73.65	7.40985610520268e-16
73.675	7.23011972400205e-16
73.7	6.25712313790261e-16
73.725	5.86201680076281e-16
73.75	3.36673442730535e-16
73.775	7.67892438540619e-16
73.8	9.47792936574725e-16
73.825	4.36590409437663e-16
73.85	8.59734946499891e-16
73.875	5.17552529808439e-16
73.9	5.23588763510902e-16
73.925	5.6252378287325e-16
73.95	8.91597863796306e-16
73.975	4.87099825799335e-16
74	9.63825733128393e-16
74.025	1.03828867464964e-15
74.05	9.77369732746669e-16
74.075	4.2354309476363e-16
74.1	1.15271534685631e-15
74.125	5.89133952252385e-16
74.15	1.02031578461189e-15
74.175	1.56853559310596e-15
74.2	9.42498651614922e-16
74.225	1.10924813271713e-15
74.25	1.4781417661422e-15
74.275	4.80362221071343e-16
74.3	4.23980895711369e-16
74.325	9.29001177364056e-16
74.35	2.78696003390275e-16
74.375	9.17881074567254e-16
74.4	1.37842318755664e-15
74.425	5.99718689801975e-16
74.45	4.16460694176541e-16
74.475	8.75354114763835e-16
74.5	1.00432232967659e-15
74.525	1.17452269982766e-15
74.55	5.91220539775043e-16
74.575	6.70354310069525e-16
74.6	9.55240238373134e-16
74.625	1.26026881619718e-15
74.65	6.49350211491306e-16
74.675	4.57391173329309e-16
74.7	4.70901917256305e-16
74.725	5.15019037847111e-16
74.75	1.68539060387475e-15
74.775	4.83640604294e-16
74.8	1.74217733147734e-15
74.825	9.94227580610018e-16
74.85	2.11737163268703e-15
74.875	8.18161152282497e-16
74.9	1.44639517644139e-15
74.925	4.05302243638348e-16
74.95	4.07107727582614e-16
74.975	1.09649381840517e-15
75	1.73870514797044e-15
75.025	6.29199067713468e-16
75.05	8.0109200472856e-16
75.075	6.0651155094016e-16
75.1	4.49335287368671e-16
75.125	7.85129843190355e-16
75.15	4.6994666263998e-16
75.175	5.4258401202002e-16
75.2	7.51914614555549e-16
75.225	8.49495691924483e-16
75.25	5.40228312952974e-16
75.275	5.12143358249163e-16
75.3	9.43780692100521e-16
75.325	1.24970583680431e-15
75.35	8.81123923865814e-16
75.375	4.61745791448621e-16
75.4	1.61665010714089e-15
75.425	1.76873656554644e-15
75.45	8.32875627010227e-16
75.475	1.51467204901054e-15
75.5	5.39252253517601e-16
75.525	6.77226392369752e-16
75.55	1.27166884351238e-15
75.575	3.41881196271684e-16
75.6	2.3380701892233e-16
75.625	1.09131359268867e-15
75.65	3.59115045947575e-16
75.675	1.18003099474988e-15
75.7	3.83872584953899e-16
75.725	9.04841813202469e-16
75.75	6.8893704373402e-16
75.775	6.80887656410859e-16
75.8	7.52097867960526e-16
75.825	7.13362060927543e-16
75.85	6.74603700648347e-16
75.875	1.26321785567784e-15
75.9	7.51649977145587e-16
75.925	7.67577494354965e-16
75.95	7.07184464439296e-16
75.975	9.33216236966151e-16
76	6.17344297846598e-16
76.025	3.30445479088823e-16
76.05	1.46824233678411e-15
76.075	1.12958027377312e-15
76.1	9.14138844251577e-16
76.125	7.39907927195261e-16
76.15	9.20184673145448e-16
76.175	4.6223788582951e-16
76.2	8.84252693228887e-16
76.225	2.84316323331976e-16
76.25	1.12754174874578e-15
76.275	6.70578384236348e-16
76.3	9.31070381272248e-16
76.325	4.01332780080499e-16
76.35	1.55724666774682e-15
76.375	9.62004031623722e-16
76.4	6.01372426788839e-16
76.425	1.16969322584877e-15
76.45	9.34451824695732e-16
76.475	9.16468843556731e-16
76.5	3.64539245095155e-16
76.525	3.36250475791044e-16
76.55	9.71000483543606e-16
76.575	4.0614118400077e-16
76.6	6.53445811525179e-16
76.625	1.1693800141946e-15
76.65	6.36872446795558e-16
76.675	2.55754374343543e-15
76.7	1.6667249922142e-15
76.725	9.84107474390512e-16
76.75	3.35698911573685e-16
76.775	6.69693857817628e-16
76.8	6.29029324453554e-16
76.825	7.97929502928303e-16
76.85	9.12054785973046e-16
76.875	9.68199659073412e-16
76.9	1.04281751001854e-15
76.925	8.00817667569994e-16
76.95	7.92676990971557e-16
76.975	7.47004367623153e-16
77	4.37594222733284e-16
77.025	4.89174043323888e-16
77.05	1.13556582458175e-15
77.075	1.01143265490219e-15
77.1	6.14510693270542e-16
77.125	2.20818392407735e-16
77.15	9.42296147177026e-16
77.175	1.18412985522456e-15
77.2	1.28645773007604e-15
77.225	6.19065979646402e-16
77.25	7.61483570060067e-16
77.275	4.33461134684259e-16
77.3	1.68669874998698e-15
77.325	6.33572053943948e-16
77.35	1.17748001592624e-15
77.375	1.88580081286063e-16
77.4	9.5957219444371e-16
77.425	2.81735743384572e-16
77.45	1.88326865789965e-15
77.475	1.25243945919965e-15
77.5	9.5305544341717e-16
77.525	1.76862595418753e-15
77.55	1.84836681345411e-15
77.575	1.05467555517104e-15
77.6	9.13772497224804e-16
77.625	6.3334450553679e-16
77.65	4.15061482240029e-16
77.675	4.70234313062816e-16
77.7	7.82888742116688e-16
77.725	1.0628363844432e-15
77.75	1.27347731685992e-15
77.775	1.11090409020984e-15
77.8	5.08838674856901e-16
77.825	6.3578231689655e-16
77.85	1.16224491969918e-15
77.875	5.53999823753693e-16
77.9	8.87364136814893e-16
77.925	1.09446641464359e-15
77.95	1.30096760457208e-15
77.975	1.17454882632198e-15
78	1.08781318271438e-15
78.025	1.19245658299656e-15
78.05	8.17034225296121e-16
78.075	8.71738175606916e-16
78.1	1.05406397556927e-15
78.125	5.33488052905992e-16
78.15	7.8492643645899e-16
78.175	1.05035900899012e-15
78.2	1.12261885271652e-15
78.225	6.6388272311357e-16
78.25	6.83606993311098e-16
78.275	8.51791588248732e-16
78.3	1.43452499568324e-15
78.325	1.19456607108569e-15
78.35	6.75563621757754e-16
78.375	3.62961048962318e-16
78.4	7.61602199972298e-16
78.425	6.85754945151398e-16
78.45	1.10040455425081e-15
78.475	4.88745918240583e-16
78.5	1.89786975575379e-15
78.525	3.96353435821153e-16
78.55	8.52063311760412e-16
78.575	6.63439004221982e-16
78.6	8.57530863995634e-16
78.625	9.06293472611303e-16
78.65	5.73487933041732e-16
78.675	6.69696379765631e-16
78.7	1.70837409470336e-15
78.725	9.48785352715011e-16
78.75	9.84174845451513e-16
78.775	8.33139940906638e-16
78.8	8.52637257511617e-16
78.825	1.77932422180724e-15
78.85	9.93200866125014e-16
78.875	1.55659448173927e-15
78.9	7.98803093238239e-16
78.925	1.44903254255834e-15
78.95	3.36513274850725e-16
78.975	1.58723206257325e-15
79	6.76025748662907e-16
79.025	7.40210628010617e-16
79.05	1.12562277838273e-15
79.075	1.12763356527234e-15
79.1	7.98315727219856e-16
79.125	9.40036080997506e-16
79.15	1.38975628801261e-15
79.175	6.24489651727055e-16
79.2	1.16945438591325e-15
79.225	1.20829292580697e-15
79.25	4.10965459497183e-16
79.275	5.79585942375357e-16
79.3	8.38728121524437e-16
79.325	6.49736520536201e-16
79.35	1.12374068612987e-15
79.375	5.66648376363425e-16
79.4	4.4494573389104e-16
79.425	6.96095195190914e-16
79.45	3.33502394106116e-16
79.475	6.48789390389639e-16
79.5	7.72692300316742e-16
79.525	1.04237718128123e-15
79.55	1.46207761498393e-15
79.575	5.98808170234755e-16
79.6	9.58462969388184e-16
79.625	1.29626541812369e-15
79.65	8.57071014125762e-16
79.675	1.82706581257408e-15
79.7	8.61889299471465e-16
79.725	5.3005525249946e-16
79.75	4.94186248462748e-16
79.775	1.49057930152595e-15
79.8	1.22799881546571e-15
79.825	7.50558412382812e-16
79.85	1.28294399678805e-15
79.875	1.25239159147116e-15
79.9	6.9697011812522e-16
79.925	6.03900584521915e-16
79.95	1.74646231204516e-15
79.975	3.99691194366681e-16
80	9.7820854383219e-16
80.025	1.02860458262856e-15
80.05	5.3273389517822e-16
80.075	1.37673627585472e-15
80.1	5.29518432299751e-16
80.125	1.83500362944692e-15
80.15	1.12720079733319e-15
80.175	1.01078213333815e-15
80.2	8.70328345094611e-16
80.225	4.62277024487316e-16
80.25	5.61090175256207e-16
80.275	1.83452554761179e-15
80.3	7.72291182719422e-16
80.325	9.17279305163986e-16
80.35	5.91500705723199e-16
80.375	6.78213691025572e-16
80.4	8.47090477744391e-16
80.425	7.33825667843705e-16
80.45	7.97906842141036e-16
80.475	1.0474244844365e-15
80.5	1.10547203484463e-15
80.525	4.46400262872394e-16
80.55	1.5946044204694e-15
80.575	1.33837802305881e-15
80.6	9.45201385671938e-16
80.625	8.92789544287149e-16
80.65	9.96091187040123e-16
80.675	6.67574792143223e-16
80.7	6.82840602257271e-16
80.725	6.49586150917729e-16
80.75	1.39348901503512e-15
80.775	4.46769215830484e-16
80.8	1.38740284753929e-15
80.825	7.82474080998847e-16
80.85	1.06241466643196e-15
80.875	1.21379131381734e-15
80.9	1.40303972710191e-15
80.925	9.3837196278999e-16
80.95	3.70806586455767e-16
80.975	1.57651137442836e-15
81	1.39638526594214e-15
81.025	5.28010915304999e-16
81.05	9.95674773758822e-16
81.075	3.32719000769899e-16
81.1	1.30399266737255e-15
81.125	7.54277141720869e-16
81.15	9.08541633823979e-16
81.175	1.81607354612743e-15
81.2	8.08039782681285e-16
81.225	3.64764672736428e-16
81.25	1.42956809452106e-15
81.275	9.1653904377629e-16
81.3	6.91586784833245e-16
81.325	1.09158858767256e-15
81.35	5.85725553190572e-16
81.375	5.60135300150714e-16
81.4	5.53559079220546e-16
81.425	9.51946757818451e-16
81.45	1.02355606534956e-15
81.475	1.6457617121006e-15
81.5	2.00528093728185e-15
81.525	1.23871903458511e-15
81.55	1.51084234833091e-15
81.575	1.13623783396504e-15
81.6	6.46213203500498e-16
81.625	6.13522489584424e-16
81.65	9.91040166913587e-16
81.675	1.69145302980862e-15
81.7	1.05084630424623e-15
81.725	8.25208626085886e-16
81.75	1.94580735607663e-15
81.775	1.25991754957111e-15
81.8	1.11663830495717e-15
81.825	1.07529776775364e-15
81.85	7.1122434869641e-16
81.875	5.83826963524394e-16
81.9	2.94306016570483e-16
81.925	4.29820191661707e-16
81.95	6.7736443928934e-16
81.975	9.42455158721584e-16
82	1.44463723997481e-15
82.025	1.04034956169369e-15
82.05	2.25802919992854e-15
82.075	1.24055047536601e-15
82.1	7.64520393816667e-16
82.125	4.53900875246247e-16
82.15	9.00203034704602e-16
82.175	6.56603782884486e-16
82.2	1.19769687220809e-15
82.225	1.60346241493525e-15
82.25	1.47965853192056e-15
82.275	1.13403903271526e-15
82.3	9.49391626894429e-16
82.325	1.1087799531272e-15
82.35	9.5271232461194e-16
82.375	4.18054670547059e-16
82.4	4.70167441052043e-16
82.425	9.68806913505297e-16
82.45	4.85984456059711e-16
82.475	6.36119336085674e-16
82.5	2.16699451112229e-15
82.525	1.80773643479631e-15
82.55	1.83073125137222e-15
82.575	9.85092888319736e-16
82.6	5.30164668844385e-16
82.625	1.11543761574612e-15
82.65	1.42228267579431e-15
82.675	1.69293822636439e-15
82.7	5.13898601414491e-16
82.725	7.18357593728605e-16
82.75	2.90825798070997e-15
82.775	1.81944688976166e-15
82.8	2.22059306863277e-15
82.825	6.39061861171047e-16
82.85	1.00233862734632e-15
82.875	1.2971026787073e-15
82.9	9.66867734020431e-16
82.925	1.33187842697933e-15
82.95	4.94937011624448e-16
82.975	8.01084718011184e-16
83	7.16029137078851e-16
83.025	5.85221146816857e-16
83.05	1.41390701226415e-15
83.075	7.90883051560898e-16
83.1	8.72965456821791e-16
83.125	1.74324293814487e-15
83.15	1.52532368207665e-15
83.175	1.28199163579738e-15
83.2	1.36066967632532e-15
83.225	7.08985530603961e-16
83.25	1.39205920926407e-15
83.275	9.72859974869591e-16
83.3	1.27677907795704e-15
83.325	4.40671026328026e-16
83.35	1.13894696416402e-15
83.375	1.07459158896732e-15
83.4	6.33843251338921e-16
83.425	7.02700788306772e-16
83.45	4.76788799032387e-16
83.475	1.46169539981831e-15
83.5	5.8712854300336e-16
83.525	7.90479993432265e-16
83.55	9.66356102930784e-16
83.575	8.24965630525355e-16
83.6	1.02739124024133e-15
83.625	1.45224577122418e-15
83.65	2.04230047588601e-15
83.675	1.11148542162506e-15
83.7	1.1558044138812e-15
83.725	9.40609511120097e-16
83.75	6.82201122705968e-16
83.775	1.29537569865196e-15
83.8	1.60079042288762e-15
83.825	9.89920509936335e-16
83.85	1.4196068547007e-15
83.875	8.80597943012335e-16
83.9	9.83457547922323e-16
83.925	1.6660910720301e-15
83.95	8.37490212140716e-16
83.975	1.28864528256981e-15
84	4.02519085102617e-16
84.025	6.34257155271981e-16
84.05	9.84916617986658e-16
84.075	8.54671230139314e-16
84.1	2.43680543825455e-15
84.125	5.29291559282276e-16
84.15	1.3976698414132e-15
84.175	1.35694301922942e-15
84.2	5.18339638828578e-16
84.225	1.07304561837158e-15
84.25	1.47687167074728e-15
84.275	7.50900206040537e-16
84.3	5.94579997277597e-16
84.325	7.00054771281846e-16
84.35	4.47287741228892e-16
84.375	9.22367678842786e-16
84.4	1.70571030423236e-15
84.425	8.96921035699237e-16
84.45	1.46503737568047e-15
84.475	8.82593393153064e-16
84.5	1.90724817588197e-15
84.525	1.12506224126297e-15
84.55	6.74072323088948e-16
84.575	1.53860877990724e-15
84.6	1.77198425409212e-15
84.625	7.07888739256889e-16
84.65	2.69444210496035e-16
84.675	2.00074944985161e-15
84.7	6.833858161204e-16
84.725	8.67494451163618e-16
84.75	1.30989824598113e-15
84.775	1.15448793052419e-15
84.8	1.49330747330781e-15
84.825	3.67567563216138e-16
84.85	3.88323721215652e-16
84.875	1.97933694358403e-15
84.9	9.17938122351595e-16
84.925	9.16390223845524e-16
84.95	1.94699566568389e-15
84.975	1.90488634653782e-15
85	1.47448408601539e-15
85.025	9.19862989794599e-16
85.05	5.42237819737048e-16
85.075	1.23738564824386e-15
85.1	1.499930348782e-16
85.125	1.53527963565446e-15
85.15	2.05983044944248e-15
85.175	5.08962414651275e-15
85.2	5.66407567965681e-16
85.225	1.02682062085328e-15
85.25	8.69406215928687e-16
85.275	1.29917638504336e-15
85.3	4.82813010022007e-16
85.325	1.18100887332623e-15
85.35	1.01052818979772e-15
85.375	3.38005977963923e-16
85.4	1.54649876600362e-15
85.425	1.08436190229352e-15
85.45	2.54426194763183e-15
85.475	1.00147276256309e-15
85.5	1.68880018052028e-15
85.525	1.84296315789548e-15
85.55	1.21075281897548e-15
85.575	1.04176887324878e-15
85.6	5.0228044899064e-16
85.625	1.23419655778559e-15
85.65	7.07142085067272e-16
85.675	1.55721567683258e-15
85.7	4.51952695860113e-16
85.725	1.41612589560107e-15
85.75	6.72354438413917e-16
85.775	8.85507211822428e-16
85.8	1.38445077911414e-15
85.825	1.64218161350829e-15
85.85	9.36108294967846e-16
85.875	7.4513483445287e-16
85.9	1.25654782765014e-15
85.925	1.08129673868816e-15
85.95	2.16456863996773e-15
85.975	1.55231970671043e-15
86	1.98510359894658e-15
86.025	5.25444532058225e-16
86.05	1.83212581311157e-15
86.075	1.31142517418568e-15
86.1	2.35939199566136e-15
86.125	6.55010077553554e-16
86.15	6.1433891705256e-16
86.175	8.20541096758356e-16
86.2	7.12510724024314e-16
86.225	1.40957125937449e-15
86.25	1.13444041378535e-15
86.275	1.00593720427391e-15
86.3	7.49193901518667e-16
86.325	1.44749226552838e-15
86.35	1.40210954293286e-15
86.375	9.33300666919234e-16
86.4	1.49988174266898e-15
86.425	1.53406851695706e-15
86.45	1.06857389172288e-15
86.475	1.54467128333865e-15
86.5	9.58706481654746e-16
86.525	1.8599176732652e-15
86.55	1.11867627002312e-15
86.575	1.19183732971744e-15
86.6	1.55134281931298e-15
86.625	2.16279790265459e-15
86.65	7.18095692233424e-16
86.675	7.65443935282979e-16
86.7	6.88918624575148e-16
86.725	8.12676923278705e-16
86.75	1.63233363111279e-15
86.775	1.00727853806772e-15
86.8	1.67690475092016e-15
86.825	3.03461303187826e-15
86.85	9.12488649553146e-16
86.875	7.60341618319746e-16
86.9	1.94734884138247e-15
86.925	1.06217411578387e-15
86.95	9.82158591183436e-16
86.975	3.85593766337815e-16
87	9.22735311841779e-16
87.025	1.13982233768799e-15
87.05	1.12452123992708e-15
87.075	1.10222924647985e-15
87.1	1.13970016048617e-15
87.125	1.27564409190714e-15
87.15	1.47320449006455e-15
87.175	7.67356770771496e-16
87.2	1.48170375579285e-15
87.225	3.10496869353973e-16
87.25	1.70423405642263e-15
87.275	4.66356208318661e-16
87.3	3.40245602680893e-16
87.325	2.00803748071535e-15
87.35	5.33720328610116e-16
87.375	5.29373652969872e-16
87.4	8.72269730329793e-16
87.425	1.15079226358243e-15
87.45	7.90061852301088e-16
87.475	1.51300512221507e-15
87.5	9.23516112380828e-16
87.525	1.54328307165532e-15
87.55	5.15285151293432e-16
87.575	1.61163801483058e-15
87.6	1.58461702831141e-15
87.625	1.49877820373097e-15
87.65	2.01078506100915e-15
87.675	4.21920840460602e-16
87.7	6.11034384177819e-16
87.725	1.21340273892839e-15
87.75	1.01769890215312e-15
87.775	1.83296887404787e-15
87.8	1.02036255322483e-15
87.825	5.78356025351302e-16
87.85	1.32094690054077e-15
87.875	1.40125126549251e-15
87.9	8.03425903103478e-16
87.925	1.44018798206308e-15
87.95	1.68183395249157e-15
87.975	7.50907964597143e-16
88	1.15418793433066e-15
88.025	6.37689401467314e-16
88.05	1.087611038507e-15
88.075	1.12084273645311e-15
88.1	1.2094742961332e-15
88.125	6.88195887177091e-16
88.15	5.32797170798183e-16
88.175	1.26038732995758e-15
88.2	1.30311100891447e-15
88.225	9.54087226348605e-16
88.25	1.09527499958873e-15
88.275	1.31984847397412e-15
88.3	8.3303570001082e-16
88.325	3.64667337953147e-16
88.35	7.5494346236595e-16
88.375	1.09421096330825e-15
88.4	2.71446633838632e-16
88.425	9.16073500034585e-16
88.45	3.49715863199073e-15
88.475	8.28992544102149e-16
88.5	2.16377491631425e-15
88.525	6.35777637733053e-16
88.55	1.72595977729902e-15
88.575	2.02086395784929e-15
88.6	2.85246657748692e-15
88.625	1.09257893357038e-15
88.65	1.20510876869164e-15
88.675	1.8080308043743e-15
88.7	8.10283760507514e-16
88.725	1.41016642842123e-15
88.75	2.29735898879077e-15
88.775	2.50154748433964e-15
88.8	2.10288957544954e-15
88.825	1.05860021992533e-15
88.85	1.56271744530487e-15
88.875	4.14619127532584e-15
88.9	6.1195125522198e-16
88.925	1.4201390238507e-15
88.95	1.17784913645109e-15
88.975	1.70098577318789e-15
89	1.13162355335031e-15
89.025	1.56934362159199e-15
89.05	6.79366850270431e-16
89.075	1.27425508828911e-15
89.1	5.84133984135634e-16
89.125	9.81051244601686e-16
89.15	6.8828762512684e-16
89.175	1.09739308314112e-15
89.2	1.00714565581133e-15
89.225	1.48969912307953e-15
89.25	8.81243084031405e-16
89.275	1.97265020850772e-15
89.3	6.9870581481796e-16
89.325	4.85987002668573e-16
89.35	1.90481564968586e-16
89.375	2.59099252890639e-15
89.4	1.32644583369583e-15
89.425	1.59113554791433e-15
89.45	6.52356009118976e-16
89.475	9.95346757192105e-16
89.5	9.75336018519901e-16
89.525	5.4320215973481e-16
89.55	6.57099965632659e-16
89.575	9.89955031128151e-16
89.6	1.0276740689672e-15
89.625	1.31072334607171e-15
89.65	6.38105294351876e-16
89.675	2.39945276001704e-15
89.7	8.097792302418e-16
89.725	9.53805994920195e-16
89.75	2.76756290811918e-15
89.775	1.50152764188798e-15
89.8	5.42215581989788e-16
89.825	1.01370357906318e-15
89.85	9.51084306738748e-16
89.875	1.04557794770903e-15
89.9	3.18119997591877e-16
89.925	1.35603677802784e-15
89.95	1.14321322205405e-15
89.975	1.55884709224556e-15
90	1.45420953324464e-15
90.025	9.33952814907572e-16
90.05	2.61879769319338e-15
90.075	1.26356626935199e-15
90.1	1.03060802596377e-15
90.125	7.05914717568275e-16
90.15	1.70974143264544e-15
90.175	1.87958645409132e-15
90.2	2.04787643729643e-15
90.225	1.19282779716337e-15
90.25	2.48433209973231e-16
90.275	1.03939826905129e-15
90.3	1.11961456373539e-15
90.325	1.0132184071982e-15
90.35	7.9007056909894e-16
90.375	1.45410907688705e-15
90.4	1.10957360434991e-15
90.425	1.1118311358202e-15
90.45	1.45408550881388e-15
90.475	8.57010300896254e-16
90.5	1.79755156685576e-15
90.525	7.54100155797652e-16
90.55	1.33631517177482e-15
90.575	1.55822076442998e-15
90.6	1.29824512075592e-15
90.625	1.57370806619221e-15
90.65	1.76797009760421e-15
90.675	1.75461901376415e-15
90.7	1.12839898627921e-15
90.725	1.21255702737745e-15
90.75	1.23586999541906e-15
90.775	1.64380972171403e-15
90.8	4.38066295451964e-16
90.825	1.17223833645619e-15
90.85	1.05065746422117e-15
90.875	7.30594326418103e-16
90.9	1.1248471762104e-15
90.925	1.87951860844519e-15
90.95	8.50827848068865e-16
90.975	1.7817834524252e-15
91	1.04107933797649e-15
91.025	5.75220981585721e-16
91.05	8.02676158655789e-16
91.075	1.10320107672253e-15
91.1	9.64191249654499e-16
91.125	8.20307721938441e-16
91.15	1.82563700477714e-15
91.175	1.8935813374085e-15
91.2	4.08691996748874e-16
91.225	1.43430160716948e-15
91.25	1.86837091941501e-15
91.275	4.64343470389552e-16
91.3	1.99083319568495e-15
91.325	9.45351619736087e-16
91.35	5.34376269109358e-16
91.375	1.10285471839424e-15
91.4	7.23208601021164e-16
91.425	1.36631278354714e-15
91.45	4.86808509193736e-16
91.475	1.48112557593681e-15
91.5	1.77031330765693e-15
91.525	1.25487419044079e-15
91.55	1.56716972350964e-15
91.575	1.63832071150262e-15
91.6	1.46760293645641e-15
91.625	1.25052711284282e-15
91.65	6.58452209711867e-16
91.675	9.24033619584708e-16
91.7	1.45323852061833e-15
91.725	1.43909235163153e-15
91.75	2.33122119550778e-15
91.775	1.23841832451166e-15
91.8	4.67201387925682e-16
91.825	1.66044573594189e-15
91.85	9.44927013885832e-16
91.875	1.08891530881216e-15
91.9	2.4228216172717e-15
91.925	1.45423480156429e-15
91.95	8.38043230421759e-16
91.975	1.67493283531304e-15
92	1.49255636108661e-15
92.025	1.65112822012703e-15
92.05	9.99890743917525e-16
92.075	2.59347408226956e-15
92.1	2.16325550715521e-15
92.125	6.79486049471542e-16
92.15	1.14971597493076e-15
92.175	1.85984065594585e-15
92.2	1.30918606489121e-15
92.225	1.05062899198932e-15
92.25	8.16116203049247e-16
92.275	1.36861628501934e-15
92.3	7.27092638744404e-16
92.325	2.25511668053297e-15
92.35	1.85362489660089e-15
92.375	1.12028990275107e-15
92.4	1.44574429550842e-15
92.425	2.75972961625863e-15
92.45	1.07312545281087e-15
92.475	1.63052255756768e-15
92.5	1.10381650433138e-15
92.525	1.42311852657311e-15
92.55	2.71782877942949e-15
92.575	1.69400180123298e-15
92.6	1.09399719613091e-15
92.625	1.36744435827894e-15
92.65	5.57423550340727e-16
92.675	1.42657103076644e-15
92.7	9.79719582269323e-16
92.725	1.28952243168499e-15
92.75	7.83137974020694e-16
92.775	5.87895185214347e-16
92.8	2.79742329634504e-15
92.825	1.10624516557709e-15
92.85	2.60552474092052e-15
92.875	1.8188058960518e-15
92.9	2.30943066045599e-15
92.925	5.3533023903876e-16
92.95	1.01868570109236e-15
92.975	1.2275208242307e-15
93	1.16973635571038e-15
93.025	4.54486518513901e-15
93.05	5.43296905436337e-15
93.075	9.6417472205464e-16
93.1	1.68460251767871e-15
93.125	1.15835128892638e-15
93.15	1.42038441854537e-15
93.175	1.18498768111955e-15
93.2	9.77290915279123e-16
93.225	1.24367362309506e-15
93.25	7.86636320885221e-16
93.275	7.80889735243672e-16
93.3	1.31216125804912e-15
93.325	1.03621472919085e-15
93.35	1.90686722649326e-15
93.375	4.48582226133922e-16
93.4	1.21701610821769e-15
93.425	1.36140824825154e-15
93.45	8.40942268585448e-16
93.475	1.92271864107869e-15
93.5	7.13471719101685e-16
93.525	2.02828636454724e-15
93.55	1.9994516436512e-15
93.575	1.92232087638632e-15
93.6	9.39047737456157e-16
93.625	2.56623090737187e-15
93.65	1.43303285904666e-15
93.675	1.81631889300661e-15
93.7	5.96091402899526e-16
93.725	1.36997983352671e-15
93.75	1.4766067549611e-15
93.775	1.64910929131381e-15
93.8	2.22370439743098e-15
93.825	1.59752894231819e-15
93.85	1.2761197665901e-15
93.875	1.01144499679736e-15
93.9	7.09927510265496e-16
93.925	1.11632130437881e-15
93.95	6.36381482182121e-16
93.975	1.11672290877856e-15
94	2.03432046706204e-15
94.025	1.80643718479388e-15
94.05	1.15745612934849e-15
94.075	9.83110370398137e-16
94.1	6.68488170534345e-16
94.125	1.54171333587271e-15
94.15	1.15431832256986e-15
94.175	3.05718412011895e-15
94.2	1.2880719186885e-15
94.225	9.35311068702987e-16
94.25	1.88770939907514e-15
94.275	2.18746973699859e-15
94.3	1.3917473488383e-15
94.325	2.2646908002016e-15
94.35	6.48135441302754e-16
94.375	1.06931111115407e-15
94.4	1.06262773625802e-15
94.425	2.63373518989716e-15
94.45	2.03212359200277e-15
94.475	3.95336232160017e-16
94.5	1.36333388832868e-15
94.525	1.03174720038669e-15
94.55	1.41262658635104e-15
94.575	9.77841066040645e-16
94.6	6.68616756401135e-16
94.625	1.07497025321103e-15
94.65	7.02094480134306e-16
94.675	1.3705712804178e-15
94.7	2.99847828553837e-15
94.725	1.46772534313197e-15
94.75	9.6169496041386e-16
94.775	1.75953905717283e-15
94.8	7.20495127124873e-16
94.825	1.76191365928727e-15
94.85	1.28111322589592e-15
94.875	3.29943348191121e-15
94.9	9.4304203967274e-16
94.925	7.62363901353033e-16
94.95	1.30893623026618e-15
94.975	1.81353308373648e-15
95	1.10757838339685e-15
95.025	1.18813239920558e-15
95.05	3.17478955961567e-15
95.075	1.17878901004852e-15
95.1	8.68916613118994e-16
95.125	1.56799648560377e-15
95.15	1.13117235715881e-15
95.175	6.06094601696026e-16
95.2	9.99667978618142e-16
95.225	1.08800042554296e-15
95.25	1.20143912424587e-15
95.275	7.35864991199385e-16
95.3	5.86427154197047e-16
95.325	1.02319439050913e-15
95.35	2.14584946135127e-15
95.375	9.19212667860098e-16
95.4	1.34134095824788e-15
95.425	1.08395224327011e-15
95.45	1.38878381443541e-15
95.475	1.94438424126808e-15
95.5	7.75430546057121e-16
95.525	2.26555208232705e-15
95.55	1.70658149662206e-15
95.575	7.21295902981713e-16
95.6	9.24128540710437e-16
95.625	1.49453026858632e-15
95.65	1.14567917189969e-15
95.675	1.46918910063286e-15
95.7	4.93240302916149e-16
95.725	2.2529603287937e-15
95.75	2.01572691348526e-15
95.775	1.18452646964312e-15
95.8	1.77994996097625e-15
95.825	1.85566591686015e-15
95.85	2.04643016838881e-15
95.875	1.44801142013626e-15
95.9	9.35436395719178e-16
95.925	1.83117798302274e-15
95.95	2.52403421155804e-15
95.975	1.13827433737857e-15
96	9.5933270073951e-16
96.025	1.34476650434703e-15
96.05	1.12660583289353e-15
96.075	1.16595591051761e-15
96.1	1.20296858218052e-15
96.125	9.28015728978882e-16
96.15	7.08922017625964e-16
96.175	1.23089363631176e-15
96.2	2.32337626583045e-15
96.225	6.31069926419239e-16
96.25	3.69967947971517e-16
96.275	1.20643979599494e-15
96.3	2.50757147684747e-15
96.325	9.3082026382051e-16
96.35	1.3768613183439e-15
96.375	1.34764944497644e-15
96.4	2.19287276131423e-15
96.425	1.88880557170772e-15
96.45	8.45176151207646e-16
96.475	1.47029997081361e-15
96.5	1.54523531677655e-15
96.525	1.97560041317887e-15
96.55	2.09241405033766e-15
96.575	1.69090134887365e-15
96.6	9.17829222746796e-16
96.625	1.75582743078493e-15
96.65	2.22248115833356e-15
96.675	2.36447310748805e-15
96.7	2.92984344461592e-15
96.725	1.67032798561513e-15
96.75	3.43362270294865e-15
96.775	1.25265816443307e-15
96.8	8.81606591854906e-16
96.825	7.76667980499327e-16
96.85	1.71914498837553e-15
96.875	1.07737158467051e-15
96.9	1.0906725211763e-15
96.925	1.80064482397406e-15
96.95	8.29424152018377e-16
96.975	1.18853266759785e-15
97	1.58816052689379e-15
97.025	2.00024720565325e-15
97.05	1.79614423107549e-15
97.075	3.1272283464206e-15
97.1	2.09224382453369e-15
97.125	3.72774596634212e-16
97.15	1.88951701840202e-15
97.175	1.49268241761395e-15
97.2	1.59611913079623e-15
97.225	7.97068201001581e-16
97.25	1.71724220461384e-15
97.275	1.32319659174236e-15
97.3	1.73299485343912e-15
97.325	9.43399387215555e-16
97.35	1.026883411485e-15
97.375	1.83866254492619e-15
97.4	9.2286430331947e-16
97.425	1.86443921288007e-15
97.45	7.49274228103032e-16
97.475	2.41380312124099e-15
97.5	1.64502950221727e-15
97.525	1.61321175967939e-15
97.55	8.85321730242966e-16
97.575	5.46898655204637e-16
97.6	1.92088435325886e-15
97.625	8.1611244538259e-16
97.65	1.00927929926056e-15
97.675	1.57063655267551e-15
97.7	2.34851634951423e-15
97.725	1.28642734221344e-15
97.75	1.19857250804529e-15
97.775	1.52468628621084e-15
97.8	2.34165208289944e-15
97.825	7.28465348749895e-16
97.85	1.04383168934305e-15
97.875	1.59540930260833e-15
97.9	1.49032741911983e-15
97.925	2.06925945370227e-15
97.95	1.36702476331977e-15
97.975	1.10894684548245e-15
98	2.21973454668194e-15
98.025	2.07439511144098e-15
98.05	1.30257229007579e-15
98.075	1.26530282649652e-15
98.1	1.72901687470194e-15
98.125	2.88746818123816e-15
98.15	1.92044952907887e-15
98.175	1.81775667525342e-15
98.2	1.23865872122738e-15
98.225	8.36792925866741e-16
98.25	6.53248005022448e-16
98.275	1.61127226532029e-15
98.3	8.47854177250433e-16
98.325	2.13747616102108e-15
98.35	1.05165934366786e-15
98.375	2.61455283569884e-15
98.4	2.74257959424889e-15
98.425	9.32263785373258e-16
98.45	3.32420516123636e-15
98.475	2.36016703728868e-15
98.5	9.4704167174245e-16
98.525	1.57979202997429e-15
98.55	6.52270304969591e-16
98.575	1.59287614345171e-15
98.6	5.74089945257295e-16
98.625	1.76324798053671e-15
98.65	1.65052562628477e-15
98.675	5.05813952338508e-16
98.7	2.24889503662514e-15
98.725	1.15305020662459e-15
98.75	1.3067847340471e-15
98.775	2.10931041801158e-15
98.8	7.9967283987261e-16
98.825	1.24963762561153e-15
98.85	1.5071075335875e-15
98.875	2.413233212373e-15
98.9	7.19190618656927e-16
98.925	1.98886655412465e-15
98.95	1.5954149105012e-15
98.975	2.47119776617712e-15
99	1.67008755421242e-15
99.025	1.52666947060695e-15
99.05	1.2643455701593e-15
99.075	1.99214955846286e-15
99.1	1.31417660201475e-15
99.125	2.00183090481732e-15
99.15	2.76569927121607e-15
99.175	8.89780929044518e-16
99.2	2.79609824686254e-15
99.225	2.30603147421825e-15
99.25	1.36721192614713e-15
99.275	1.26037249972744e-15
99.3	1.01857984930955e-15
99.325	1.88500622346761e-15
99.35	2.68340899830332e-15
99.375	8.47790943845458e-16
99.4	1.97126381727006e-15
99.425	1.19418571494842e-15
99.45	1.6086280940671e-15
99.475	1.15891685099012e-15
99.5	2.3709058296086e-15
99.525	1.8986551323106e-15
99.55	7.56147059347345e-16
99.575	9.36084871028274e-16
99.6	6.18300360993092e-16
99.625	1.87515909138355e-15
99.65	2.70420128893379e-15
99.675	2.19225118023611e-15
99.7	3.00838464982806e-16
99.725	1.51911522331372e-15
99.75	1.34569913854956e-15
99.775	1.04098452032348e-15
99.8	1.62109738942683e-15
99.825	5.42741249940183e-16
99.85	1.48188851727586e-15
99.875	1.69697237670382e-15
99.9	6.91520665222848e-16
99.925	1.57118350292448e-15
99.95	9.02216052844859e-16
99.975	1.24151963419639e-15
100	1.06970804338377e-15


==> figures/Data/spec-2.tsv <==
100	1.06970804338377e-15
100.025	7.3051160217013e-16
100.05	1.99792237719052e-15
100.075	1.90519256353633e-15
100.1	1.36997455976849e-15
100.125	2.49276263163823e-15
100.15	1.74232297330931e-15
100.175	1.29133487167057e-15
100.2	2.07415888705775e-15
100.225	1.653239332138e-15
100.25	2.45828779287784e-15
100.275	1.55550897239449e-15
100.3	2.79553890793427e-15
100.325	1.70678798262957e-15
100.35	8.1293018703561e-16
100.375	1.4173227322675e-15
100.4	1.99789467703042e-15
100.425	6.6492374006103e-16
100.45	4.88275799277012e-16
100.475	1.15306670812964e-15
100.5	6.21509700208402e-16
100.525	1.9294747031451e-15
100.55	1.50157282219022e-15
100.575	7.90162805064723e-16
100.6	1.14508210881932e-15
100.625	2.6470644434367e-15
100.65	2.76258526520943e-15
100.675	1.48510419493311e-15
100.7	1.73742515649996e-15
100.725	1.3914297979232e-15
100.75	1.62307932988096e-15
100.775	1.36413110563378e-15
100.8	2.24402047827833e-15
100.825	1.5550960267362e-15
100.85	1.55508422799002e-15
100.875	1.99627370634906e-15
100.9	1.23211166371404e-15
100.925	1.52144561308965e-15
100.95	1.54821361764456e-15
100.975	2.46552229031982e-15
101	5.35723360812672e-16
101.025	7.29984812141138e-16
101.05	1.13500118899504e-15
101.075	1.42280230529884e-15
101.1	1.39696547376344e-15
101.125	2.27447689639496e-15
101.15	1.57934513312577e-15
101.175	2.33780682947305e-15
101.2	9.19280051246313e-16
101.225	2.12640501347319e-15
101.25	1.63938542156276e-15
101.275	2.27870645331371e-15
101.3	1.60281644868723e-15
101.325	1.29617748013447e-15
101.35	1.57576393290887e-15
101.375	9.02686197528283e-16
101.4	1.54700993670552e-15
101.425	1.17362544924402e-15
101.45	2.14826686845139e-15
101.475	1.45517307692361e-15
101.5	1.9102845952952e-15
101.525	2.24854777096224e-15
101.55	1.02508692728461e-15
101.575	6.75675718458902e-16
101.6	1.0583579250354e-15
101.625	1.65086039762346e-15
101.65	7.28572671711846e-16
101.675	1.97457202327597e-15
101.7	3.61748117189501e-16
101.725	1.07735749855888e-15
101.75	1.08849380516511e-15
101.775	1.87810716484773e-15
101.8	1.12514570913151e-15
101.825	1.22071422387886e-15
101.85	2.98431472529809e-15
101.875	6.42207704636452e-16
101.9	7.23579120773047e-16
101.925	1.70903925151611e-15
101.95	2.15814301673041e-15
101.975	7.74853105477452e-16
102	3.09804140673462e-15
102.025	2.74605433187628e-15
102.05	2.67797706500706e-15
102.075	4.45252546718175e-16
102.1	1.69593269525467e-15
102.125	9.96177453042814e-16
102.15	3.61977651469265e-15
102.175	1.48509129635686e-15
102.2	1.42854562692977e-15
102.225	1.59817745197256e-15
102.25	2.18601910044025e-15
102.275	1.25418908389549e-15
102.3	1.5159130691618e-15
102.325	1.46624705014816e-15
102.35	2.16089914872864e-15
102.375	7.59736567107323e-16
102.4	1.84203542388914e-15
102.425	1.02263384648554e-15
102.45	1.59129655863213e-15
102.475	2.05115131370451e-15
102.5	1.52067534275048e-15
102.525	7.11083227897086e-16
102.55	7.96062151861299e-16
102.575	6.22482598088462e-16
102.6	1.73628337222684e-15
102.625	1.69331447760883e-15
102.65	1.92136721157873e-15
102.675	3.59975382742066e-15
102.7	1.07748281729933e-15
102.725	6.06797187201248e-16
102.75	1.95038167116671e-15
102.775	1.97752148264866e-15
102.8	2.56434299098577e-15
102.825	2.46682317556941e-15
102.85	2.0122978007327e-15
102.875	1.29130343412673e-15
102.9	1.93907148205477e-15
102.925	1.04865740050099e-15
102.95	1.80036689883674e-15
102.975	1.60570811911944e-15
103	1.08985926058951e-15
103.025	7.31727527170845e-16
103.05	8.14918525182676e-16
103.075	1.78057594201128e-15
103.1	2.0166972977035e-15
103.125	1.24156465152843e-15
103.15	2.93718859262379e-15
103.175	1.91484279557824e-15
103.2	2.39150942173681e-15
103.225	1.80915106733313e-15
103.25	1.34083131288705e-15
103.275	1.01690474113286e-15
103.3	8.91909903471105e-16
103.325	1.40366216237596e-15
103.35	1.1755876047157e-15
103.375	2.92277726727548e-15
103.4	9.2139452541786e-16
103.425	1.18383056006399e-15
103.45	1.7231061740059e-15
103.475	2.51491373459806e-15
103.5	1.10552742657461e-15
103.525	2.37288629099207e-15
103.55	1.11833320191943e-15
103.575	9.99864527525613e-16
103.6	1.92393091263131e-15
103.625	1.89362472910961e-15
103.65	6.68625729338073e-16
103.675	9.35173984277204e-16
103.7	2.53220122761424e-15
103.725	1.56061109185656e-15
103.75	2.0258566156404e-15
103.775	2.78319993486158e-15
103.8	2.118451297379e-15
103.825	1.60878427948249e-15
103.85	1.92461431147099e-15
103.875	2.54989247925435e-15
103.9	1.94090634834386e-15
103.925	2.36957078626294e-15
103.95	2.28681692632305e-15
103.975	2.45138613845451e-15
104	1.32825556135635e-15
104.025	1.61259817448813e-15
104.05	3.02876514449178e-15
104.075	3.3817649675497e-16
104.1	6.14152630926176e-16
104.125	2.49860867772713e-15
104.15	1.65696927386885e-15
104.175	8.21252940999685e-16
104.2	1.25517052356786e-15
104.225	3.2978370152353e-15
104.25	1.04255997041887e-15
104.275	1.35491213913861e-15
104.3	1.01722498730514e-15
104.325	1.10355323069723e-15
104.35	2.91453987217596e-15
104.375	1.41563043471116e-15
104.4	1.45233067277457e-15
104.425	2.58806051573284e-15
104.45	1.36011379017148e-15
104.475	1.46880859242248e-15
104.5	1.70929341228179e-15
104.525	2.79152273394021e-15
104.55	2.37862915319218e-15
104.575	2.17759051113634e-15
104.6	1.10912334857252e-15
104.625	8.61821515041561e-16
104.65	1.84431243135533e-15
104.675	2.24521741101283e-15
104.7	1.99054475419069e-15
104.725	4.30680899229853e-16
104.75	9.84133268368069e-16
104.775	2.64295625153408e-15
104.8	2.25383902951241e-15
104.825	1.93039530895951e-15
104.85	1.26904674528226e-15
104.875	9.8507075886497e-16
104.9	1.16494557051101e-15
104.925	1.58310210412784e-15
104.95	2.77677475786043e-15
104.975	8.96378286515915e-16
105	2.99332961940046e-15
105.025	1.75916598619188e-15
105.05	2.17207211597735e-15
105.075	1.77782556382596e-15
105.1	2.03838383263639e-15
105.125	9.54666103636942e-16
105.15	2.27094150230709e-15
105.175	2.36961670881428e-15
105.2	1.65155802552287e-15
105.225	8.75564181412415e-16
105.25	6.33643968556615e-16
105.275	1.55810305891696e-15
105.3	2.48831830528193e-15
105.325	1.28602885974067e-15
105.35	2.79185153021162e-15
105.375	2.15635418106846e-15
105.4	7.90974882608041e-16
105.425	2.98319917459314e-15
105.45	2.11409822796254e-15
105.475	3.01078009792488e-15
105.5	9.9275588720267e-16
105.525	1.63091288814877e-15
105.55	1.40475471081043e-15
105.575	3.04669935889868e-15
105.6	1.45304170873313e-15
105.625	1.09480312103413e-15
105.65	2.19049499447215e-15
105.675	1.5421507428582e-15
105.7	9.94792825383448e-16
105.725	1.40074011320286e-15
105.75	1.97187469976322e-15
105.775	2.73215669277569e-15
105.8	1.41165958858864e-15
105.825	2.26373137614907e-15
105.85	2.03555562667127e-15
105.875	6.45621016070302e-16
105.9	2.28105542071887e-15
105.925	2.35597105337557e-15
105.95	7.12236806387171e-16
105.975	2.46053393619461e-15
106	2.79127120295643e-15
106.025	1.44169474019835e-15
106.05	1.50886412968172e-15
106.075	2.24740164573423e-15
106.1	2.28894050582279e-15
106.125	2.82080381144471e-15
106.15	1.03657979028067e-15
106.175	2.12690499126529e-15
106.2	1.94265883704846e-15
106.225	1.21564791863865e-15
106.25	1.94493478051637e-15
106.275	1.30981179139229e-15
106.3	1.4432175465961e-15
106.325	2.04477632739452e-15
106.35	2.13160874337324e-15
106.375	3.58606503625023e-15
106.4	1.32644176790399e-15
106.425	8.03300035204646e-16
106.45	2.10073069912356e-15
106.475	2.49600214878851e-15
106.5	1.62647114997723e-15
106.525	9.93357845285392e-16
106.55	1.68139519839537e-15
106.575	1.96182204393879e-15
106.6	2.7133808818426e-15
106.625	6.72713265444823e-16
106.65	2.64942335301099e-15
106.675	3.87424817773503e-15
106.7	1.46054797031611e-15
106.725	1.89080508202844e-15
106.75	1.83140378580332e-15
106.775	1.39491834030791e-15
106.8	4.74126491580677e-16
106.825	1.53627961960599e-15
106.85	3.51803450353582e-15
106.875	1.62300228826573e-15
106.9	1.47530018966935e-15
106.925	2.91310878090039e-15
106.95	2.36958498519711e-15
106.975	2.09125668914739e-15
107	9.69598824053432e-16
107.025	2.34729140746203e-15
107.05	2.94686777893358e-15
107.075	1.03535359840823e-15
107.1	1.90586852937735e-15
107.125	2.41573880535805e-15
107.15	2.52870374449383e-15
107.175	9.8580286085945e-16
107.2	1.3696992849249e-15
107.225	1.30286433354656e-15
107.25	2.19433301561614e-15
107.275	1.61435866882432e-15
107.3	2.09033038195574e-15
107.325	1.66332836350987e-15
107.35	1.53564685720653e-15
107.375	1.93275354601981e-15
107.4	1.7268937178185e-15
107.425	1.61497101425262e-15
107.45	1.28763390404068e-15
107.475	1.27455048121173e-15
107.5	1.71844688004482e-15
107.525	1.60821535972542e-15
107.55	1.34155851446838e-15
107.575	1.74975744409146e-15
107.6	1.74859638596426e-15
107.625	2.52533918018221e-15
107.65	5.77272296802813e-16
107.675	3.28104835638727e-15
107.7	1.03237844852339e-15
107.725	3.75295741066198e-15
107.75	2.0380615090336e-15
107.775	1.44461871264238e-15
107.8	1.36588593900558e-15
107.825	1.07371362630174e-15
107.85	2.39319975375004e-15
107.875	1.43431118266423e-15
107.9	1.65945143535165e-15
107.925	3.31476848787949e-15
107.95	1.16937197169531e-15
107.975	3.42817381770919e-15
108	1.17250535392407e-15
108.025	1.52031688191845e-15
108.05	1.15753284019404e-15
108.075	1.85117567646878e-15
108.1	1.68937144840675e-15
108.125	2.22746389550001e-15
108.15	2.11545804014431e-15
108.175	1.61756140517512e-15
108.2	1.45478784013943e-15
108.225	1.21670386973763e-15
108.25	2.50534457505655e-15
108.275	1.55970211121375e-15
108.3	1.55947532846597e-15
108.325	2.05364490071775e-15
108.35	1.81448454633166e-15
108.375	2.05704486767797e-15
108.4	2.45716029172754e-15
108.425	2.50551247088198e-15
108.45	1.7610271318069e-15
108.475	2.97839645804572e-15
108.5	2.15134034329071e-15
108.525	1.04116146685984e-15
108.55	3.86952278717802e-15
108.575	2.20790063964052e-15
108.6	3.14341582265042e-15
108.625	7.98853178245996e-16
108.65	7.77159090448386e-16
108.675	1.38991152215624e-15
108.7	1.38040647317536e-15
108.725	2.19666121154545e-15
108.75	2.11971615854169e-15
108.775	1.3091842071205e-15
108.8	2.18393319636747e-15
108.825	2.61012315949869e-15
108.85	1.28391314879289e-15
108.875	7.42956878983718e-16
108.9	4.36040557105346e-15
108.925	2.98034138572396e-15
108.95	1.77682829304915e-15
108.975	2.9046479121767e-15
109	1.36618542499132e-15
109.025	9.9278620561471e-16
109.05	1.32380222718207e-15
109.075	1.87359812916911e-15
109.1	1.79455285488847e-15
109.125	8.04718636421373e-16
109.15	1.01906977534508e-15
109.175	1.94261873521208e-15
109.2	1.17820730193827e-15
109.225	8.12872304924878e-16
109.25	2.10059823104463e-15
109.275	1.4977085354296e-15
109.3	1.24681877556584e-15
109.325	1.58166473867758e-15
109.35	2.05055080429682e-15
109.375	1.17032723109689e-15
109.4	1.67098013255503e-15
109.425	3.5897974578865e-15
109.45	1.59806601415589e-15
109.475	1.32931041636686e-15
109.5	2.33670857242899e-15
109.525	4.57180463950301e-16
109.55	8.09068449462831e-16
109.575	1.7569514485203e-15
109.6	9.19105176915598e-16
109.625	1.48486082700265e-15
109.65	2.74585788898261e-15
109.675	8.1161672747026e-16
109.7	6.88019622610173e-16
109.725	1.36798768018058e-15
109.75	8.66886780339976e-16
109.775	2.17626982826192e-15
109.8	1.2402615637342e-15
109.825	2.05880225013242e-15
109.85	1.3283700480689e-15
109.875	2.57567369290076e-16
109.9	2.16382939618056e-15
109.925	2.44156280362928e-15
109.95	2.56659032193674e-15
109.975	9.54003120412698e-16
110	1.66429514675371e-15
110.025	3.41881085313453e-15
110.05	6.04135676246545e-16
110.075	1.76954291893798e-15
110.1	1.55760188830927e-15
110.125	1.15197463675434e-15
110.15	2.93458322962515e-15
110.175	2.12879946163939e-15
110.2	1.93355611423713e-15
110.225	2.08505313842977e-15
110.25	2.57585156735291e-15
110.275	1.11470519901087e-15
110.3	4.15817500396721e-15
110.325	1.39154785273297e-15
110.35	1.92778735827601e-15
110.375	1.7474372156861e-15
110.4	2.09786934137223e-15
110.425	4.14390640608193e-15
110.45	1.22668363785226e-15
110.475	1.46294206170568e-15
110.5	2.28182325504185e-15
110.525	1.78380340606277e-15
110.55	1.58631974453455e-15
110.575	1.49116331453791e-15
110.6	3.0056178998085e-15
110.625	2.23366048077869e-15
110.65	3.60642696909758e-15
110.675	2.4353590206949e-15
110.7	2.47253771317841e-15
110.725	9.22446321781404e-16
110.75	1.24162169714797e-15
110.775	1.51778542745563e-15
110.8	5.8350998104154e-16
110.825	2.56382816891119e-15
110.85	2.41030667338027e-15
110.875	2.38453760966456e-15
110.9	1.80171357140268e-15
110.925	2.65138440926538e-15
110.95	2.49171890943596e-15
110.975	3.00805556462669e-15
111	6.35800977743891e-16
111.025	1.59901177719497e-15
111.05	2.53105542972036e-15
111.075	1.9433333238894e-15
111.1	1.55182710538864e-15
111.125	1.74127538782038e-15
111.15	2.89609128453919e-15
111.175	2.2232458222962e-15
111.2	3.02617688040568e-15
111.225	2.47943442578283e-15
111.25	2.11780449301889e-15
111.275	4.57463594299265e-15
111.3	2.07341222120369e-15
111.325	2.56961274380076e-15
111.35	1.40877774150777e-15
111.375	2.90935056365071e-15
111.4	6.98290667971943e-16
111.425	1.47674722665623e-15
111.45	2.66559978101126e-15
111.475	3.05900349585099e-15
111.5	1.17143809545142e-15
111.525	1.69918937901079e-15
111.55	7.44123628174422e-16
111.575	1.39621818245525e-15
111.6	2.74915475894229e-15
111.625	1.65977640472255e-15
111.65	2.1186091582517e-15
111.675	2.44243370473341e-15
111.7	5.27630652095673e-15
111.725	1.06475374600638e-15
111.75	2.74846709039068e-15
111.775	3.69479824833242e-15
111.8	1.27075651300294e-15
111.825	1.58555373131637e-15
111.85	9.20102524355677e-16
111.875	2.20397953335669e-15
111.9	1.57277326356851e-15
111.925	1.63136493320104e-15
111.95	1.6316843455186e-15
111.975	1.57630669142885e-15
112	9.81405834926367e-16
112.025	4.76386948649237e-16
112.05	1.36424680188476e-15
112.075	1.07968198305962e-15
112.1	1.15106092698431e-15
112.125	1.56075883994654e-15
112.15	1.14993457104483e-15
112.175	1.5948535049422e-15
112.2	1.14750110453907e-15
112.225	1.45639312995695e-15
112.25	1.48624708118306e-15
112.275	2.33570586242268e-15
112.3	1.8044489449346e-15
112.325	1.53538019532323e-15
112.35	2.02591464358727e-15
112.375	2.4894272752401e-15
112.4	1.65880277340327e-15
112.425	2.09231584262774e-15
112.45	1.56943089501827e-15
112.475	2.16333187534407e-15
112.5	1.80826848223486e-15
112.525	2.62032018121528e-15
112.55	1.17545819961461e-15
112.575	2.11975845775988e-15
112.6	3.39539606119072e-15
112.625	7.275585724752e-16
112.65	3.14741579395883e-15
112.675	5.08634186152117e-15
112.7	2.20640448455102e-15
112.725	5.5887215824597e-16
112.75	2.18956379890788e-15
112.775	3.78606536119184e-15
112.8	2.94348048690925e-15
112.825	1.09850371682199e-15
112.85	2.03151123413042e-15
112.875	2.05422832461296e-15
112.9	1.39560225769917e-15
112.925	2.08920937361606e-15
112.95	3.12370379391041e-15
112.975	2.24007433606972e-15
113	3.16731122817586e-15
113.025	2.06168762149875e-15
113.05	2.9277154792508e-15
113.075	2.36819400731898e-15
113.1	1.05791665410979e-15
113.125	1.51758017069925e-15
113.15	3.10448685553214e-15
113.175	2.77726341724926e-15
113.2	3.00766178373918e-15
113.225	2.21108752035399e-15
113.25	2.63663744330052e-15
113.275	5.33037333318212e-15
113.3	6.11877592096279e-15
113.325	1.23651598440411e-14
113.35	2.07361252913537e-14
113.375	1.26553367213783e-13
113.4	4.95997930261944e-13
113.425	2.07016411993568e-14
113.45	1.04223592524735e-14
113.475	4.94810078872263e-15
113.5	2.26894088957446e-15
113.525	2.55962399495527e-15
113.55	3.72654412364964e-15
113.575	1.77847278097741e-15
113.6	3.55437402719715e-15
113.625	1.4908961294438e-15
113.65	2.49096961199588e-15
113.675	2.08890022967373e-15
113.7	1.16139650993316e-15
113.725	3.13682547325562e-15
113.75	2.91457465896735e-15
113.775	1.92822697377107e-15
113.8	4.12881174854978e-15
113.825	3.5679440901837e-15
113.85	2.31092333878654e-15
113.875	3.30279744147684e-15
113.9	1.83854043708068e-15
113.925	2.25825297006062e-15
113.95	2.13885898893511e-15
113.975	2.04767685552978e-15
114	2.34835806175676e-15
114.025	1.71965205147621e-15
114.05	4.36070866015273e-15
114.075	2.02897503234199e-15
114.1	1.75407858743877e-15
114.125	2.12023811708479e-15
114.15	2.49729851667554e-15
114.175	2.43718469678299e-15
114.2	2.01624119838228e-15
114.225	1.00149826241161e-15
114.25	1.3473331219516e-15
114.275	1.62044084264806e-15
114.3	8.67607310617521e-16
114.325	1.99608210599909e-15
114.35	1.49266852369612e-15
114.375	1.82682313990165e-15
114.4	1.42949140097302e-15
114.425	4.48770327257871e-15
114.45	4.22033001230172e-15
114.475	1.62012477060257e-15
114.5	7.85026890732088e-16
114.525	1.99578804906172e-15
114.55	1.82959446087944e-15
114.575	8.72227334920285e-16
114.6	7.8399045113352e-16
114.625	3.81322689937476e-15
114.65	5.8848085882003e-15
114.675	3.57493378343852e-15
114.7	1.66366323328045e-15
114.725	7.62650629322954e-16
114.75	2.29664846198574e-15
114.775	2.41208098573631e-15
114.8	3.80536836684567e-15
114.825	1.14330331125504e-15
114.85	1.67231178279564e-15
114.875	5.21094434740054e-15
114.9	2.48197365658058e-15
114.925	1.30529127187308e-15
114.95	1.27482223573701e-15
114.975	3.07218208003917e-15
115	2.09537781379169e-15
115.025	1.6774206059874e-15
115.05	1.72316482831028e-15
115.075	1.73337711665529e-15
115.1	2.37485988159979e-15
115.125	8.48542579131988e-16
115.15	1.40525146464109e-15
115.175	1.09016380414944e-15
115.2	1.7799225926564e-15
115.225	1.83998661520716e-15
115.25	2.01328976443625e-15
115.275	1.41598089478941e-15
115.3	2.71457117272137e-15
115.325	4.23059391412359e-16
115.35	2.69677153374877e-15
115.375	1.52790817263271e-15
115.4	2.0780015095469e-15
115.425	2.40078743586892e-15
115.45	1.05926466386299e-15
115.475	9.06403983008571e-16
115.5	3.68580494142912e-15
115.525	1.7883591239571e-15
115.55	1.98655581518524e-15
115.575	2.84617845205095e-15
115.6	3.48972456349525e-15
115.625	3.78475370898524e-15
115.65	5.10636667896484e-16
115.675	3.26147037749543e-15
115.7	3.96900955000297e-15
115.725	1.67013722961278e-15
115.75	2.11493804086117e-15
115.775	1.5171269722998e-15
115.8	1.77425514453811e-15
115.825	9.78803819213373e-16
115.85	1.43318221601171e-15
115.875	1.45587551586263e-15
115.9	2.75848944780284e-15
115.925	3.20680185188545e-15
115.95	2.62463464936408e-15
115.975	1.70407766668149e-15
116	1.74818432130799e-15
116.025	2.69604544157643e-15
116.05	1.1609845493635e-15
116.075	3.08726499415741e-15
116.1	1.22871059336024e-15
116.125	1.1395970891884e-15
116.15	1.02370756267297e-15
116.175	1.90678437617782e-15
116.2	2.82513101205624e-15
116.225	1.30586898548919e-15
116.25	1.73223760593113e-15
116.275	1.53024792683845e-15
116.3	9.80420705484372e-16
116.325	2.17997759010055e-15
116.35	1.41729414080523e-15
116.375	1.42043825011705e-15
116.4	6.67984505550298e-16
116.425	2.55947506334305e-15
116.45	2.03837600896558e-15
116.475	1.77943300677103e-15
116.5	1.62159959226955e-15
116.525	2.9360613610331e-15
116.55	2.98409923180287e-15
116.575	2.91601488027221e-15
116.6	1.56996499807382e-15
116.625	2.5835474283231e-15
116.65	1.12701563184431e-15
116.675	2.2612341507915e-15
116.7	3.15791008915552e-15
116.725	5.24618684221049e-16
116.75	2.95513156972051e-15
116.775	1.66809214440557e-15
116.8	1.30892898527706e-15
116.825	1.32645069390942e-15
116.85	2.82084947708471e-15
116.875	7.35405531853511e-16
116.9	2.44026433424924e-15
116.925	1.96680403927576e-15
116.95	1.72759066521128e-15
116.975	7.72510085209146e-16
117	2.51130987076931e-15
117.025	1.89338923282566e-15
117.05	3.45663145810412e-15
117.075	2.33648976007629e-15
117.1	2.69667307583287e-15
117.125	1.83554202667307e-15
117.15	2.90965047251836e-15
117.175	2.97178975448993e-15
117.2	3.3321488912317e-15
117.225	3.3365434434087e-15
117.25	2.21636804336642e-15
117.275	2.34465356817555e-15
117.3	1.64673808859367e-15
117.325	2.15562710784343e-15
117.35	1.36447522273169e-15
117.375	1.52773787632157e-15
117.4	1.05608875853139e-15
117.425	1.40803695217581e-15
117.45	1.84948367609289e-15
117.475	1.05201270446115e-15
117.5	2.0115950472493e-15
117.525	2.44218376878303e-15
117.55	1.31108629226608e-15
117.575	1.21235569766763e-15
117.6	1.22803616478212e-15
117.625	1.72502169612921e-15
117.65	1.77789219956907e-15
117.675	3.35562441609229e-15
117.7	1.20276459959856e-15
117.725	1.76213658372788e-15
117.75	3.1040937752842e-15
117.775	2.26247032470976e-15
117.8	9.35364440338999e-16
117.825	2.32057434333135e-15
117.85	1.04555707370015e-15
117.875	4.62306911427338e-15
117.9	2.35527841013132e-15
117.925	1.88598922803771e-15
117.95	1.53115360103649e-15
117.975	1.8315602987485e-15
118	2.83110108394334e-15
118.025	2.26952218896498e-15
118.05	1.29029701961812e-15
118.075	2.64511476661893e-15
118.1	3.732245716532e-15
118.125	1.71998605040802e-15
118.15	5.06619097417694e-15
118.175	1.85256886377215e-15
118.2	2.09659947649252e-15
118.225	1.10817329011046e-15
118.25	2.47971545209074e-15
118.275	2.37196250412845e-15
118.3	1.01360773512089e-15
118.325	4.69586696619145e-16
118.35	2.49409875963331e-15
118.375	8.28340899702809e-16
118.4	1.94993156677503e-15
118.425	1.01634435336516e-15
118.45	2.13124767295207e-15
118.475	2.88241093377814e-15
118.5	1.59501886249204e-15
118.525	1.88605674000695e-15
118.55	4.12040032757474e-15
118.575	2.57444337891186e-15
118.6	2.29483752942171e-15
118.625	1.54123733243478e-15
118.65	1.40050417422446e-15
118.675	1.31952915011231e-15
118.7	1.51805879751878e-15
118.725	8.94794097471445e-16
118.75	1.31099370630922e-15
118.775	1.97341826630787e-15
118.8	2.56571402404311e-15
118.825	9.69488116318755e-16
118.85	2.37989983338879e-15
118.875	1.34450046989261e-15
118.9	1.37435133349325e-15
118.925	3.31041629634387e-15
118.95	2.49070569019242e-15
118.975	2.251025233434e-15
119	3.42886225273184e-15
119.025	2.19255188151354e-15
119.05	3.61006268905954e-15
119.075	6.06471631215982e-15
119.1	4.02925388842833e-15
119.125	1.89571634661476e-15
119.15	3.58160924120172e-15
119.175	2.35925519126363e-15
119.2	1.11096868816962e-15
119.225	2.83946813671362e-15
119.25	2.04859548501745e-15
119.275	2.54049441686447e-15
119.3	1.21158772982017e-15
119.325	1.28691181996096e-15
119.35	2.81865444174002e-15
119.375	1.94929349266612e-15
119.4	1.67229391783846e-15
119.425	3.43363717050199e-15
119.45	3.59157692734127e-15
119.475	1.83541813521463e-15
119.5	2.96219501887888e-15
119.525	3.4798165696875e-15
119.55	2.10686873599161e-15
119.575	1.42756226817034e-15
119.6	6.93104526699204e-16
119.625	2.57234185124729e-15
119.65	2.37692454870543e-15
119.675	1.63448114358627e-15
119.7	2.89223808241327e-15
119.725	2.10075320727654e-15
119.75	1.96836534654997e-15
119.775	2.13232424145217e-15
119.8	3.21992113161745e-15
119.825	2.61686803390197e-15
119.85	1.03461144699919e-15
119.875	1.91584237875695e-15
119.9	1.28981361365076e-15
119.925	1.533143688365e-15
119.95	1.87641152726817e-15
119.975	3.16183755009909e-15
120	1.80403000313525e-15
120.025	4.41163130623486e-15
120.05	5.98212610762579e-15
120.075	1.91723557141066e-15
120.1	1.7460852723518e-15
120.125	1.07318340310744e-15
120.15	2.72009616190715e-15
120.175	1.60942735223026e-15
120.2	1.03971700057733e-15
120.225	4.26136603488387e-15
120.25	2.14713939839252e-15
120.275	1.38163997651099e-15
120.3	2.04932642033348e-15
120.325	2.19164368137609e-15
120.35	1.77262383766319e-15
120.375	1.93791158285093e-15
120.4	1.62901972114727e-15
120.425	2.14879230445104e-15
120.45	2.81454326185273e-15
120.475	3.36633302473793e-15
120.5	2.09467108128586e-15
120.525	1.01758429559593e-15
120.55	3.6493827732763e-15
120.575	3.13634333838113e-15
120.6	1.28358667701273e-15
120.625	1.74081512681095e-15
120.65	2.83668987366121e-15
120.675	1.71288935141385e-15
120.7	7.59738058388338e-16
120.725	1.55597321917787e-15
120.75	2.2854080873977e-15
120.775	2.44051853579543e-15
120.8	1.36530564703077e-15
120.825	1.48140498814523e-15
120.85	2.36662377879427e-15
120.875	2.65740145768464e-15
120.9	1.28387118758239e-15
120.925	2.86500279574901e-15
120.95	1.06832942584822e-15
120.975	3.57871103885903e-15
121	1.86495210309208e-15
121.025	1.93633414176322e-15
121.05	1.53589739811462e-15
121.075	3.35896884853079e-15
121.1	2.57343099851845e-15
121.125	2.12261698907977e-15
121.15	3.4875972672657e-15
121.175	1.43550200766927e-15
121.2	1.60967251392625e-15
121.225	4.10553149096581e-15
121.25	2.14944096187264e-15
121.275	1.41807759524145e-15
121.3	9.87147752887459e-16
121.325	2.3154427588262e-15
121.35	2.45516666333814e-15
121.375	2.60895322396525e-15
121.4	1.08028473460054e-15
121.425	2.95387696084672e-15
121.45	4.55702538721198e-15
121.475	9.48174967280805e-16
121.5	1.28665315587635e-15
121.525	1.37583255026084e-15
121.55	1.68380058946171e-15
121.575	2.05115849986963e-15
121.6	2.68800236742666e-15
121.625	3.35938947587187e-15
121.65	2.23806287423245e-15
121.675	2.30887563020831e-15
121.7	1.99624519764782e-15
121.725	1.82225757773151e-15
121.75	1.97303616916868e-15
121.775	3.06363865069056e-15
121.8	2.72014038672608e-15
121.825	7.81064533469666e-16
121.85	1.76633360227454e-15
121.875	4.57213119224219e-15
121.9	3.80911003483628e-15
121.925	2.10943058843546e-15
121.95	7.51890922137364e-16
121.975	4.51277741064991e-15
122	3.11157064381837e-15
122.025	4.50858311961286e-15
122.05	1.87437513848054e-15
122.075	1.24221370275231e-15
122.1	1.35962670878539e-15
122.125	2.4639913220718e-15
122.15	2.20486253978705e-15
122.175	1.58623896436152e-15
122.2	2.70076688111148e-15
122.225	6.78707684594233e-16
122.25	2.1853901817516e-15
122.275	2.31775200415837e-15
122.3	2.06607849542181e-15
122.325	1.79569677930445e-15
122.35	3.72142597454987e-15
122.375	2.34454088292709e-15
122.4	2.49005570820471e-15
122.425	2.63858456214972e-15
122.45	1.74358918041987e-15
122.475	2.57306300450117e-15
122.5	1.26992807954752e-15
122.525	4.59539829094238e-16
122.55	2.14042035259185e-15
122.575	2.61378081683661e-15
122.6	2.73514868461249e-15
122.625	1.41552456187499e-15
122.65	1.47768594319179e-15
122.675	1.07792997715982e-15
122.7	1.45728151119249e-15
122.725	2.26593161476641e-15
122.75	3.85533792576598e-15
122.775	1.91396649232198e-15
122.8	3.69930384008136e-15
122.825	8.03654980053789e-16
122.85	1.899723322479e-15
122.875	1.68463115703484e-15
122.9	2.61156746587941e-15
122.925	1.34974975496777e-15
122.95	2.29437659769099e-15
122.975	1.32143867085867e-15
123	2.16137702095142e-15
123.025	3.91766860533457e-15
123.05	2.82701635859385e-15
123.075	3.08578387710851e-15
123.1	1.34033440625495e-15
123.125	1.54189215793779e-15
123.15	2.40454486341227e-15
123.175	1.60007569495673e-15
123.2	1.69025151070509e-15
123.225	1.77208368082058e-15
123.25	2.18206398642049e-15
123.275	1.03597230420445e-15
123.3	1.76532803149902e-15
123.325	1.41784172572494e-15
123.35	4.73660178368144e-15
123.375	2.41117206127292e-15
123.4	5.0127705561286e-15
123.425	1.66647209533779e-15
123.45	1.94893357209849e-15
123.475	2.31388864075551e-15
123.5	2.35802787707799e-15
123.525	2.73181490937301e-15
123.55	1.92468098840443e-15
123.575	3.19547924363757e-15
123.6	2.87648652219541e-15
123.625	3.50504890509473e-15
123.65	3.036720389428e-15
123.675	2.35858744695934e-15
123.7	2.58135629309436e-15
123.725	2.27949457435103e-15
123.75	1.55116673222848e-15
123.775	9.89853057556957e-16
123.8	2.57395546603953e-15
123.825	3.23594350281542e-15
123.85	1.97703906187436e-15
123.875	1.29830372858775e-15
123.9	4.01194658272309e-15
123.925	8.22036718431443e-16
123.95	1.17491666236323e-15
123.975	3.23719348113365e-15
124	8.77881435741379e-16
124.025	5.83986158270592e-15
124.05	1.14363173404547e-15
124.075	1.50798481743509e-15
124.1	1.6912413271624e-15
124.125	3.57360882940537e-15
124.15	7.26418158087612e-16
124.175	1.16040444828223e-15
124.2	1.68436574106814e-15
124.225	1.53309340618191e-15
124.25	1.6950337479878e-15
124.275	3.28860482952195e-15
124.3	1.50098653086416e-15
124.325	2.20198809632889e-15
124.35	4.21993659631075e-15
124.375	2.57122189424253e-15
124.4	1.88153667348415e-15
124.425	2.94478735660217e-15
124.45	2.01833779572062e-15
124.475	2.12071391192302e-15
124.5	2.4665661924891e-15
124.525	1.20414329116797e-15
124.55	1.88166988612336e-15
124.575	2.22447101214748e-15
124.6	3.10182068256294e-15
124.625	2.15655237601047e-15
124.65	8.72189701873557e-16
124.675	2.10686963008421e-15
124.7	2.29097811174115e-15
124.725	2.76207563672e-15
124.75	2.60995928352561e-15
124.775	1.3492987093518e-15
124.8	1.13374892114749e-15
124.825	2.08325039433407e-15
124.85	4.18831707929751e-15
124.875	2.42285790644335e-15
124.9	1.48396143771844e-15
124.925	2.76839478704704e-15
124.95	3.01987011668416e-15
124.975	1.73247925592796e-15
125	1.64205968082267e-15
125.025	3.03235989815646e-15
125.05	3.85321899245889e-15
125.075	1.30525765231032e-15
125.1	1.57660490564273e-15
125.125	1.55767389544898e-15
125.15	2.56240673868291e-15
125.175	2.23583023889111e-15
125.2	2.72354446344793e-15
125.225	1.28904040348546e-15
125.25	1.66034418405345e-15
125.275	1.89620487922095e-15
125.3	2.19827465916218e-15
125.325	3.5935809720084e-15
125.35	1.79803244093727e-15
125.375	3.47409948426356e-15
125.4	2.13649847493686e-15
125.425	2.50945323567558e-15
125.45	5.09064832906482e-15
125.475	2.23510790932143e-15
125.5	9.51112704397391e-16
125.525	4.65196737714523e-15
125.55	2.35842864801491e-15
125.575	1.54116147991182e-15
125.6	3.71360151811366e-15
125.625	2.28649934909995e-15
125.65	2.95225521450227e-15
125.675	8.58071831445473e-16
125.7	1.60116105211851e-15
125.725	2.2690331786322e-15
125.75	4.2366771996166e-15
125.775	2.89663262100873e-15
125.8	1.56973798157128e-15
125.825	1.7480016423364e-15
125.85	2.08089491916528e-15
125.875	1.37156870062293e-15
125.9	1.23933815426365e-15
125.925	1.9385272521964e-15
125.95	3.36194095054895e-15
125.975	2.44904663458018e-15
126	1.02186855075839e-15
126.025	5.83976479388737e-16
126.05	3.20466187578668e-15
126.075	1.52438234317044e-15
126.1	7.99347609537188e-16
126.125	3.03943375958845e-15
126.15	3.02158444808978e-15
126.175	1.63746072405443e-15
126.2	4.31864008046365e-15
126.225	1.24096323165306e-15
126.25	3.20218308231087e-15
126.275	2.70532131584969e-15
126.3	1.0377660918304e-15
126.325	2.07295780876704e-15
126.35	7.48279391942106e-16
126.375	2.07355168124544e-15
126.4	3.91092500667483e-15
126.425	1.30977053791038e-15
126.45	2.6500450244379e-15
126.475	4.68198543113647e-15
126.5	2.40567949193672e-15
126.525	3.85832823378491e-15
126.55	2.36429905071083e-15
126.575	2.84273990027194e-15
126.6	1.21852685951364e-15
126.625	1.1383385221681e-15
126.65	1.18591421199073e-15
126.675	3.92220032918209e-15
126.7	2.15353107692297e-15
126.725	2.74771230992022e-15
126.75	1.71918320566208e-15
126.775	2.53798190290677e-15
126.8	1.9524472189493e-15
126.825	2.03968321886762e-15
126.85	3.67859500457347e-15
126.875	4.13028081743553e-15
126.9	1.6691083378885e-15
126.925	1.39760687100175e-15
126.95	2.43567033706395e-15
126.975	4.12867152155056e-15
127	1.11574795924006e-15
127.025	1.98207725549716e-15
127.05	8.21645149153814e-16
127.075	2.08400008747417e-15
127.1	1.72521707406759e-15
127.125	3.18288040797007e-15
127.15	6.18051604852177e-15
127.175	4.57093062937655e-15
127.2	5.12135494728377e-15
127.225	2.42599790181387e-15
127.25	1.88622521052354e-15
127.275	3.22191827164894e-15
127.3	3.76634109284405e-15
127.325	2.44209020292893e-15
127.35	4.16217366324476e-15
127.375	3.01906408610333e-15
127.4	3.11864925683843e-15
127.425	3.6967406901652e-15
127.45	3.57496038264912e-15
127.475	2.57272579535475e-15
127.5	1.70931306250013e-15
127.525	2.28030470754522e-15
127.55	9.85013597656852e-16
127.575	1.99805098775104e-15
127.6	4.19277780459404e-15
127.625	4.29980265154265e-15
127.65	1.73054591767549e-15
127.675	1.38795866434177e-15
127.7	3.39664142769079e-15
127.725	4.77319487371579e-15
127.75	1.95831387994861e-15
127.775	2.91512153172502e-15
127.8	6.33195497935319e-16
127.825	2.44403670121811e-15
127.85	4.01757238415792e-15
127.875	1.63158909999383e-15
127.9	2.02274078319268e-15
127.925	1.70323782898374e-15
127.95	1.785543528595e-15
127.975	2.78987385008189e-15
128	9.15289442978234e-16
128.025	1.53568552255506e-15
128.05	3.15313568472075e-15
128.075	1.94953621830845e-15
128.1	2.3953151078707e-15
128.125	3.28282979803277e-15
128.15	1.32842482073099e-15
128.175	2.3572818416276e-15
128.2	2.95354676931677e-15
128.225	2.41802407925669e-15
128.25	2.72677466959245e-15
128.275	6.16023443219895e-15
128.3	1.03807249602529e-15
128.325	2.77535936985549e-15
128.35	3.48657314122808e-15
128.375	2.26133466846851e-15
128.4	1.41689646595618e-15
128.425	3.1134982875768e-15
128.45	1.20634617917809e-15
128.475	1.0874339287718e-15
128.5	1.66951779062896e-15
128.525	3.14990692148733e-15
128.55	3.11617554076975e-15
128.575	3.55367722581845e-15
128.6	2.66749609489682e-15
128.625	3.5607918377496e-15
128.65	2.42001971571998e-15
128.675	3.75130358101691e-15
128.7	2.79775325957359e-15
128.725	5.02787385687636e-15
128.75	2.30918049834948e-15
128.775	4.07449393095705e-15
128.8	2.77689866035136e-15
128.825	1.52042245262735e-15
128.85	3.20374564886457e-15
128.875	2.24642922871687e-15
128.9	3.37720451678385e-15
128.925	3.11063132648986e-15
128.95	3.79008218640006e-15
128.975	3.22657684701915e-15
129	3.76562117471519e-15
129.025	1.47084712893183e-15
129.05	2.23328026618371e-15
129.075	2.73599855558741e-15
129.1	1.52347939928465e-15
129.125	4.0763330695308e-15
129.15	1.70472672305358e-15
129.175	4.18012207332109e-15
129.2	2.15400641943194e-15
129.225	2.51201754437247e-15
129.25	2.33267137859759e-15
129.275	2.80753897136933e-15
129.3	4.76960717758048e-15
129.325	3.12964246287452e-15
129.35	1.8251620946961e-15
129.375	7.17306676550553e-15
129.4	1.73035313179029e-15
129.425	2.93551608503124e-15
129.45	5.41579456814665e-15
129.475	2.40868838029499e-15
129.5	1.29393319748158e-15
129.525	3.84144968876728e-15
129.55	5.25494423283034e-15
129.575	2.91753471462492e-15
129.6	8.82788954354761e-16
129.625	2.26168724972316e-15
129.65	2.52768587820285e-15
129.675	3.75190976232936e-15
129.7	1.55210604261929e-15
129.725	2.37065641875216e-15
129.75	1.99789355073715e-15
129.775	2.86961285909362e-15
129.8	4.37685224776034e-15
129.825	1.78970511714125e-15
129.85	2.2326647812691e-15
129.875	3.06222598609594e-15
129.9	1.73610934132807e-15
129.925	9.00963354712161e-16
129.95	2.96075205695001e-15
129.975	1.84673066235714e-15
130	7.51062308010188e-16
130.025	3.17687115581632e-15
130.05	2.88854765447229e-15
130.075	1.21083080934491e-15
130.1	1.38392449576768e-15
130.125	8.94176177993291e-16
130.15	6.62081657981838e-15
130.175	2.818431267546e-15
130.2	1.57354988701818e-15
130.225	1.69199148022177e-15
130.25	3.52298916613743e-15
130.275	2.36011285508042e-15
130.3	4.27507992449179e-15
130.325	3.45294541017488e-15
130.35	2.80129376418631e-15
130.375	1.18680645893099e-15
130.4	1.59185801024039e-15
130.425	2.89748359869142e-15
130.45	2.05819192587464e-15
130.475	1.99588668742307e-15
130.5	1.80766544445335e-15
130.525	3.90372438509911e-15
130.55	3.1473819617407e-15
130.575	2.06477650359427e-15
130.6	2.01906547946601e-15
130.625	3.04835599281937e-15
130.65	2.67459698093346e-15
130.675	9.18514356130682e-16
130.7	2.00511380335095e-15
130.725	3.38201182255619e-15
130.75	2.22766924422452e-15
130.775	2.29814100825548e-15
130.8	2.95999457759036e-15
130.825	2.44005936314223e-15
130.85	1.94741457864259e-15
130.875	2.12486150876159e-15
130.9	2.53908787906455e-15
130.925	3.65742193238374e-15
130.95	2.62664902489625e-15
130.975	2.08199809979068e-15
131	4.39328208060187e-15
131.025	4.71192632923198e-15
131.05	4.47094202301164e-15
131.075	5.88834058969436e-15
131.1	1.79872204667356e-15
131.125	2.23836911214767e-15
131.15	3.49264470271821e-15
131.175	1.33338104858009e-15
131.2	2.20619278084719e-15
131.225	5.59767998758004e-15
131.25	2.08182307717674e-15
131.275	2.89750597181384e-15
131.3	3.55423388895296e-15
131.325	1.55123821795771e-15
131.35	1.77141231923209e-15
131.375	4.00302290846621e-15
131.4	1.65681749241764e-15
131.425	2.84456122166473e-15
131.45	1.23986959619773e-15
131.475	2.91670599847233e-15
131.5	1.72457131375524e-15
131.525	2.96001730144503e-15
131.55	2.21026330019171e-15
131.575	2.68003951080308e-15
131.6	2.45393368274229e-15
131.625	3.02272654615237e-15
131.65	4.59026631914768e-15
131.675	2.79770817208402e-15
131.7	2.59926134190493e-15
131.725	2.33158124682415e-15
131.75	3.27260843144029e-15
131.775	1.64239425009671e-15
131.8	3.21941676841598e-15
131.825	2.53699575222129e-15
131.85	1.65718499505296e-15
131.875	2.17143879343255e-15
131.9	1.22580583355154e-15
131.925	2.30689985859739e-15
131.95	8.77010133694326e-16
131.975	1.74851002832884e-15
132	1.3849938716304e-15
132.025	2.61135102276148e-15
132.05	2.22394620750601e-15
132.075	2.65554079720946e-15
132.1	3.01866262117207e-15
132.125	1.17521951936844e-15
132.15	1.44486446790176e-15
132.175	2.99504933489774e-15
132.2	1.61266708824724e-15
132.225	4.1460420317857e-15
132.25	1.65844434717733e-15
132.275	2.29707300691097e-15
132.3	4.47134323433522e-15
132.325	2.18258612494132e-15
132.35	2.95235838861143e-15
132.375	1.84719687593398e-15
132.4	8.49094100442316e-16
132.425	3.00266023558478e-15
132.45	4.3131367664864e-15
132.475	3.33331394720092e-15
132.5	1.85701835501241e-15
132.525	1.92381382291931e-15
132.55	1.83439700593688e-15
132.575	1.90415613836705e-15
132.6	2.47364225601646e-15
132.625	3.00227970634168e-15
132.65	1.44424368657386e-15
132.675	1.4855647134791e-15
132.7	2.04128755923989e-15
132.725	1.1485294440541e-15
132.75	1.83241497729868e-15
132.775	4.23709094913122e-15
132.8	1.34864125521954e-15
132.825	2.99216587859233e-15
132.85	1.38007190455551e-15
132.875	3.60115902595871e-15
132.9	2.66993027841658e-15
132.925	2.08674144825674e-15
132.95	1.58777037101066e-15
132.975	1.56663781730273e-15
133	1.45700015209816e-15
133.025	4.4033299625833e-15
133.05	3.12706055543205e-15
133.075	2.13909896155853e-15
133.1	1.96399779111738e-15
133.125	8.28350046093322e-16
133.15	2.44936965406084e-15
133.175	4.10246998895159e-15
133.2	1.06915904691726e-15
133.225	4.62315411023707e-15
133.25	1.96838474187682e-15
133.275	1.7438250426835e-15
133.3	2.59637658812473e-15
133.325	2.10727353619628e-15
133.35	7.84039397773628e-16
133.375	2.41323250020733e-15
133.4	5.17865748896387e-15
133.425	3.17767187036124e-15
133.45	1.22988894574725e-15
133.475	3.12465337160105e-15
133.5	3.71773786489316e-15
133.525	3.26709424002631e-15
133.55	3.00461888836778e-15
133.575	2.66175425482484e-15
133.6	4.3440045144171e-15
133.625	1.5419366730347e-15
133.65	1.38797781724798e-15
133.675	1.82208443095389e-15
133.7	2.76139723706914e-15
133.725	3.88307121216711e-15
133.75	2.95555230733966e-15
133.775	2.41473987863861e-15
133.8	1.8341803688874e-15
133.825	5.33797876843823e-15
133.85	3.74308978641101e-15
133.875	2.73910237328553e-15
133.9	2.19920079807495e-15
133.925	2.57880855857695e-15
133.95	1.8757427186361e-15
133.975	3.12933140365066e-15
134	2.87300017204304e-15
134.025	2.27592576905002e-15
134.05	2.58516564480865e-15
134.075	4.52391603497528e-15
134.1	3.59681616451971e-15
134.125	5.59434745758501e-15
134.15	2.89829270197301e-15
134.175	5.52309210839016e-15
134.2	2.09498258939476e-15
134.225	6.04977674363362e-16
134.25	1.73143242287114e-15
134.275	2.28374639434921e-15
134.3	3.40605532481215e-15
134.325	3.04937463774218e-15
134.35	3.9483381513555e-15
134.375	3.54072026987583e-15
134.4	1.54221741771642e-15
134.425	1.37294407692291e-15
134.45	2.38006578762119e-15
134.475	3.9739937767754e-15
134.5	1.52824802031154e-15
134.525	2.42784514408468e-15
134.55	2.59625657641516e-15
134.575	3.71234368254586e-15
134.6	2.44512004883598e-15
134.625	2.09395403134788e-15
134.65	2.32984984274621e-15
134.675	2.75558732892908e-15
134.7	4.11675810829405e-15
134.725	4.05503132752641e-15
134.75	1.86131379061821e-15
134.775	2.04926643294798e-15
134.8	1.49076032087546e-15
134.825	4.53872443433575e-15
134.85	1.61018075855781e-15
134.875	2.602476689923e-15
134.9	2.16585699130719e-15
134.925	4.19821580851536e-15
134.95	3.80010337903151e-15
134.975	1.43074908588258e-15
135	2.67773715260908e-15
135.025	2.37913894754015e-15
135.05	1.42013043836951e-15
135.075	2.24013372031954e-15
135.1	1.81557993754099e-15
135.125	1.92658107379543e-15
135.15	3.22127315241434e-15
135.175	2.94470134619783e-15
135.2	8.17237143566027e-15
135.225	2.05348543033816e-15
135.25	3.98880471131286e-15
135.275	2.65755426373549e-15
135.3	2.05664114632509e-15
135.325	1.6743709779739e-15
135.35	2.66966721839316e-15
135.375	6.33433585792002e-15
135.4	4.58800370752747e-15
135.425	3.76027186367065e-15
135.45	5.4039350309785e-15
135.475	3.2938479678737e-15
135.5	4.19758033452479e-15
135.525	2.32627520504002e-15
135.55	3.49050870350624e-15
135.575	4.3383696429268e-15
135.6	4.16465429356961e-15
135.625	3.06868268484443e-15
135.65	3.04257628976716e-15
135.675	5.47030340095564e-15
135.7	1.65605456443069e-15
135.725	2.24583570149906e-15
135.75	1.23914243491751e-15
135.775	2.52949300520022e-15
135.8	2.12489406311429e-15
135.825	1.6453774159363e-15
135.85	2.4822127029033e-15
135.875	3.66516097698542e-15
135.9	2.38692648377888e-15
135.925	2.68220761695328e-15
135.95	2.69052577740915e-15
135.975	4.17085412508258e-15
136	3.58285308697602e-15
136.025	3.51467797556412e-15
136.05	4.08281978090047e-15
136.075	2.68686234804765e-15
136.1	2.70608948868279e-15
136.125	3.06141331169482e-15
136.15	3.71090860305073e-15
136.175	5.03013677785484e-15
136.2	3.27722936551696e-15
136.225	2.72181380924715e-15
136.25	1.6870622538688e-15
136.275	2.81914403364771e-15
136.3	2.26846949077795e-15
136.325	3.13966677335478e-15
136.35	1.93187372120666e-15
136.375	2.89728850618711e-15
136.4	1.60487707549295e-15
136.425	1.5352758275923e-15
136.45	3.46847453671239e-15
136.475	1.76079663384286e-15
136.5	1.0632444117927e-15
136.525	2.58680120763852e-15
136.55	4.00100789951953e-15
136.575	4.59643665960691e-15
136.6	3.9689392925961e-15
136.625	1.33053692193525e-15
136.65	2.57677325975971e-15
136.675	1.92903724751904e-15
136.7	1.54248018220305e-15
136.725	1.21851549048619e-15
136.75	1.24333147306836e-15
136.775	2.51981821622538e-15
136.8	9.89010939095392e-16
136.825	2.09772106681664e-15
136.85	1.20575355290231e-15
136.875	1.33382296093455e-15
136.9	1.94143091449773e-15
136.925	3.69561641594428e-15
136.95	2.42406372736043e-15
136.975	1.98116933093794e-15
137	4.04518796398292e-15
137.025	3.41479860118694e-15
137.05	3.2430339537888e-15
137.075	6.0941106945076e-15
137.1	1.29829655167978e-15
137.125	3.75152435207221e-15
137.15	3.81621361310646e-15
137.175	2.56619799487963e-15
137.2	4.24130315394921e-15
137.225	4.27070559810819e-15
137.25	2.15766243016674e-15
137.275	2.98182628236907e-15
137.3	6.26615989390861e-15
137.325	3.22090870140948e-15
137.35	3.96671180782683e-15
137.375	3.32377927048924e-15
137.4	2.66264799000211e-15
137.425	2.49960101504194e-15
137.45	1.13711629780437e-15
137.475	1.87399977043213e-15
137.5	1.67417639478663e-15
137.525	2.64870455848126e-15
137.55	1.85389846781686e-15
137.575	6.44394012716403e-15
137.6	5.00313245964394e-15
137.625	1.49845015398756e-15
137.65	2.62490571450281e-15
137.675	3.47476278864911e-15
137.7	2.74588156627484e-15
137.725	4.89207858437748e-15
137.75	4.02993357652713e-15
137.775	4.79214262947908e-15
137.8	5.65581773880454e-15
137.825	2.18050425667497e-15
137.85	8.78346123230072e-16
137.875	2.46950662039159e-15
137.9	1.58993379161656e-15
137.925	1.39092728553753e-15
137.95	1.54233804850081e-15
137.975	4.48891194269456e-15
138	3.72424137087594e-15
138.025	5.31750085468138e-15
138.05	2.27670875276829e-15
138.075	5.23409240124312e-15
138.1	2.86550310740512e-15
138.125	2.61402649581832e-15
138.15	1.75028028926597e-15
138.175	3.26104929865813e-15
138.2	5.34683568735567e-15
138.225	2.90437311045294e-15
138.25	5.03282992656108e-15
138.275	1.07908328882311e-15
138.3	2.59970555964444e-15
138.325	2.90563170587557e-15
138.35	1.19688211523972e-15
138.375	3.80888540092023e-15
138.4	2.27635916443113e-15
138.425	1.40558510267019e-15
138.45	7.5917483524349e-15
138.475	2.15258939458655e-15
138.5	3.12696710796943e-15
138.525	4.39339408083404e-15
138.55	3.66940478388455e-15
138.575	1.3628602725722e-15
138.6	4.84692876109382e-15
138.625	2.22922685782056e-15
138.65	4.0307377738323e-15
138.675	1.61493196500191e-15
138.7	2.42697896445338e-15
138.725	3.12400229034759e-15
138.75	4.80588556211378e-15
138.775	1.23085931246672e-15
138.8	1.88450278040951e-15
138.825	5.32874352427279e-15
138.85	3.00254875002964e-15
138.875	3.72039708157855e-15
138.9	2.39330035357158e-15
138.925	4.51076443596042e-15
138.95	3.38683162198965e-15
138.975	2.23687051253867e-15
139	2.29958922476577e-15
139.025	5.30353421134636e-15
139.05	3.65991960474062e-15
139.075	5.7011229023369e-15
139.1	2.43757971894507e-15
139.125	3.02390233982454e-15
139.15	4.05758283073495e-15
139.175	2.95751682610865e-15
139.2	2.24550421470723e-15
139.225	1.12548827789993e-15
139.25	1.95768368559942e-15
139.275	7.38174692969595e-15
139.3	1.72349162486911e-15
139.325	2.98834464756185e-15
139.35	3.63059448778175e-15
139.375	6.17472050219009e-15
139.4	1.52669351544339e-15
139.425	2.10389043527384e-15
139.45	4.57893791082056e-15
139.475	2.22734878041337e-15
139.5	4.84786100541462e-15
139.525	1.57852349665956e-15
139.55	3.56839287202505e-15
139.575	3.26729158313097e-15
139.6	1.98457425918034e-15
139.625	1.81427057028439e-15
139.65	1.61383384311911e-15
139.675	4.48496669696242e-15
139.7	4.05190715186731e-15
139.725	3.03772246787875e-15
139.75	5.96416574165275e-15
139.775	2.7860939425842e-15
139.8	3.32059765196834e-15
139.825	5.53303888943031e-15
139.85	3.46130495280435e-15
139.875	4.63292575376102e-15
139.9	1.63283195517202e-15
139.925	2.85860253586562e-15
139.95	1.80287566047435e-15
139.975	1.16016306326663e-15
140	3.63742272158468e-15
140.025	3.73752937774791e-15
140.05	3.47965552062041e-15
140.075	1.23817664635379e-15
140.1	4.64507185807542e-15
140.125	2.89901662028269e-15
140.15	1.64035790870189e-15
140.175	3.59523244446891e-15
140.2	1.27982133577106e-15
140.225	2.4930801729156e-15
140.25	1.29977925602058e-15
140.275	3.19612144669676e-15
140.3	1.93364157204735e-15
140.325	3.02686759999117e-15
140.35	2.85263351406075e-15
140.375	3.79392250861382e-15
140.4	1.3010420329043e-15
140.425	6.69026123644585e-16
140.45	2.11763537143473e-15
140.475	1.8114365858256e-15
140.5	1.52167222970897e-15
140.525	1.58288384229079e-15
140.55	5.72912791119969e-15
140.575	2.28547660569152e-15
140.6	2.38621752466471e-15
140.625	1.28806100955417e-15
140.65	2.46936936360924e-15
140.675	1.68533870648827e-15
140.7	3.54128312255932e-15
140.725	1.9474191488325e-15
140.75	3.36888693267546e-15
140.775	4.7569045268665e-15
140.8	3.98033293785359e-15
140.825	3.39888147214556e-15
140.85	3.67070058632114e-15
140.875	2.44801398680451e-15
140.9	1.88979593761382e-15
140.925	4.73406632303438e-15
140.95	1.36671312344343e-15
140.975	3.08450512299091e-15
141	3.89639864868708e-15
141.025	3.0480138648234e-15
141.05	2.77430015478688e-15
141.075	7.85439314837606e-16
141.1	3.30742108130167e-15
141.125	3.79450114154779e-15
141.15	3.20512161121548e-15
141.175	2.41700446346472e-15
141.2	2.00572659273444e-15
141.225	1.63017841592562e-15
141.25	3.04144189977184e-15
141.275	1.74161499244377e-15
141.3	2.8054341810533e-15
141.325	3.17136958796184e-15
141.35	1.027282112052e-15
141.375	5.23763946322899e-16
141.4	2.86685840719895e-15
141.425	3.36932169650221e-15
141.45	1.78204599479334e-15
141.475	3.97515829616378e-15
141.5	1.50289344354105e-15
141.525	2.93144399563249e-15
141.55	3.16124033211693e-15
141.575	1.50420097634984e-15
141.6	5.02648259915904e-15
141.625	3.13328872719165e-15
141.65	1.20547217344642e-15
141.675	2.35416129939189e-15
141.7	3.00091392762826e-15
141.725	1.33778057161525e-15
141.75	2.27339764883971e-15
141.775	3.62784967684167e-15
141.8	1.54171126832102e-15
141.825	2.6205101668454e-15
141.85	2.19316174182288e-15
141.875	3.42106383280917e-15
141.9	2.9858885506466e-15
141.925	2.35222411274491e-15
141.95	3.61567777185555e-15
141.975	4.80765309002388e-15
142	4.86398473131258e-15
142.025	6.85083716189655e-15
142.05	2.32714572284081e-15
142.075	3.11239955711139e-15
142.1	3.99070560850236e-15
142.125	1.94955571101652e-15
142.15	4.28210622326018e-15
142.175	2.04668141009734e-15
142.2	2.62695035478034e-15
142.225	1.82123122052817e-15
142.25	6.12934469976522e-15
142.275	6.46512779956855e-15
142.3	2.85256315950512e-15
142.325	1.91259013923782e-15
142.35	3.28508639667579e-15
142.375	3.15848960631993e-15
142.4	3.73855176461613e-15
142.425	2.07576106149505e-15
142.45	2.27515552551619e-15
142.475	2.03652417622489e-15
142.5	2.2756356441735e-15
142.525	2.51091822082085e-15
142.55	4.31019404876628e-15
142.575	2.57836936655077e-15
142.6	3.21660612147111e-15
142.625	6.7800398845035e-15
142.65	3.3396142472871e-15
142.675	3.57675903523476e-15
142.7	8.05554374069126e-15
142.725	3.27843654946298e-15
142.75	8.58118310265377e-16
142.775	2.82478868276565e-15
142.8	2.41415571266089e-15
142.825	3.02827754032868e-15
142.85	3.83056327149065e-15
142.875	3.39699878861215e-15
142.9	2.05901579781339e-15
142.925	2.96724609270751e-15
142.95	2.5963216323494e-15
142.975	2.74448005217959e-15
143	3.03793964915879e-15
143.025	1.73595053818805e-15
143.05	1.86964154856546e-15
143.075	2.23523411247351e-15
143.1	3.21774934509977e-15
143.125	1.06703443098945e-15
143.15	5.2795965992406e-15
143.175	1.18960066612662e-15
143.2	2.98315137699384e-15
143.225	3.13177516784189e-15
143.25	1.3237805750806e-15
143.275	2.0335165927809e-15
143.3	3.79643586045868e-15
143.325	2.6257029782797e-15
143.35	1.62286038548765e-15
143.375	1.12021460421872e-15
143.4	4.49544628462121e-15
143.425	1.08620327292499e-15
143.45	1.04869604710154e-15
143.475	4.57991309995533e-15
143.5	1.78556375348285e-15
143.525	3.16757157418095e-15
143.55	1.28544452904013e-15
143.575	4.1029036172657e-15
143.6	2.64100116801755e-15
143.625	1.55358048288318e-15
143.65	1.38121479014556e-15
143.675	7.12261814426638e-15
143.7	2.84172372003654e-15
143.725	3.22413031675904e-15
143.75	1.52597165372903e-15
143.775	4.39121556391575e-15
143.8	2.66038143199614e-15
143.825	3.16879808655492e-15
143.85	2.45364958853254e-15
143.875	1.87380425558049e-15
143.9	2.00592482149579e-15
143.925	2.60996179726502e-15
143.95	3.37800377150143e-15
143.975	1.9629475307514e-15
144	5.01484819843941e-15
144.025	1.14150753740679e-15
144.05	4.69769338036245e-15
144.075	3.84748284556467e-15
144.1	1.83453587970521e-15
144.125	3.62970975171001e-15
144.15	3.46450903501382e-15
144.175	4.01820879652252e-15
144.2	3.8716262835513e-15
144.225	2.20888457365263e-15
144.25	4.90296773515763e-15
144.275	1.48976590060183e-15
144.3	4.05765305503356e-15
144.325	2.53753190587387e-15
144.35	2.64763069622637e-15
144.375	2.31042975562241e-15
144.4	1.30831783710793e-15
144.425	3.24798528526776e-15
144.45	6.59965762113675e-15
144.475	3.77923590887519e-15
144.5	2.35066211375378e-15
144.525	1.74792330219961e-15
144.55	1.89569017412114e-15
144.575	5.66085501697248e-15
144.6	5.76006618897331e-15
144.625	5.21641700163401e-15
144.65	1.0132977543809e-15
144.675	1.22896004749843e-15
144.7	1.14124860657458e-15
144.725	1.94998392118403e-15
144.75	2.30862073529747e-15
144.775	2.7843303138421e-15
144.8	1.62969839073858e-15
144.825	6.35972377671721e-15
144.85	2.38528907390266e-15
144.875	1.44553554894436e-15
144.9	1.32750095045343e-15
144.925	3.89140310898573e-15
144.95	1.34987368896192e-15
144.975	3.93009796932064e-15
145	1.57223486871507e-15
145.025	1.58884085770128e-15
145.05	1.11426884897222e-15
145.075	4.80618209102263e-15
145.1	6.3285343385149e-15
145.125	2.61731267492066e-15
145.15	5.73040491782559e-15
145.175	5.58304155383609e-15
145.2	7.89760890754833e-15
145.225	2.40730745546086e-15
145.25	1.32963576883992e-15
145.275	1.6747405011657e-15
145.3	3.57742874247953e-15
145.325	2.94648709833945e-15
145.35	3.080757485281e-15
145.375	5.25608386100126e-15
145.4	3.40130691075397e-15
145.425	3.91778777842358e-15
145.45	2.6196787953307e-15
145.475	4.66912397714429e-15
145.5	4.07678496485937e-15
145.525	4.39918423237833e-15
145.55	3.66162763780579e-15
145.575	1.95144027511089e-15
145.6	4.64229066039142e-15
145.625	1.95036003175289e-15
145.65	3.71769506124237e-15
145.675	2.48726981334155e-15
145.7	3.715180707631e-15
145.725	1.59311973242884e-15
145.75	2.98463715250401e-15
145.775	3.50496067255423e-15
145.8	4.74491866846759e-15
145.825	2.03199514407835e-15
145.85	3.66458004255026e-15
145.875	2.71874688170644e-15
145.9	2.99034618594357e-15
145.925	5.93754011207156e-15
145.95	2.40143696907329e-15
145.975	2.73446433520028e-15
146	2.05106440696604e-15
146.025	4.40149972590982e-15
146.05	3.35053528421071e-15
146.075	1.10213912890274e-15
146.1	2.0972023710954e-15
146.125	4.45265548205365e-15
146.15	1.30167258374351e-15
146.175	4.42854533951384e-15
146.2	4.63105781240986e-15
146.225	3.04604939345865e-15
146.25	2.14352859742329e-15
146.275	1.61718504131981e-15
146.3	3.69504695827183e-15
146.325	4.54079200925427e-15
146.35	5.45507900496169e-15
146.375	2.45184513624641e-15
146.4	4.64924988061634e-15
146.425	2.03558894160091e-15
146.45	5.56603999447438e-15
146.475	3.19519381501192e-15
146.5	3.88398096654466e-15
146.525	3.88722542287426e-15
146.55	2.71138611768159e-15
146.575	2.55194672167355e-15
146.6	3.48450805899937e-15
146.625	3.53358199115264e-15
146.65	4.34879994768241e-15
146.675	2.47352386527989e-15
146.7	1.72437296300165e-15
146.725	2.59800706392093e-15
146.75	2.85201143364934e-15
146.775	3.09676283157692e-15
146.8	5.2616592409114e-15
146.825	2.32219069599678e-15
146.85	2.54660945668246e-15
146.875	2.24062587078414e-15
146.9	3.00884570964483e-15
146.925	4.01687780360857e-15
146.95	2.58939630058111e-15
146.975	1.628996194259e-15
147	4.55396331057021e-15
147.025	4.52036547606055e-15
147.05	2.57847183755074e-15
147.075	1.77131956850972e-15
147.1	5.19314106281615e-15
147.125	1.97177783705733e-15
147.15	4.45911118515293e-15
147.175	1.96858722334702e-15
147.2	4.05163514149306e-15
147.225	2.3820475198729e-15
147.25	1.47855743487383e-15
147.275	1.19600565628105e-15
147.3	2.61250997355296e-15
147.325	3.14944175696094e-15
147.35	2.78690156207354e-15
147.375	3.76708384506339e-15
147.4	4.25853088472272e-15
147.425	3.96136121319442e-15
147.45	2.88176212977878e-15
147.475	2.57843643821529e-15
147.5	4.07511966531075e-15
147.525	3.06130306005365e-15
147.55	2.39474719495188e-15
147.575	3.60184319134185e-15
147.6	1.12947015509207e-15
147.625	5.70923541028553e-15
147.65	4.10150554886375e-15
147.675	4.0753991884447e-15
147.7	1.60365483226348e-15
147.725	5.18775522832807e-15
147.75	3.26796464607409e-15
147.775	6.63684514652232e-15
147.8	2.32136223823711e-15
147.825	5.78357548007473e-15
147.85	3.18051032032445e-15
147.875	1.62193136960935e-15
147.9	2.65030919557248e-15
147.925	1.79894401799449e-15
147.95	1.5021213461125e-15
147.975	1.58000627280546e-15
148	3.4400041354322e-15
148.025	3.32328729233698e-15
148.05	2.64981558298172e-15
148.075	4.43406681779826e-15
148.1	2.11609493605214e-15
148.125	5.17435681660685e-15
148.15	5.52929226600991e-15
148.175	3.58404499930011e-15
148.2	5.73063000178125e-15
148.225	4.32357494160381e-15
148.25	1.2509832201784e-15
148.275	1.23356946161823e-15
148.3	4.47583950500168e-15
148.325	4.70735709943411e-15
148.35	2.75930033443624e-15
148.375	7.9435639550247e-15
148.4	2.84256738391056e-15
148.425	1.91018589860197e-15
148.45	2.95103633439115e-15
148.475	2.75514455256507e-15
148.5	1.56135068810243e-15
148.525	4.34052234185876e-15
148.55	1.53241253701449e-15
148.575	4.52414851469128e-15
148.6	5.08254977811452e-15
148.625	4.45826018101459e-15
148.65	4.80339248065147e-15
148.675	1.96312246273127e-15
148.7	7.45255347365279e-15
148.725	2.10669537227266e-15
148.75	2.47543620046339e-15
148.775	2.72205010163151e-15
148.8	8.17232236027118e-15
148.825	4.14298244801923e-15
148.85	1.63506109304458e-15
148.875	4.41675684248124e-15
148.9	2.98829759975016e-15
148.925	1.61878989631742e-15
148.95	3.81262330191386e-15
148.975	3.22689280856124e-15
149	3.23752426869367e-15
149.025	2.5261298879018e-15
149.05	3.12857291249693e-15
149.075	1.20325351328985e-15
149.1	3.5390028535045e-15
149.125	2.01990357809156e-15
149.15	2.43895981529056e-15
149.175	3.04022813141837e-15
149.2	3.08428773973074e-15
149.225	2.56117592591435e-15
149.25	4.77527925908813e-15
149.275	7.90555128675476e-15
149.3	3.63038305560933e-15
149.325	2.91572069273956e-15
149.35	4.24594280170246e-15
149.375	2.53378563864196e-15
149.4	3.00804542429079e-15
149.425	3.60149382944899e-15
149.45	5.9715113791851e-15
149.475	4.71481793149583e-15
149.5	3.6972430184022e-15
149.525	4.32785741195542e-15
149.55	5.3829402536825e-15
149.575	5.62217225609621e-15
149.6	7.35895127720459e-15
149.625	7.15721167258388e-16
149.65	1.9923332953115e-15
149.675	3.06027440856083e-15
149.7	5.49698044479358e-15
149.725	4.06190190985614e-15
149.75	6.62489096033354e-15
149.775	4.74187088150867e-15
149.8	4.20290233013272e-15
149.825	5.25916870009776e-15
149.85	4.60028236113317e-15
149.875	2.13567566687707e-15
149.9	5.89725708263556e-15
149.925	3.4192294118791e-15
149.95	2.01581733577933e-15
149.975	2.34016498115149e-15
150	2.78179358095162e-15
150.025	3.69367339472756e-15
150.05	2.39602297147732e-15
150.075	3.77481587271056e-15
150.1	1.92873662472653e-15
150.125	2.23084043159278e-15
150.15	5.36135255106977e-15
150.175	4.05975177755067e-15
150.2	3.97235477326497e-15
150.225	1.75460363532352e-15
150.25	2.64901779722464e-15
150.275	2.43753718285095e-15
150.3	4.71365757045787e-15
150.325	3.28795871455348e-15
150.35	1.97953836529703e-15
150.375	4.95187920643824e-15
150.4	2.97565070134259e-15
150.425	3.16949987571004e-15
150.45	4.04152173211112e-15
150.475	5.05373165742268e-15
150.5	1.74021351881104e-15
150.525	2.14902930178681e-15
150.55	6.31189078464045e-15
150.575	4.832445310862e-15
150.6	2.84626963264369e-15
150.625	4.73599405579976e-15
150.65	3.23298507195756e-15
150.675	3.06534886913621e-15
150.7	1.48586554321257e-15
150.725	4.42453059296399e-15
150.75	3.87475198213374e-15
150.775	3.39577925122195e-15
150.8	2.46002945982234e-15
150.825	1.5761226578244e-15
150.85	1.74067752941655e-15
150.875	4.13221393925214e-15
150.9	2.15964676997452e-15
150.925	3.28916177059722e-15
150.95	2.46670880545974e-15
150.975	1.88790114668798e-15
151	3.98240194460728e-15
151.025	1.27034231576269e-15
151.05	5.99838787692236e-15
151.075	2.26130830508242e-15
151.1	4.21800858943472e-15
151.125	3.11039877094338e-15
151.15	2.85997090842432e-15
151.175	4.06382857542318e-15
151.2	5.2300891526921e-15
151.225	6.81977863787612e-15
151.25	3.16178248987073e-15
151.275	3.89561800749821e-15
151.3	3.12225773877487e-15
151.325	2.62467216202729e-15
151.35	2.55851213965435e-15
151.375	2.58145399760689e-15
151.4	2.0614573285996e-15
151.425	1.16742696389284e-15
151.45	1.4704317683895e-15
151.475	4.20382239419242e-15
151.5	1.82092677764175e-15
151.525	3.57156949027945e-15
151.55	2.39932038687085e-15
151.575	1.89041137916232e-15
151.6	4.76768655629581e-15
151.625	4.40200793017322e-15
151.65	1.73007306922875e-15
151.675	2.49598942714523e-15
151.7	1.18220602097671e-15
151.725	3.90883755285644e-15
151.75	1.94116034209772e-15
151.775	1.24456058225016e-15
151.8	4.7053029426294e-15
151.825	4.9207133569539e-15
151.85	1.99065952783111e-15
151.875	4.61043510510962e-15
151.9	5.41024535617086e-15
151.925	5.21226660276779e-15
151.95	8.60865963457611e-15
151.975	8.36518020361066e-16
152	3.35209603609327e-15
152.025	2.98769221311184e-15
152.05	3.56792080996661e-15
152.075	3.33112923130742e-15
152.1	3.43297080398021e-15
152.125	2.59972066273855e-15
152.15	5.16346165976317e-15
152.175	3.64462722775999e-15
152.2	1.93639637252815e-15
152.225	3.27784933034369e-15
152.25	2.35711218593036e-15
152.275	3.49254899993067e-15
152.3	4.99727010290342e-15
152.325	2.75893738504869e-15
152.35	3.6178664851137e-15
152.375	4.16880785829981e-15
152.4	4.08951383479091e-15
152.425	4.43640995420297e-15
152.45	3.35224852604391e-15
152.475	4.24965748782911e-15
152.5	3.41889383112391e-15
152.525	4.31601999300764e-15
152.55	3.20448607437661e-15
152.575	2.81437104091686e-15
152.6	1.5072062593435e-15
152.625	3.71472257142518e-15
152.65	4.41066610436811e-15
152.675	1.84947162732552e-15
152.7	3.58189051390155e-15
152.725	2.29796719668149e-15
152.75	3.5092779784845e-15
152.775	1.64587831904445e-15
152.8	4.52187438027935e-15
152.825	3.50738381045106e-15
152.85	3.44576001204328e-15
152.875	1.4925878831426e-15
152.9	2.82185058526812e-15
152.925	4.54996144343612e-15
152.95	1.34325229443286e-15
152.975	5.33965424212197e-15
153	1.03746828534006e-15
153.025	4.84859781492054e-15
153.05	1.970996812833e-15
153.075	2.83046162416353e-15
153.1	2.33370423847781e-15
153.125	3.01722113416296e-15
153.15	2.69650647321072e-15
153.175	5.97450927027334e-15
153.2	2.99094160858802e-15
153.225	8.85881688697881e-15
153.25	1.90729820759583e-15
153.275	5.89087430085234e-15
153.3	2.262880197828e-15
153.325	2.21822898474054e-15
153.35	4.1232759951763e-15
153.375	1.43840894921556e-15
153.4	1.87286024870898e-15
153.425	5.60970559912904e-15
153.45	1.61654431251575e-15
153.475	5.64777356873786e-15
153.5	3.41333340945111e-15
153.525	2.33050990835271e-15
153.55	5.46007649376848e-15
153.575	3.90023058596991e-15
153.6	1.05329263709499e-15
153.625	3.13371907976678e-15
153.65	2.32586007938843e-15
153.675	3.17932262933213e-15
153.7	3.77952859458876e-15
153.725	4.21966664542617e-15
153.75	5.4912342528042e-15
153.775	6.9432719084286e-15
153.8	4.94692447409519e-15
153.825	3.95425675057793e-15
153.85	3.67818930964352e-15
153.875	7.08859239174156e-15
153.9	4.24007970871645e-15
153.925	1.20434469647033e-15
153.95	1.51667611926093e-15
153.975	2.3814439800092e-15
154	6.4037230834658e-15
154.025	6.20668628101381e-15
154.05	2.91636234829022e-15
154.075	2.48383849054559e-15
154.1	8.02270313713419e-15
154.125	4.99288883850686e-15
154.15	4.4286807994791e-15
154.175	4.87586534371895e-15
154.2	4.52730403987373e-15
154.225	5.49101215224968e-15
154.25	2.04419260268469e-15
154.275	3.85777776966498e-15
154.3	5.16137066226808e-15
154.325	2.38376660366068e-15
154.35	3.96502700795705e-15
154.375	4.4557720849409e-15
154.4	1.38476007672312e-15
154.425	2.98419666898246e-15
154.45	2.75572647889427e-15
154.475	1.67911262039694e-15
154.5	5.64376676952603e-15
154.525	4.09205399366434e-15
154.55	1.99835365316868e-15
154.575	4.862029641463e-15
154.6	2.38347139524005e-15
154.625	1.9087641714166e-15
154.65	1.35844663739445e-15
154.675	1.82200155521157e-15
154.7	4.07848915771748e-15
154.725	3.52594745564926e-15
154.75	1.3628881537048e-15
154.775	4.70799175723035e-15
154.8	2.75189687114772e-15
154.825	1.6893866638784e-15
154.85	5.66571540211794e-15
154.875	1.56186391708876e-15
154.9	4.53420966614508e-15
154.925	3.33799139935575e-15
154.95	1.95075180044517e-15
154.975	7.89148186326197e-15
155	3.01573574301306e-15
155.025	5.7191235305782e-15
155.05	2.93063153322039e-15
155.075	1.72468865477563e-15
155.1	2.87037778613681e-15
155.125	2.11144147697038e-15
155.15	8.0631105207963e-15
155.175	6.11152099860474e-15
155.2	4.46536233729631e-15
155.225	3.65821176344414e-15
155.25	3.41199614357139e-15
155.275	6.56985921887029e-15
155.3	2.91366806943166e-15
155.325	4.76555800631141e-15
155.35	2.95868453277682e-15
155.375	6.03080422836503e-15
155.4	4.97537712450087e-15
155.425	3.25461978153456e-15
155.45	3.0111804289906e-15
155.475	3.94065525475844e-15
155.5	5.23073873135691e-15
155.525	3.64093002648281e-15
155.55	5.45852780876293e-15
155.575	4.96103077503975e-15
155.6	5.66648113055149e-15
155.625	2.49734042102193e-15
155.65	2.80971459263649e-15
155.675	4.20001907885029e-15
155.7	3.09869542001855e-15
155.725	5.90912657346118e-15
155.75	1.73406976047501e-15
155.775	3.53525297343565e-15
155.8	2.30336086766115e-15
155.825	3.61875878736303e-15
155.85	2.94490614128713e-15
155.875	5.08640374041972e-15
155.9	1.1881520140207e-15
155.925	2.18906209113636e-15
155.95	4.66711574941897e-15
155.975	3.55489772599024e-15
156	3.43821909002678e-15
156.025	1.03622237289918e-14
156.05	2.18328159815844e-15
156.075	2.38358447607566e-15
156.1	4.31953521040454e-15
156.125	1.52734381586146e-15
156.15	4.05769336432931e-15
156.175	4.71099247169894e-15
156.2	3.8945845696179e-15
156.225	3.10507809919366e-15
156.25	3.27835067133602e-15
156.275	3.01987531487626e-15
156.3	1.96190192458427e-15
156.325	4.1586829709348e-15
156.35	3.99093964163942e-15
156.375	2.58106465797381e-15
156.4	2.31239641941265e-15
156.425	9.03302114775673e-16
156.45	3.86306685523659e-15
156.475	3.90950195699876e-15
156.5	3.71509189721788e-15
156.525	7.31038234751448e-15
156.55	8.49567979459973e-15
156.575	1.88781433861003e-15
156.6	4.04568957064539e-15
156.625	4.91487426955799e-15
156.65	1.65403394215497e-15
156.675	3.38683787792588e-15
156.7	3.67368696842247e-15
156.725	5.12782137453051e-15
156.75	2.7472777479931e-15
156.775	3.68491361084491e-15
156.8	3.50047602471785e-15
156.825	2.44057674346122e-15
156.85	5.65949391501208e-15
156.875	4.39737746710111e-15
156.9	2.47383356415412e-15
156.925	7.69735573936898e-15
156.95	1.4748179812597e-15
156.975	3.65502066134453e-15
157	1.27115780000079e-15
157.025	3.72045913862187e-15
157.05	4.18412834865591e-15
157.075	3.95591645823613e-15
157.1	2.01553115543222e-15
157.125	2.77421381126152e-15
157.15	3.96043045698919e-15
157.175	2.05320046356874e-15
157.2	2.95054770640859e-15
157.225	4.62748120143653e-15
157.25	2.74873163639035e-15
157.275	4.12227454604382e-15
157.3	2.43254861506395e-15
157.325	5.41414171883984e-15
157.35	6.51668658792966e-15
157.375	3.01291395198171e-15
157.4	3.97294939876807e-15
157.425	2.3803455751094e-15
157.45	4.86044697244828e-15
157.475	5.54571828368267e-15
157.5	3.046849753587e-15
157.525	2.43881267423299e-15
157.55	1.4186753288447e-15
157.575	2.43425850525294e-15
157.6	5.02019889457549e-15
157.625	2.63606071008826e-15
157.65	3.49831956258793e-15
157.675	4.01404242135003e-15
157.7	3.12649440215756e-15
157.725	2.76259590567307e-15
157.75	2.33044364482775e-15
157.775	3.06309410250123e-15
157.8	3.07490023898485e-15
157.825	3.84198725025436e-15
157.85	6.49173353954341e-15
157.875	6.5712415618629e-15
157.9	3.3232491790284e-15
157.925	3.27273030543855e-15
157.95	3.55584742406323e-15
157.975	5.05129818989925e-15
158	3.55566737415958e-15
158.025	3.78677054941058e-15
158.05	4.95336356622464e-15
158.075	3.14610138274166e-15
158.1	2.62596922606442e-15
158.125	3.55556105972059e-15
158.15	3.31423937039486e-15
158.175	2.6635972387836e-15
158.2	2.89168444413188e-15
158.225	5.49113720140748e-15
158.25	3.99737396737935e-15
158.275	1.03360309217087e-15
158.3	2.86484016656594e-15
158.325	5.97714780927686e-15
158.35	2.68545432922124e-15
158.375	2.48212695786971e-15
158.4	3.31240116209986e-15
158.425	5.14410544435327e-15
158.45	2.64346982194204e-15
158.475	4.05619341897437e-15
158.5	1.48811810533324e-15
158.525	2.90638931823971e-15
158.55	4.77144888319071e-15
158.575	3.68284885715885e-15
158.6	6.31968023027985e-15
158.625	2.48480893582774e-15
158.65	4.91559788718539e-15
158.675	2.65003595322783e-15
158.7	1.25715321649821e-15
158.725	5.06401321046298e-15
158.75	2.37789718476707e-15
158.775	2.7947853054571e-15
158.8	3.64166058473822e-15
158.825	2.16938155389315e-15
158.85	4.47811668832314e-15
158.875	5.27621871407355e-15
158.9	2.37093565424341e-15
158.925	1.02875020806018e-14
158.95	1.98688705590518e-15
158.975	3.21986879859391e-15
159	5.83828452895308e-15
159.025	8.85227988737373e-15
159.05	3.93771422180586e-14
159.075	2.44955013970872e-13
159.1	1.64920485808225e-14
159.125	1.13775078583108e-14
159.15	1.1352305982842e-14
159.175	4.39361935660038e-15
159.2	3.95522888915384e-15
159.225	7.65610121188237e-15
159.25	2.53503686385212e-15
159.275	6.01845818568976e-15
159.3	6.7663439072519e-15
159.325	2.09356212468895e-15
159.35	3.92317597305142e-15
159.375	3.9112532757176e-15
159.4	2.91379462056318e-15
159.425	4.31694522502565e-15
159.45	1.15821466472005e-14
159.475	3.79268411673266e-15
159.5	2.55140154284858e-15
159.525	3.35725738548802e-15
159.55	4.44083568306705e-15
159.575	2.15355220441665e-15
159.6	4.94374696083241e-15
159.625	3.02825243752552e-15
159.65	3.64051611533015e-15
159.675	4.21336713376974e-15
159.7	2.47013104899261e-15
159.725	1.56605362753178e-15
159.75	2.71150604446662e-15
159.775	1.49331534526007e-15
159.8	7.1553891364515e-15
159.825	2.73035204797588e-15
159.85	4.73519132178412e-15
159.875	2.20158233700983e-15
159.9	2.86631736898892e-15
159.925	1.2828095112868e-15
159.95	1.72816233997829e-15
159.975	5.34445580399081e-15
160	2.75371386186269e-15
160.025	3.53474883320138e-15
160.05	2.06637101110147e-15
160.075	3.50267024298511e-15
160.1	5.30739869486115e-15
160.125	2.18157309857953e-15
160.15	3.89929456586379e-15
160.175	5.06868579297398e-15
160.2	4.95171727303709e-15
160.225	3.12479324693918e-15
160.25	3.88903811618106e-15
160.275	6.77738792844432e-15
160.3	3.81720296642861e-15
160.325	3.03743006428958e-15
160.35	3.07186638634983e-15
160.375	1.92126503306913e-15
160.4	3.12431045046737e-15
160.425	3.55110962567699e-15
160.45	2.73888288241702e-15
160.475	3.08089191761462e-15
160.5	6.4895027453087e-15
160.525	6.86075602656204e-15
160.55	6.89950949789512e-15
160.575	4.37231822992608e-15
160.6	2.50991851146968e-15
160.625	3.50981962368757e-15
160.65	5.51301609951892e-15
160.675	8.65267104745001e-15
160.7	3.89938336777377e-15
160.725	4.58468639901809e-15
160.75	3.77362172990157e-15
160.775	3.33224889014412e-15
160.8	2.51685614776403e-15
160.825	5.63900649585902e-15
160.85	3.88786816283293e-15
160.875	5.73710718223155e-15
160.9	5.40930749046418e-15
160.925	4.11886613592472e-15
160.95	3.82302862542144e-15
160.975	3.96101455350711e-15
161	2.96278705550577e-15
161.025	3.64511838783539e-15
161.05	7.519978712868e-15
161.075	4.36346373063347e-15
161.1	4.45060796190903e-15
161.125	6.50602188630691e-15
161.15	2.20942105325824e-15
161.175	2.45570470871547e-15
161.2	5.37847775794667e-15
161.225	9.77603836370148e-15
161.25	2.42630898876972e-15
161.275	6.56966100340537e-15
161.3	4.34816450440128e-15
161.325	1.86332808159705e-15
161.35	4.06808021865026e-15
161.375	1.84108017802304e-15
161.4	2.32203174826246e-15
161.425	3.52852450117339e-15
161.45	4.52857182497633e-15
161.475	1.12195831370119e-15
161.5	3.3394926410182e-15
161.525	2.3254543070842e-15
161.55	2.35015654375918e-15
161.575	5.09343017678671e-15
161.6	2.04286809779322e-15
161.625	3.77595155844258e-15
161.65	3.01804143867188e-15
161.675	3.27348198363732e-15
161.7	2.20571165592984e-15
161.725	6.32702649878271e-15
161.75	2.36533470748524e-15
161.775	3.67913246995151e-15
161.8	4.73085225750544e-15
161.825	5.51902019468812e-15
161.85	3.17854150264771e-15
161.875	1.83671722146455e-15
161.9	3.52906191741393e-15
161.925	3.72697575612123e-15
161.95	3.52916754200045e-15
161.975	2.73785746321408e-15
162	2.49971074342755e-15
162.025	5.17262682167498e-15
162.05	6.73693612259792e-15
162.075	2.46936861181599e-15
162.1	4.52329036188791e-15
162.125	3.36407248928615e-15
162.15	3.60821315507587e-15
162.175	4.88402112702124e-15
162.2	4.86618011312772e-15
162.225	6.92065637455854e-15
162.25	6.4609156114269e-15
162.275	2.30703543766945e-15
162.3	4.06252743137635e-15
162.325	3.60929151787551e-15
162.35	4.02300363564516e-15
162.375	2.73982102309132e-15
162.4	3.09536234728468e-15
162.425	3.02275600123319e-15
162.45	4.4261214124412e-15
162.475	5.56687852291274e-15
162.5	2.6588068301231e-15
162.525	4.25385498332367e-15
162.55	3.02443476487448e-15
162.575	2.82618369671955e-15
162.6	4.33829459601511e-15
162.625	3.11498938484014e-15
162.65	4.6677249116914e-15
162.675	3.97660863659411e-15
162.7	6.50877698808769e-15
162.725	3.8210162956841e-15
162.75	2.47014472388955e-15
162.775	4.77955192232448e-15
162.8	5.71835650876685e-15
162.825	4.60894338429205e-15
162.85	3.61622103433339e-15
162.875	4.92150269480596e-15
162.9	3.74591624527336e-15
162.925	4.23900129340879e-15
162.95	5.12660179290425e-15
162.975	4.22009641171764e-15
163	5.23128854867517e-15
163.025	3.25061422514735e-15
163.05	6.17802197397697e-15
163.075	6.8879572219032e-15
163.1	9.84219121194926e-15
163.125	9.70596855615129e-15
163.15	4.89979072387145e-15
163.175	4.43285397691103e-15
163.2	9.8990046541896e-15
163.225	6.71317907698454e-15
163.25	4.37820738967964e-15
163.275	3.99076920581138e-15
163.3	8.25382283419701e-15
163.325	3.02950265490132e-15
163.35	8.61623918433473e-15
163.375	9.36415178166052e-15
163.4	4.95786615330654e-15
163.425	2.04806100092609e-15
163.45	9.83398132260344e-15
163.475	5.17614583631762e-15
163.5	3.50267389554905e-15
163.525	1.5173589385745e-15
163.55	4.35997917341948e-15
163.575	3.89722219925704e-15
163.6	1.57644648537426e-15
163.625	3.13109401084614e-15
163.65	5.54413136723321e-15
163.675	3.6139303624124e-15
163.7	4.07837027717793e-15
163.725	2.195181589746e-15
163.75	6.34826701320067e-15
163.775	2.025771066836e-15
163.8	5.29421594321135e-15
163.825	3.15617453432406e-15
163.85	4.74646384088376e-15
163.875	2.93471064630311e-15
163.9	1.66106030443237e-15
163.925	8.887319445946e-15
163.95	5.19137660274789e-15
163.975	3.73309254056405e-15
164	3.12464016526046e-15
164.025	3.72571251702756e-15
164.05	2.08817319035194e-15
164.075	5.24762442378886e-15
164.1	3.58654143722977e-15
164.125	2.29853000707878e-15
164.15	2.10234574810439e-15
164.175	3.70414781893721e-15
164.2	6.45488298526284e-15
164.225	2.92583805629671e-15
164.25	1.00628577487439e-15
164.275	6.42810030372009e-15
164.3	1.96397419835787e-15
164.325	7.53995299498708e-15
164.35	3.544977612272e-15
164.375	4.03450230374832e-15
164.4	5.10275366886967e-15
164.425	1.72879727626882e-15
164.45	3.84420887610676e-15
164.475	4.12619317487644e-15
164.5	4.87615746815142e-15
164.525	5.38148708781396e-15
164.55	6.38019043827117e-15
164.575	1.45595359609614e-15
164.6	3.16157590513216e-15
164.625	4.28511516040333e-15
164.65	6.17567554188601e-15
164.675	4.68344668776681e-15
164.7	2.58474286194717e-15
164.725	3.04844077493002e-15
164.75	2.48362675874586e-15
164.775	4.51407030739372e-15
164.8	4.12637211708433e-15
164.825	7.62581222146062e-15
164.85	4.12938958758685e-15
164.875	5.04522362599938e-15
164.9	5.50756634577963e-15
164.925	3.53820922270593e-15
164.95	1.53206416431007e-15
164.975	7.41146240367113e-15
165	2.63674882548883e-15
165.025	3.22352724489838e-15
165.05	4.89701427281627e-15
165.075	3.26711026277163e-15
165.1	3.35027430026174e-15
165.125	3.48456941979835e-15
165.15	1.2880062071909e-15
165.175	3.55339347949989e-15
165.2	4.60656356606292e-15
165.225	4.0616465214264e-15
165.25	5.2074572918407e-15
165.275	5.3153610197513e-15
165.3	6.13951380388328e-15
165.325	8.07296445134387e-15
165.35	2.03134302200904e-15
165.375	2.9314996593454e-15
165.4	4.53678219007376e-15
165.425	2.55731228803404e-15
165.45	6.1666286967761e-15
165.475	5.5434022913481e-15
165.5	4.36919152705469e-15
165.525	3.62049202579821e-15
165.55	4.44834418563428e-15
165.575	4.39741647133404e-15
165.6	2.99377515165006e-15
165.625	3.06191778876158e-15
165.65	3.2359617063997e-15
165.675	2.96000922109003e-15
165.7	3.23706649133324e-15
165.725	6.41516425416572e-15
165.75	7.35336130266864e-15
165.775	2.25256291735717e-15
165.8	3.45732993949302e-15
165.825	6.38422873912219e-15
165.85	1.91340032739531e-15
165.875	3.53857352668294e-15
165.9	7.63884477563725e-15
165.925	1.31674091017414e-15
165.95	4.26559777428054e-15
165.975	4.49361518934313e-15
166	2.88663265344549e-15
166.025	2.87703448530773e-15
166.05	5.80610667430179e-15
166.075	6.00962019807288e-15
166.1	4.38758220015852e-15
166.125	2.95486731463299e-15
166.15	3.9072460809491e-15
166.175	2.19959736227453e-15
166.2	3.31683858555855e-15
166.225	4.95904800414456e-15
166.25	8.4765831310933e-15
166.275	1.59128563539647e-15
166.3	5.44819322067413e-15
166.325	1.63448026317377e-15
166.35	5.67279108545649e-15
166.375	3.98637919879399e-15
166.4	1.8063449233479e-15
166.425	4.07762019506457e-15
166.45	9.67682760318304e-15
166.475	6.92287440039767e-15
166.5	2.86089187519109e-15
166.525	3.33408576296851e-15
166.55	1.3952393597058e-15
166.575	1.05435179623666e-14
166.6	7.09224015010578e-15
166.625	5.55849673078496e-15
166.65	4.15318066249672e-15
166.675	4.4929178064781e-15
166.7	5.13335619337458e-15
166.725	5.33937169536e-15
166.75	3.51105493571791e-15
166.775	5.09489166514499e-15
166.8	4.17611184429934e-15
166.825	9.46168570689426e-16
166.85	4.48846228697558e-15
166.875	1.95646822340882e-15
166.9	2.63051063526515e-15
166.925	4.60873278086685e-15
166.95	7.94688422801528e-15
166.975	4.04012357469578e-15
167	2.47633102794707e-15
167.025	3.18530628201161e-15
167.05	7.92922775061292e-15
167.075	5.97791706643099e-15
167.1	2.43746793693918e-15
167.125	3.60766199324899e-15
167.15	5.58064864050283e-15
167.175	1.61401264421667e-15
167.2	3.79530254362187e-15
167.225	4.00789827231786e-15
167.25	1.15268346681736e-14
167.275	1.84772301262384e-15
167.3	2.99814113251588e-15
167.325	3.8472682778452e-15
167.35	4.47814792717028e-15
167.375	4.54218936996947e-15
167.4	1.45863355614164e-15
167.425	5.34311004351701e-15
167.45	3.81453806646035e-15
167.475	4.89177473247209e-15
167.5	3.9939128206495e-15
167.525	8.10937073053823e-15
167.55	6.6751420538693e-16
167.575	6.57456399886387e-15
167.6	4.22405859302308e-15
167.625	6.89257819013395e-15
167.65	6.37427195083431e-15
167.675	3.22184619590926e-15
167.7	3.61278725277297e-15
167.725	2.10214816143647e-15
167.75	3.07908930075787e-15
167.775	4.41275092185686e-15
167.8	2.90150354022022e-15
167.825	5.04789942414357e-15
167.85	6.71261671705047e-15
167.875	5.80515572767969e-15
167.9	3.45981582497391e-15
167.925	3.73786041483267e-15
167.95	2.42503326915314e-15
167.975	4.45644385755872e-15
168	2.5436151487996e-15
168.025	8.65402912187916e-15
168.05	2.50359645320389e-15
168.075	1.58294601633811e-15
168.1	2.94937174891073e-15
168.125	6.59384757656188e-15
168.15	5.50883238317407e-15
168.175	5.11583454928523e-15
168.2	3.09882199159004e-15
168.225	4.60821232456869e-15
168.25	3.57372708266331e-15
168.275	3.37036576177928e-15
168.3	3.42436312894644e-15
168.325	5.7672819921348e-15
168.35	1.6612153329115e-15
168.375	5.16027566768212e-15
168.4	5.16974827629139e-15
168.425	6.71410996741077e-15
168.45	3.35974247261676e-15
168.475	5.2654587930528e-15
168.5	7.65325775174789e-15
168.525	3.7513633022849e-15
168.55	6.12876772701588e-15
168.575	2.98338707169928e-15
168.6	2.33096917501344e-15
168.625	5.24486804769508e-15
168.65	2.41215371778545e-15
168.675	4.85311346979316e-15
168.7	5.80104566858723e-15
168.725	8.40690651022014e-15
168.75	3.33971089264247e-15
168.775	1.52367271577684e-15
168.8	8.6510865056623e-15
168.825	3.12990833480123e-15
168.85	4.03621438207268e-15
168.875	3.18343778007414e-15
168.9	1.24697979903375e-15
168.925	2.67117513528556e-15
168.95	2.89230441531666e-15
168.975	2.50101004185676e-15
169	4.40622746253172e-15
169.025	5.00051413576819e-15
169.05	5.90877775060514e-15
169.075	2.67098387018191e-15
169.1	4.7952191363036e-15
169.125	4.24366449559956e-15
169.15	1.01611679449667e-14
169.175	6.5745945974314e-15
169.2	7.00995104204644e-15
169.225	5.66051363892131e-15
169.25	4.76494598488021e-15
169.275	1.68288577550598e-15
169.3	4.55488647051788e-15
169.325	3.95468737703816e-15
169.35	2.77558442981478e-15
169.375	8.30574939766575e-15
169.4	2.16912445552319e-15
169.425	1.11662579987892e-15
169.45	7.305245238588e-15
169.475	3.17379909411463e-15
169.5	7.74468326642687e-15
169.525	4.80752968963074e-15
169.55	2.06931596968641e-15
169.575	4.54248976798564e-15
169.6	3.70770296400235e-15
169.625	6.55314409003219e-15
169.65	4.53736848577477e-15
169.675	5.66662731760551e-15
169.7	3.62564735210843e-15
169.725	5.14823274641471e-15
169.75	2.47979593362791e-15
169.775	1.94147783246812e-15
169.8	3.79806532042309e-15
169.825	5.06775024148508e-15
169.85	8.27275708636889e-15
169.875	4.16617580156417e-15
169.9	9.16452236553714e-15
169.925	4.36300011723665e-15
169.95	6.17629154085009e-15
169.975	4.14922419789344e-15
170	1.11102992749539e-14
170.025	3.56665590658328e-15
170.05	4.74754825833521e-15
170.075	5.14967531615938e-15
170.1	7.9454182034089e-15
170.125	3.51161698868743e-15
170.15	2.94784922718521e-15
170.175	2.6911907754812e-15
170.2	1.72411601164931e-15
170.225	1.70328574758825e-15
170.25	3.92114811904834e-15
170.275	6.44691398325952e-15
170.3	7.42432802497666e-15
170.325	2.94945111467466e-15
170.35	6.42331269731122e-15
170.375	5.65807935678958e-15
170.4	4.7374938741055e-15
170.425	5.8343767795359e-15
170.45	3.43559724399544e-15
170.475	6.27656712043147e-15
170.5	9.11743465680167e-15
170.525	6.82904112168732e-15
170.55	6.3599341567364e-15
170.575	3.96466612003113e-15
170.6	6.03581579420233e-15
170.625	5.66476642275324e-15
170.65	3.61428185092117e-15
170.675	5.70629736039821e-15
170.7	4.22029513961751e-15
170.725	2.69929527325208e-15
170.75	1.64989753255057e-15
170.775	5.2689058440357e-15
170.8	9.45395537635269e-15
170.825	6.05254580488634e-15
170.85	1.41088186309988e-15
170.875	3.72891739572485e-15
170.9	4.15743832314357e-15
170.925	5.05277892422775e-15
170.95	6.92241587329169e-15
170.975	7.04915201947372e-15
171	4.39954626176381e-15
171.025	2.39787474062434e-15
171.05	2.5724415581181e-15
171.075	2.11831057118827e-15
171.1	4.25969706517396e-15
171.125	4.44006153100143e-15
171.15	9.21420012322011e-15
171.175	5.50835023255488e-15
171.2	6.84725364278167e-15
171.225	3.00835233963348e-15
171.25	5.68844270416041e-15
171.275	5.34255311485198e-15
171.3	1.78963889438129e-15
171.325	1.22614612938498e-15
171.35	2.24853431317862e-15
171.375	4.25331630857827e-15
171.4	4.54090403986204e-15
171.425	4.1824211527183e-15
171.45	6.2261247666375e-15
171.475	3.31244425363574e-15
171.5	3.41469348665019e-15
171.525	3.26744069696938e-15
171.55	4.2133490058608e-15
171.575	5.35027192561177e-15
171.6	3.06248940380206e-15
171.625	2.93292699884064e-15
171.65	1.67734250083986e-15
171.675	5.45382746152425e-15
171.7	2.98296614376212e-15
171.725	4.0979917679037e-15
171.75	3.91371633542853e-15
171.775	4.75771870070828e-15
171.8	7.15188545929159e-15
171.825	3.03387130227683e-15
171.85	4.82436739368312e-15
171.875	3.37636320743233e-15
171.9	5.17818837270457e-15
171.925	1.88205204528859e-15
171.95	5.46679392466412e-15
171.975	3.76038556497426e-15
172	1.02622297253445e-14
172.025	5.14030520500374e-15
172.05	3.53219575112202e-15
172.075	4.71706939678724e-15
172.1	5.51287917879771e-15
172.125	3.50827531526088e-15
172.15	5.41438444658229e-15
172.175	2.41138364360669e-15
172.2	5.0170605092449e-15
172.225	5.49722662890394e-15
172.25	4.89155700673474e-15
172.275	7.71314933315637e-15
172.3	4.49558064240752e-15
172.325	5.86771001951084e-15
172.35	2.01302318059565e-15
172.375	5.35953714642258e-15
172.4	5.69270588721041e-15
172.425	2.51824383193317e-15
172.45	4.0639788241793e-15
172.475	2.50760838916305e-15
172.5	4.76921960759062e-15
172.525	3.23030904579185e-15
172.55	2.5026649101115e-15
172.575	4.15295397346469e-15
172.6	1.69730146887907e-15
172.625	3.20445858715905e-15
172.65	4.52626998464548e-15
172.675	5.49526415036749e-15
172.7	5.04039635512496e-15
172.725	3.60716540194367e-15
172.75	7.10375220619941e-15
172.775	4.36686380208999e-15
172.8	8.09246546799193e-15
172.825	6.60300098435424e-15
172.85	1.65479946683033e-15
172.875	1.76606777572593e-15
172.9	5.75342968789721e-15
172.925	3.46195383608102e-15
172.95	2.25997890292926e-15
172.975	2.45132169845837e-15
173	3.32958455101585e-15
173.025	5.33796658128283e-15
173.05	3.05712826036246e-15
173.075	4.3650133132626e-15
173.1	4.96880664302573e-15
173.125	2.99371765147497e-15
173.15	6.99077339905294e-15
173.175	8.74184749230763e-15
173.2	7.03557283794843e-15
173.225	3.1111825252158e-15
173.25	1.30694008902388e-15
173.275	6.24287501435386e-15
173.3	5.46271101694111e-15
173.325	4.64123515703328e-15
173.35	6.15133136128662e-15
173.375	6.03847432099795e-15
173.4	4.1693336253676e-15
173.425	3.72491152340481e-15
173.45	3.22796007873713e-15
173.475	1.04557182668095e-14
173.5	5.51942995117499e-15
173.525	6.27094647602393e-15
173.55	6.04510830936954e-16
173.575	5.8798529503989e-15
173.6	4.04901395782673e-15
173.625	7.19347206664877e-15
173.65	1.66307128991862e-15
173.675	4.33805841726037e-15
173.7	5.82958242251606e-15
173.725	7.31874039165095e-15
173.75	1.53208573786725e-15
173.775	4.69889360254783e-15
173.8	4.50404431971837e-15
173.825	5.77795146494342e-15
173.85	2.63282733603563e-15
173.875	4.45679279188811e-15
173.9	7.78718666563878e-15
173.925	7.86293155033852e-15
173.95	6.34779669294284e-15
173.975	4.62324504064252e-15
174	7.31124130228432e-15
174.025	5.5745955014616e-15
174.05	5.27973576377719e-15
174.075	2.75422543700134e-15
174.1	4.14114404077766e-15
174.125	3.03965589661048e-15
174.15	3.48959382152496e-15
174.175	1.88416648067128e-15
174.2	4.77403182758719e-15
174.225	5.86947658926329e-15
174.25	2.65313534870218e-15
174.275	1.06101365910295e-14
174.3	3.09742263393741e-15
174.325	4.99226515115575e-15
174.35	5.59388440055466e-15
174.375	4.16252651508037e-15
174.4	5.69481654559251e-15
174.425	4.65046747345947e-15
174.45	6.33563426869602e-15
174.475	4.51394546547811e-15
174.5	5.1692810899009e-15
174.525	5.61176000081291e-15
174.55	7.54410059553548e-15
174.575	4.46219609423073e-15
174.6	3.22754347982497e-15
174.625	2.82607447776544e-15
174.65	5.97580330839397e-15
174.675	3.11223195967738e-15
174.7	3.58476030309851e-15
174.725	9.25690313036574e-15
174.75	4.82835112921716e-15
174.775	5.53829023679137e-15
174.8	5.45895521822039e-15
174.825	6.08357210896658e-15
174.85	4.74168085106458e-15
174.875	3.51742349171528e-15
174.9	2.14846142307908e-15
174.925	8.87336422094213e-15
174.95	6.59987755608407e-15
174.975	6.9575606231581e-15
175	6.21529856289154e-15
175.025	5.15079192264027e-15
175.05	3.86841408902877e-15
175.075	7.77524067139444e-15
175.1	1.12018558024163e-15
175.125	4.10119420180429e-15
175.15	1.88738020403503e-15
175.175	5.94606519658079e-15
175.2	2.47761564383838e-15
175.225	1.24198082346571e-15
175.25	5.74593310405768e-15
175.275	2.71282545379044e-15
175.3	8.49064191072551e-15
175.325	3.10029172002338e-15
175.35	5.53291364889899e-15
175.375	4.50287502536006e-15
175.4	4.57155422448457e-15
175.425	2.4144112013812e-15
175.45	6.27767617159699e-15
175.475	1.08011158262907e-15
175.5	5.4541012650863e-15
175.525	4.99093387954086e-15
175.55	6.94166076940861e-15
175.575	1.35703268101963e-14
175.6	3.97838904845239e-15
175.625	6.47250280703599e-15
175.65	4.23542808410642e-15
175.675	1.83057684776176e-15
175.7	2.91367387160969e-15
175.725	5.77564878326242e-15
175.75	6.74392109970874e-15
175.775	3.82872461669318e-15
175.8	2.56859349644809e-15
175.825	2.30076064339072e-15
175.85	1.0522010186888e-14
175.875	7.76032363986883e-15
175.9	1.09729275357775e-15
175.925	4.51227635438218e-15
175.95	6.8990839904315e-15
175.975	5.52933708430692e-15
176	9.89839245387383e-15
176.025	5.74162872242386e-15
176.05	6.15350223679627e-15
176.075	4.71033424196361e-15
176.1	6.9931710172499e-15
176.125	5.08855246209614e-15
176.15	7.45310930805042e-15
176.175	6.56984389828471e-15
176.2	6.13871947642528e-15
176.225	7.79505099497331e-15
176.25	6.0947513959263e-15
176.275	1.94841189956765e-15
176.3	3.5980954292844e-15
176.325	5.08631313589321e-15
176.35	4.9951056079818e-15
176.375	6.86330337282377e-15
176.4	4.67337702178805e-15
176.425	3.70662751156985e-15
176.45	2.43375106376061e-15
176.475	3.99224201529012e-15
176.5	4.24194256416601e-15
176.525	3.11920441194198e-15
176.55	7.12128015778827e-15
176.575	9.02421797383446e-15
176.6	6.84783955936527e-15
176.625	1.09719580889621e-15
176.65	3.37362689361409e-15
176.675	6.40733460383146e-15
176.7	4.89550400322173e-15
176.725	9.34277386764381e-15
176.75	7.45486906411106e-15
176.775	2.92838205702785e-15
176.8	9.19398496044003e-15
176.825	6.03077208684419e-15
176.85	6.17026791231606e-15
176.875	3.30002349221269e-15
176.9	5.34887106557878e-15
176.925	3.19618729463265e-15
176.95	4.27574933379693e-15
176.975	3.54974945437759e-15
177	3.59435593814859e-15
177.025	3.21349781999063e-15
177.05	2.90732360618166e-15
177.075	3.8547694688103e-15
177.1	2.10716606377127e-15
177.125	4.33439091466758e-15
177.15	4.33579371850025e-15
177.175	2.92288944799633e-15
177.2	1.14005142908303e-15
177.225	6.18496779675175e-15
177.25	5.60352724467913e-15
177.275	3.77310375535883e-15
177.3	4.74338961348379e-15
177.325	5.4401934427319e-15
177.35	5.91537340457325e-15
177.375	8.64312006509755e-15
177.4	5.82769890540656e-15
177.425	3.24919096199929e-15
177.45	5.18412213196011e-15
177.475	3.25967147205068e-15
177.5	9.18615593269275e-15
177.525	7.61139121818622e-15
177.55	3.67001331044767e-15
177.575	6.27432879818683e-15
177.6	4.53995478124212e-15
177.625	4.76966193596258e-15
177.65	4.41726222647666e-15
177.675	6.28977662062446e-15
177.7	3.99400893255332e-15
177.725	4.04879940061093e-15
177.75	7.57052187484815e-15
177.775	2.10473592388714e-15
177.8	8.05938967136845e-15
177.825	8.2477961311832e-15
177.85	4.88635517509137e-15
177.875	1.81187768044448e-15
177.9	2.40378863357807e-15
177.925	6.52900930276211e-15
177.95	7.52221877073295e-15
177.975	3.17119022700563e-15
178	6.01115540047943e-15
178.025	2.54328697015727e-15
178.05	2.22904895993655e-15
178.075	3.0631193409595e-15
178.1	4.78015462651042e-15
178.125	2.35594129598569e-15
178.15	3.31914246503216e-15
178.175	2.69837961562373e-15
178.2	2.08870897884008e-15
178.225	3.31791824145773e-15
178.25	4.41038814207988e-15
178.275	6.1912431329879e-15
178.3	2.32948658910654e-15
178.325	7.02880042722659e-15
178.35	1.95819552176765e-15
178.375	8.01491277085473e-15
178.4	6.54864442584029e-15
178.425	5.06726698057764e-15
178.45	2.43272140934732e-15
178.475	5.53116372793929e-15
178.5	5.73063346997531e-15
178.525	1.30282473120268e-15
178.55	4.79639584825364e-15
178.575	3.21879501160402e-15
178.6	4.73846620448015e-15
178.625	6.09735979204811e-15
178.65	4.397070346424e-15
178.675	6.00777837944257e-15
178.7	4.99118944590393e-15
178.725	4.92716366813203e-15
178.75	5.56351718677583e-15
178.775	3.98697247350433e-15
178.8	3.59690327287386e-15
178.825	2.18442876747117e-15
178.85	2.62743576272088e-15
178.875	7.11601049783573e-15
178.9	5.44725680926279e-15
178.925	3.59253954896502e-15
178.95	7.184892937292e-15
178.975	3.45641379431021e-15
179	3.00050269200883e-15
179.025	9.38850036395746e-15
179.05	6.29614357961153e-15
179.075	3.65929356679644e-15
179.1	6.29481700129999e-15
179.125	5.68468963011764e-15
179.15	2.97705662066211e-15
179.175	3.53971593604132e-15
179.2	5.49135445524353e-15
179.225	2.21611814415338e-15
179.25	6.80517684300429e-15
179.275	6.67646509536102e-15
179.3	4.923939914048e-15
179.325	3.72547334367389e-15
179.35	7.83742581785075e-15
179.375	3.60476429827759e-15
179.4	4.43483606042708e-15
179.425	3.36154021856617e-15
179.45	5.83013684032904e-15
179.475	6.05207539051549e-15
179.5	5.97086260220488e-15
179.525	6.44668303026673e-15
179.55	3.1397115534435e-15
179.575	7.16257992778449e-15
179.6	7.97590085602033e-15
179.625	6.46225758088822e-15
179.65	8.04416214556283e-15
179.675	1.83278233861761e-15
179.7	3.68889939751004e-15
179.725	5.91192554253131e-15
179.75	9.04131255678016e-15
179.775	3.09675032182164e-15
179.8	5.37940636987647e-15
179.825	9.3812803120563e-15
179.85	3.50885745666136e-15
179.875	2.35317631261884e-15
179.9	1.02811582108337e-15
179.925	9.45739136910399e-15
179.95	7.68127224458082e-15
179.975	4.44474851168495e-15
180	4.65185946197754e-15
180.025	5.69472777078565e-15
180.05	8.48303337796641e-15
180.075	3.90500344618972e-15
180.1	5.5432958126143e-15
180.125	2.80801244371247e-15
180.15	3.81922919325686e-15
180.175	4.81223469067821e-15
180.2	3.03994214730076e-15
180.225	8.14118113583227e-15
180.25	6.59530504699174e-15
180.275	6.82073822916682e-15
180.3	5.85830804675655e-15
180.325	1.87739713316494e-15
180.35	7.98381389234503e-15
180.375	3.72366877594146e-15
180.4	5.72503623390245e-15
180.425	3.22188067794815e-15
180.45	1.19796297168501e-14
180.475	8.91003364713666e-15
180.5	1.38817988511567e-15
180.525	1.80042856482087e-15
180.55	7.23254619329808e-15
180.575	6.12776100392893e-15
180.6	3.16449159445452e-15
180.625	3.79468335763769e-15
180.65	1.01631325948729e-15
180.675	4.3645116482316e-15
180.7	3.39394929105992e-15
180.725	2.51829163270882e-15
180.75	2.48800216178293e-15
180.775	7.61109451567254e-15
180.8	1.03148055846727e-15
180.825	5.56870083577895e-15
180.85	1.67928612536927e-15
180.875	2.69690792598406e-15
180.9	8.4468774312956e-15
180.925	3.76570747361111e-15
180.95	4.18430814923746e-15
180.975	1.97722518427603e-15
181	3.28520780450877e-15
181.025	3.51119858582551e-15
181.05	2.03203831886614e-15
181.075	9.25325584498633e-15
181.1	4.53474751982871e-15
181.125	4.22712612198844e-15
181.15	7.84136778763626e-15
181.175	3.37456810228346e-15
181.2	5.28046846319401e-15
181.225	3.80492326268774e-15
181.25	4.73350451800245e-15
181.275	6.01382566159529e-15
181.3	2.83420206715342e-15
181.325	4.60177730530544e-15
181.35	3.75550073655694e-15
181.375	1.01082463094245e-14
181.4	3.62013561261874e-15
181.425	4.15883685077708e-15
181.45	6.50561803908226e-15
181.475	3.90207130408762e-15
181.5	6.76517701314367e-15
181.525	2.44445286017241e-15
181.55	4.9452683551374e-15
181.575	5.48863187462808e-15
181.6	3.7418800137722e-15
181.625	6.17044166601204e-15
181.65	1.49557720363611e-15
181.675	6.10784932329606e-15
181.7	6.25862905343715e-15
181.725	4.35393815358837e-15
181.75	4.4920750630771e-15
181.775	5.06057791070608e-15
181.8	8.00723308255094e-15
181.825	2.66437630126105e-15
181.85	6.08539499842074e-15
181.875	5.3979328549067e-15
181.9	6.88625775510792e-16
181.925	2.38801162541107e-15
181.95	4.57457519574522e-15
181.975	3.73177483400869e-15
182	7.39216737040572e-15
182.025	4.66930779573068e-15
182.05	3.92221585781877e-15
182.075	1.33964648986289e-14
182.1	2.35523583499541e-15
182.125	7.68255131701498e-15
182.15	4.79382862403634e-15
182.175	2.29221888259363e-15
182.2	4.98375724450105e-15
182.225	3.14282068400498e-15
182.25	4.05816008267915e-15
182.275	1.05357706362303e-14
182.3	5.34374196530231e-15
182.325	6.52274225115074e-15
182.35	4.11308980282883e-15
182.375	4.58954275528262e-15
182.4	7.21830426699627e-15
182.425	3.84786196062087e-15
182.45	4.29536421960816e-15
182.475	7.20010185170254e-15
182.5	5.05469903607571e-15
182.525	3.37709766687582e-15
182.55	4.28830885719055e-15
182.575	7.97971406463001e-15
182.6	4.08271929272278e-15
182.625	4.83679432372271e-15
182.65	8.09354200003197e-15
182.675	7.09534404276339e-15
182.7	4.05889186919789e-15
182.725	4.65534878093489e-15
182.75	6.89217610151794e-15
182.775	6.3336511460763e-15
182.8	4.06064368107205e-15
182.825	1.5542716280455e-15
182.85	4.704876594238e-15
182.875	8.42625692700356e-15
182.9	4.03231569669239e-15
182.925	5.14237588804493e-15
182.95	3.86301287517131e-15
182.975	6.82916950806526e-15
183	3.08644017673479e-15
183.025	2.96507744376205e-15
183.05	8.4434369294063e-15
183.075	8.62299655052097e-15
183.1	2.75792259711331e-15
183.125	4.005938483521e-15
183.15	1.07641264928195e-14
183.175	2.12203308265957e-15
183.2	9.27036356131327e-15
183.225	4.24205848268407e-15
183.25	1.16366284444613e-14
183.275	4.72450746754098e-15
183.3	4.3937790140717e-15
183.325	4.89079267644668e-15
183.35	6.31666072611727e-15
183.375	1.22602974960951e-15
183.4	6.97728730857228e-15
183.425	5.76949175364846e-15
183.45	6.67353850347707e-15
183.475	2.99429647742185e-15
183.5	5.0902819904663e-15
183.525	2.28955823625417e-15
183.55	3.61248128906614e-15
183.575	4.97060773293815e-15
183.6	2.03059945732502e-15
183.625	7.33727544854439e-15
183.65	1.8360051122506e-15
183.675	6.28909450882549e-15
183.7	2.80517024319094e-15
183.725	3.28300152284201e-15
183.75	3.07134073307988e-15
183.775	5.17549875599545e-15
183.8	2.16920143735885e-15
183.825	7.1906019885342e-15
183.85	5.43040706251434e-15
183.875	4.61551167430219e-15
183.9	5.008912199549e-15
183.925	3.15221228185262e-15
183.95	6.59318380975404e-15
183.975	4.60997160594324e-15
184	4.30403707238827e-15
184.025	5.07649474975492e-15
184.05	8.90410397204277e-15
184.075	6.044510063285e-15
184.1	4.14654875660739e-15
184.125	4.84722964991419e-15
184.15	5.00409804394928e-15
184.175	4.39396851431422e-15
184.2	4.70013140076422e-15
184.225	2.98839130723882e-15
184.25	5.08477555771138e-15
184.275	5.60282530913336e-15
184.3	8.37768079654581e-15
184.325	8.69114031330103e-15
184.35	4.32620800745707e-15
184.375	8.53022268335814e-15
184.4	8.63184193044034e-15
184.425	5.85093333516119e-15
184.45	5.82161147016543e-15
184.475	4.59736961241442e-15
184.5	2.2675665069695e-15
184.525	4.07209282244353e-15
184.55	7.85591950268179e-15
184.575	3.40765063178322e-15
184.6	9.61108756638876e-15
184.625	6.44582282080147e-15
184.65	7.35645962287162e-15
184.675	4.24722943074686e-15
184.7	2.96449836267819e-15
184.725	6.79982147213409e-15
184.75	1.85538644155131e-15
184.775	5.67451837589483e-15
184.8	3.31847435282566e-15
184.825	5.05833514637517e-15
184.85	3.17329572037971e-15
184.875	8.79725806483417e-15
184.9	7.5289978808314e-15
184.925	6.22693900842337e-15
184.95	3.07087379257264e-15
184.975	1.60385686034643e-15
185	5.33051309583869e-15
185.025	6.22648468002834e-15
185.05	2.94317973505499e-15
185.075	3.01869907647488e-15
185.1	3.02807199361073e-15
185.125	2.9139337642444e-15
185.15	5.15698897984422e-15
185.175	1.7932383313762e-15
185.2	3.55723894320481e-15
185.225	8.92685346795133e-15
185.25	3.07204179889568e-15
185.275	8.59381764638761e-15
185.3	3.96515406205355e-15
185.325	2.82955719029285e-15
185.35	2.93269000981409e-15
185.375	9.1239901036864e-15
185.4	5.28800890621808e-15
185.425	4.75425249674245e-15
185.45	4.31870493708275e-15
185.475	5.89142333306068e-15
185.5	8.28993478346946e-15
185.525	5.90812500638036e-15
185.55	3.21084549377302e-15
185.575	3.92587070899189e-15
185.6	2.64113170790673e-15
185.625	6.82916228415751e-15
185.65	3.94179364666544e-15
185.675	5.01530479442878e-15
185.7	9.86571387235005e-15
185.725	8.83985389789064e-15
185.75	8.0653146920934e-15
185.775	9.96241709253362e-15
185.8	3.97789963136618e-15
185.825	3.4790432891793e-15
185.85	3.46896823058993e-15
185.875	4.63286493599237e-15
185.9	1.62471794991215e-15
185.925	1.76450313180622e-15
185.95	5.70637951343309e-15
185.975	7.57551227407927e-15
186	5.50838587152242e-15
186.025	6.4996352075695e-15
186.05	9.21388861459303e-15
186.075	7.72753227811873e-15
186.1	8.36612516400724e-15
186.125	9.07875043015741e-15
186.15	3.39274954975565e-15
186.175	3.3583322299233e-15
186.2	6.06432263717669e-15
186.225	6.72530603906941e-15
186.25	7.98302269099546e-15
186.275	5.46121901274633e-15
186.3	9.4980777221307e-15
186.325	6.61715716960476e-15
186.35	4.81132635580224e-15
186.375	5.56611789165748e-15
186.4	4.90542961585737e-15
186.425	4.54746993749956e-15
186.45	3.85207560541196e-15
186.475	7.99955484903246e-15
186.5	8.86626548712259e-15
186.525	5.87699688394372e-15
186.55	4.04335897186956e-15
186.575	8.55219564925195e-15
186.6	4.76195348422521e-15
186.625	4.49293931905453e-15
186.65	6.17980416693428e-15
186.675	3.17784279976796e-15
186.7	2.80850910907277e-15
186.725	5.37075375139717e-15
186.75	9.18941421816073e-15
186.775	1.6099329754545e-15
186.8	5.1557080222641e-15
186.825	2.80408233872116e-15
186.85	6.15550221590254e-15
186.875	4.39037254324303e-15
186.9	8.57356053792103e-15
186.925	3.28755544892494e-15
186.95	4.08215968127633e-15
186.975	9.00557953733342e-15
187	1.80371291524595e-15
187.025	3.74586314642168e-15
187.05	7.81724302277568e-15
187.075	4.02091587105677e-15
187.1	6.72584019698016e-15
187.125	6.62159910786398e-15
187.15	3.48649029921359e-15
187.175	8.31407894391101e-15
187.2	4.92322518182256e-15
187.225	5.61085071819985e-15
187.25	2.99275238652498e-15
187.275	5.94747498150113e-15
187.3	9.61887000733459e-15
187.325	8.35477698913626e-15
187.35	7.96688901362808e-15
187.375	4.99041941968721e-15
187.4	3.41740646824196e-15
187.425	5.48183272301558e-15
187.45	4.31847673933961e-15
187.475	6.74986941441834e-15
187.5	3.44683511400316e-15
187.525	6.96073114111983e-15
187.55	3.71592521743228e-15
187.575	2.69770618930343e-15
187.6	3.62164308377628e-15
187.625	5.9096363269631e-15
187.65	3.94449954712831e-15
187.675	5.59869967301911e-15
187.7	9.39263104465041e-15
187.725	8.48755324588889e-15
187.75	8.64707647778575e-15
187.775	1.73293111297066e-15
187.8	4.42668999520351e-15
187.825	6.87040368830767e-15
187.85	5.76149415204858e-15
187.875	6.45661516788751e-15
187.9	7.04873540209406e-15
187.925	6.27725898830793e-15
187.95	5.00575336611912e-15
187.975	4.45306910906281e-15
188	3.30175416735277e-15
188.025	4.71833454366824e-15
188.05	4.75692256827072e-15
188.075	3.49127842586116e-15
188.1	5.50842099585807e-15
188.125	1.42097663569119e-15
188.15	1.93081192117397e-15
188.175	5.69404046842896e-15
188.2	3.98476059114562e-15
188.225	4.95382142900458e-15
188.25	4.72996967075214e-15
188.275	7.58997774663553e-15
188.3	7.30672874533052e-15
188.325	3.72929782362577e-15
188.35	4.52153072220073e-15
188.375	4.3814801508457e-15
188.4	3.21065754283435e-15
188.425	2.07596024793988e-15
188.45	3.86758186101914e-15
188.475	9.95419820484664e-15
188.5	5.93041425065254e-15
188.525	3.9403630926002e-15
188.55	2.25030927458029e-15
188.575	2.80745278212848e-15
188.6	8.50169365886183e-15
188.625	3.66854946817608e-15
188.65	7.61826109890063e-15
188.675	9.87664794594372e-15
188.7	4.96746819948132e-15
188.725	6.22494806861784e-15
188.75	2.84171266434912e-15
188.775	2.92138044803798e-15
188.8	1.52353085762312e-15
188.825	4.49208476102138e-15
188.85	4.08311256920062e-15
188.875	3.95317539213162e-15
188.9	4.21965732199149e-15
188.925	3.59711253422936e-15
188.95	5.62586678383382e-15
188.975	5.49807362008846e-15
189	4.23203953602657e-15
189.025	3.91449398578231e-15
189.05	3.50335427170008e-15
189.075	4.63394258182526e-15
189.1	5.08495277638305e-15
189.125	2.38257443475764e-15
189.15	1.68502233225502e-15
189.175	5.72780024760248e-15
189.2	5.02500734709088e-15
189.225	5.25566624998395e-15
189.25	6.52420080741042e-15
189.275	4.04439420692221e-15
189.3	7.68344361953091e-15
189.325	9.67982345353346e-15
189.35	5.61307835310166e-15
189.375	6.44022897588914e-15
189.4	4.25046957009425e-15
189.425	1.14779380903018e-14
189.45	3.80308191726241e-15
189.475	5.51473580566195e-15
189.5	5.07686404369396e-15
189.525	2.41866727381447e-15
189.55	3.49656857109514e-15
189.575	2.6502795188432e-15
189.6	4.48197561390489e-15
189.625	6.0961596216406e-15
189.65	5.09374959086166e-15
189.675	4.77076329957324e-15
189.7	2.34096272605257e-15
189.725	6.03428670403574e-15
189.75	8.32706449090977e-15
189.775	2.13098375546187e-15
189.8	1.95875388362083e-15
189.825	8.35130315109206e-15
189.85	6.11972682032925e-15
189.875	5.59780503917741e-15
189.9	3.59533421783321e-15
189.925	1.08854304324233e-14
189.95	5.107398875096e-15
189.975	8.27327503476687e-15
190	8.78447021112681e-15
190.025	5.52581604788562e-15
190.05	3.09863459989217e-15
190.075	3.40967153844445e-15
190.1	5.41432530623424e-15
190.125	5.6762433526432e-15
190.15	5.42453607243767e-15
190.175	6.60118085658215e-15
190.2	6.67506764714481e-15
190.225	5.85220991668513e-15
190.25	3.34783748327703e-15
190.275	6.45004294126557e-15
190.3	7.18598977105474e-15
190.325	5.1022250140684e-15
190.35	6.34584980436091e-15
190.375	2.36280104109232e-15
190.4	6.79835448500488e-15
190.425	5.47663787184908e-15
190.45	2.89153097893254e-15
190.475	4.90023205303355e-15
190.5	9.07955058735268e-15
190.525	8.68901900275628e-15
190.55	2.75630489374636e-15
190.575	4.59307352649439e-15
190.6	1.19664130765496e-14
190.625	8.03940738326114e-15
190.65	4.68931559858101e-15
190.675	1.82478192649335e-15
190.7	3.56100433744036e-15
190.725	8.48138528670618e-15
190.75	7.01775201092728e-15
190.775	4.11631712304131e-15
190.8	6.8195770786363e-15
190.825	9.1176627092237e-15
190.85	4.44464888934191e-15
190.875	1.28949245412121e-14
190.9	6.18031418855956e-15
190.925	5.01369227960567e-15
190.95	8.35547839651878e-15
190.975	7.0889436496034e-15
191	3.81274417214815e-15
191.025	7.58659145442032e-15
191.05	4.16595112324701e-15
191.075	7.98604217210339e-15
191.1	6.54389421754802e-15
191.125	5.25311590045942e-15
191.15	2.12049918166267e-15
191.175	8.6389615113969e-15
191.2	3.97941066343788e-15
191.225	7.38429736334821e-15
191.25	8.23513960174408e-15
191.275	6.81464724941842e-15
191.3	4.79942557027747e-15
191.325	6.90025173889572e-15
191.35	3.93589015724126e-15
191.375	5.60286792912575e-15
191.4	4.11981880879589e-15
191.425	7.48370719664491e-15
191.45	5.71508026737972e-15
191.475	1.50098557941607e-14
191.5	3.39760089225407e-15
191.525	9.93779209033196e-15
191.55	8.76850386820371e-15
191.575	5.46646784895652e-15
191.6	2.62025515490532e-15
191.625	7.38628630816468e-15
191.65	7.6023520895981e-15
191.675	6.96509844680014e-15
191.7	5.90670147774537e-15
191.725	7.42454199849758e-15
191.75	3.44766851112632e-15
191.775	5.34466344725992e-15
191.8	6.90405878246421e-15
191.825	2.37278429926727e-15
191.85	6.0106172756126e-15
191.875	6.76396348975159e-15
191.9	5.83436578323502e-15
191.925	4.68390820629897e-15
191.95	5.83095483627048e-15
191.975	5.30881249537034e-15
192	7.59216858582281e-15
192.025	1.80810744683233e-15
192.05	2.10283487457371e-15
192.075	3.85888590444983e-15
192.1	3.44736611840957e-15
192.125	2.24557191323127e-15
192.15	3.40179446439577e-15
192.175	5.78394172927757e-15
192.2	3.51488272849289e-15
192.225	5.49524073394536e-15
192.25	7.31329646453571e-15
192.275	9.79098521204902e-15
192.3	4.99223228682694e-15
192.325	1.02415948441728e-14
192.35	5.08468879167098e-15
192.375	7.7021911766082e-15
192.4	8.5043105983583e-15
192.425	4.39503194950866e-15
192.45	9.89382940007816e-15
192.475	4.71494463674329e-15
192.5	7.05046192179195e-15
192.525	6.48221837005193e-15
192.55	5.69153679730565e-15
192.575	9.62431887398181e-15
192.6	2.79863294445063e-15
192.625	7.06335012718856e-15
192.65	1.6864141192663e-15
192.675	2.13480912041325e-15
192.7	5.44574411771452e-15
192.725	9.9397375467058e-15
192.75	5.53943578380915e-15
192.775	4.09289588491254e-15
192.8	7.09135894660664e-15
192.825	5.47324813285702e-15
192.85	4.31142541299782e-15
192.875	4.86542560843568e-15
192.9	6.18332226706242e-15
192.925	5.23495790414988e-15
192.95	3.27227028447443e-15
192.975	7.92413091322585e-15
193	6.76937192335374e-15
193.025	5.41599956606803e-15
193.05	2.83470056004179e-15
193.075	7.6463763146061e-15
193.1	6.40709470384876e-15
193.125	2.38027030754366e-15
193.15	6.98321239560471e-15
193.175	4.58424160346737e-15
193.2	2.32378382636117e-15
193.225	2.91521665949375e-15
193.25	5.12290038768918e-15
193.275	5.21532119463914e-15
193.3	6.89570246557229e-15
193.325	3.8662159389413e-15
193.35	6.41058374556473e-15
193.375	2.94562670512979e-15
193.4	3.81332966615805e-15
193.425	5.52528825584001e-15
193.45	6.17974582214194e-15
193.475	6.97650711965045e-15
193.5	2.72048783317089e-15
193.525	8.56472485352211e-15
193.55	5.20281995467989e-15
193.575	4.88198829065256e-15
193.6	5.54515548429385e-15
193.625	5.49644981353623e-15
193.65	5.74952315988788e-15
193.675	8.2978550768922e-15
193.7	3.03336597115928e-15
193.725	3.96136698457764e-15
193.75	2.29640121595615e-15
193.775	7.81353560782276e-15
193.8	5.69498899095249e-15
193.825	2.95597949540686e-15
193.85	1.0052600554833e-14
193.875	3.69857186834127e-15
193.9	5.58068537762743e-15
193.925	5.66549781375874e-15
193.95	4.49597648891627e-15
193.975	1.21425947257325e-14
194	3.88083239956693e-15
194.025	5.16628389463393e-15
194.05	6.34768162030961e-15
194.075	1.03355692889927e-14
194.1	1.06621283536463e-14
194.125	1.11241613773412e-14
194.15	6.95416909077037e-15
194.175	5.41985474636496e-15
194.2	7.70042889696967e-15
194.225	2.83387009039885e-15
194.25	5.03704401193699e-15
194.275	3.55619628608022e-15
194.3	1.17348436996804e-14
194.325	7.03105787763012e-15
194.35	5.4280103932843e-15
194.375	1.04274693692585e-14
194.4	6.60073438535607e-15
194.425	7.63601564173312e-15
194.45	2.79724912964492e-15
194.475	1.70965798966503e-14
194.5	1.54505500846265e-14
194.525	6.95448469233261e-15
194.55	6.1978844320369e-15
194.575	2.77980907852044e-15
194.6	4.69170326142711e-15
194.625	3.95512383783698e-15
194.65	9.81658652738892e-15
194.675	5.01557608323922e-15
194.7	1.07097472321537e-14
194.725	2.1190089286139e-15
194.75	6.39939555582067e-15
194.775	6.83930478545223e-15
194.8	4.01406832242407e-15
194.825	4.59773229902649e-15
194.85	1.29027007862e-15
194.875	6.29192666421395e-15
194.9	7.08668039316031e-15
194.925	5.42554773127286e-15
194.95	5.55163825733401e-15
194.975	4.1816409040187e-15
195	1.01377033386975e-14
195.025	6.40368424216498e-15
195.05	8.90764275716768e-15
195.075	5.2512511844521e-15
195.1	9.39379529537214e-15
195.125	1.02948555361493e-14
195.15	2.84908414553278e-15
195.175	9.73780525610139e-15
195.2	5.18682733067039e-15
195.225	4.01329696160789e-15
195.25	4.26301139969052e-15
195.275	5.60819228878269e-15
195.3	8.10693621294288e-15
195.325	9.28519216511701e-15
195.35	3.20439763709583e-15
195.375	7.69251131742673e-15
195.4	2.16148845381294e-15
195.425	2.7569855803582e-15
195.45	5.14013634086905e-15
195.475	6.26271915688884e-15
195.5	6.17627100100415e-15
195.525	6.04792140873994e-15
195.55	5.5444249808579e-15
195.575	2.69321435484071e-15
195.6	5.38854998813572e-15
195.625	3.74459511706347e-15
195.65	8.28682512381201e-15
195.675	2.2983796162187e-15
195.7	3.2022429790205e-15
195.725	5.86843735488481e-15
195.75	4.81290580505897e-15
195.775	1.22393736270196e-14
195.8	6.81559129217881e-15
195.825	1.0121568113653e-14
195.85	6.55679352997369e-15
195.875	2.25572196944121e-15
195.9	5.33021491846502e-15
195.925	7.37126195712364e-15
195.95	5.00036100842308e-15
195.975	5.37241874285318e-15
196	7.40871198036567e-15
196.025	6.41016599541692e-15
196.05	3.62123510487384e-15
196.075	6.76630489053135e-15
196.1	8.45865392957202e-15
196.125	5.68340844909856e-15
196.15	7.78778440244838e-15
196.175	1.79509555022919e-15
196.2	7.60347817051172e-15
196.225	2.71785939674165e-15
196.25	3.67442994098595e-15
196.275	6.42830730942459e-15
196.3	3.81170101098684e-15
196.325	2.85951199340046e-15
196.35	3.77838599080972e-15
196.375	5.65617510519897e-15
196.4	8.51562396606674e-15
196.425	4.95387547919534e-15
196.45	4.00793762034388e-15
196.475	5.05387921220056e-15
196.5	5.46520001630665e-15
196.525	4.36074447172197e-15
196.55	7.00137166151387e-15
196.575	3.69654925377881e-15
196.6	6.09228449014147e-15
196.625	9.95074220560452e-16
196.65	7.6421785059816e-15
196.675	7.89092388927341e-15
196.7	7.61650480455659e-15
196.725	5.81629111713586e-15
196.75	4.13322817937731e-15
196.775	3.32578749859386e-15
196.8	4.39731736638394e-15
196.825	3.73797288597693e-15
196.85	2.99203260520025e-15
196.875	6.2778835399577e-15
196.9	2.24586577412686e-15
196.925	2.19375932574759e-15
196.95	9.19450071221244e-15
196.975	6.98689291260851e-15
197	1.50532138124502e-15
197.025	7.12086388384265e-15
197.05	4.70319722120515e-15
197.075	5.31236965547834e-15
197.1	1.85105803506687e-15
197.125	3.27545656476012e-15
197.15	9.33642580891626e-15
197.175	1.84497805809479e-15
197.2	5.85918087198286e-15
197.225	9.29433889636786e-15
197.25	1.02023842365062e-14
197.275	1.91443277686841e-15
197.3	3.95121826861684e-15
197.325	3.76990897590732e-15
197.35	6.78297838987586e-15
197.375	5.62017201705963e-15
197.4	3.29074563969761e-15
197.425	8.76894689159914e-15
197.45	1.22320884606852e-14
197.475	4.6162044158192e-15
197.5	8.64447478111753e-15
197.525	3.63001319483023e-15
197.55	1.14607213689237e-14
197.575	6.00130907712238e-15
197.6	8.11589461958748e-15
197.625	6.84400764172889e-15
197.65	4.68715425238173e-15
197.675	6.24089605795509e-15
197.7	4.12333916525257e-15
197.725	8.65060316091125e-15
197.75	8.18826351983685e-15
197.775	4.46995174900721e-15
197.8	4.58325372913752e-15
197.825	5.83593209866199e-15
197.85	3.93117155135187e-15
197.875	7.86734847775082e-15
197.9	3.54087614828182e-15
197.925	4.13653013559185e-15
197.95	8.02628391830308e-15
197.975	5.4493120445529e-15
198	4.84044284187399e-15
198.025	6.79504114553105e-15
198.05	5.6881844098988e-15
198.075	8.27623397750905e-15
198.1	6.29561585131485e-15
198.125	2.49951367774408e-15
198.15	7.69091949590374e-15
198.175	5.03716175887777e-15
198.2	6.08121232484061e-15
198.225	1.01351128191266e-14
198.25	5.81922571010889e-15
198.275	4.853040779809e-15
198.3	6.51510484433493e-15
198.325	4.17648685007212e-15
198.35	7.36230950786379e-15
198.375	5.83104883406142e-15
198.4	5.50938776599075e-15
198.425	3.69334705131504e-15
198.45	7.38546040854365e-15
198.475	8.30441450287392e-15
198.5	4.04148116409478e-15
198.525	8.85389013667018e-15
198.55	4.85844175267342e-15
198.575	4.45390242120867e-15
198.6	5.47373615498083e-15
198.625	2.27556982208204e-15
198.65	2.82593177737552e-15
198.675	4.39894598614382e-15
198.7	4.51393313402593e-15
198.725	3.86492713890331e-15
198.75	5.46650008096395e-15
198.775	4.80016691789693e-15
198.8	1.11185594917246e-14
198.825	9.96531450179156e-15
198.85	4.94664537973531e-15
198.875	3.66632204363868e-15
198.9	8.56723457027438e-15
198.925	6.332460134239e-15
198.95	3.29600722288078e-15
198.975	5.39908378930672e-15
199	2.21367590651505e-15
199.025	5.80473121120358e-15
199.05	7.7700140161202e-15
199.075	7.31140248254068e-15
199.1	5.46616221286611e-15
199.125	5.55137971367222e-15
199.15	2.81256639766915e-15
199.175	4.06620854006066e-15
199.2	3.72449240763462e-15
199.225	8.87149302004817e-15
199.25	4.95312014243635e-15
199.275	2.50837857049625e-15
199.3	2.54286223093555e-15
199.325	1.89151971061813e-14
199.35	6.70700803578743e-15
199.375	3.82252838377687e-15
199.4	7.95359552189514e-15
199.425	6.9367073693659e-15
199.45	6.65656595282141e-15
199.475	6.64237016220527e-15
199.5	5.57726710024002e-15
199.525	3.8039840510109e-15
199.55	3.72781124958006e-15
199.575	5.06153389234541e-15
199.6	6.74598102933991e-15
199.625	1.02702665995372e-14
199.65	4.8093900865519e-15
199.675	7.55790726279673e-15
199.7	3.64296718981752e-15
199.725	4.32964898149873e-15
199.75	3.82832499005887e-15
199.775	1.02664828224401e-14
199.8	6.21360146607298e-15
199.825	5.3876034363839e-15
199.85	6.18443248880622e-15
199.875	6.48831673391851e-15
199.9	1.28014757181584e-15
199.925	7.81602034075142e-15
199.95	6.50144197473122e-15
199.975	9.36906009856949e-15


==> figures/Data/spec-3.tsv <==
0	1.31990143846869e-14
0.025	3.04573846023867e-13
0.05	1.0441488091013e-13
0.075	2.24585227313798e-13
0.1	3.33112631942833e-14
0.125	6.98265885961361e-15
0.15	1.52259508306602e-13
0.175	5.49968811354398e-15
0.2	8.46509872372693e-15
0.225	4.09621583647005e-15
0.25	4.16930746093862e-14
0.275	1.22214938885879e-15
0.3	6.3536010541567e-15
0.325	6.99668306889263e-15
0.35	4.18603411935328e-14
0.375	2.65931702479777e-15
0.4	1.28671424313566e-15
0.425	1.90784764223315e-15
0.45	6.52293981509615e-14
0.475	2.34690537009018e-14
0.5	7.42836067400144e-15
0.525	3.6985939054542e-15
0.55	8.00718439778476e-15
0.575	8.50019019056258e-16
0.6	7.34007297092039e-16
0.625	7.38460419720947e-16
0.65	6.13374582958592e-14
0.675	4.44287980789678e-16
0.7	3.68255507230538e-16
0.725	5.16189709426631e-16
0.75	1.00017657905782e-14
0.775	3.31663494017256e-16
0.8	1.59439041575084e-16
0.825	6.26169135303631e-16
0.85	9.27881358409515e-15
0.875	3.61172638494004e-16
0.9	8.05755398807945e-16
0.925	3.40977553341791e-16
0.95	2.78785306642595e-15
0.975	3.52962109057464e-16
1	3.60013186795239e-16
1.025	3.10189822034158e-16
1.05	6.45235737386994e-15
1.075	3.62780809412129e-16
1.1	3.19548578665182e-16
1.125	3.43290700707336e-16
1.15	8.02878858127505e-15
1.175	6.33415878837406e-16
1.2	4.83306346251664e-16
1.225	6.56899394832056e-16
1.25	1.36700391954634e-15
1.275	1.11377319141891e-15
1.3	7.90708571674134e-16
1.325	1.581587935329e-15
1.35	1.95974366583427e-15
1.375	2.06178437709244e-15
1.4	3.35669395104989e-15
1.425	6.40094553443498e-15
1.45	1.75718730573516e-14
1.475	7.53834661984471e-14
1.5	1.06676641043371e-12
1.525	3.20489098205013e-14
1.55	1.12092076575457e-14
1.575	4.72284177330883e-15
1.6	2.52010782456923e-15
1.625	1.53920713964898e-15
1.65	2.97094312717199e-15
1.675	1.14020266999748e-15
1.7	5.58578017684788e-16
1.725	6.06072113332681e-16
1.75	9.65778930738878e-16
1.775	4.45373510760165e-16
1.8	2.61048981683358e-16
1.825	2.02762621373937e-16
1.85	5.36776065953572e-16
1.875	3.08475820852979e-16
1.9	2.34564811092216e-16
1.925	2.96562396508552e-16
1.95	2.11736175868678e-15
1.975	1.06243845620532e-16
2	1.87857391970427e-16
2.025	1.01085335856569e-16
2.05	6.47610553336765e-16
2.075	1.32371103779732e-16
2.1	1.33717926634086e-16
2.125	7.55580576189477e-17
2.15	2.88942289452317e-16
2.175	1.77424742376925e-16
2.2	2.63754230101122e-16
2.225	1.83294040355735e-16
2.25	4.67750608722647e-16
2.275	1.43293258404971e-16
2.3	1.89402088049482e-16
2.325	2.34812248740409e-16
2.35	6.85178485764593e-16
2.375	7.8719225576764e-17
2.4	1.28752762491166e-16
2.425	1.17240948937933e-16
2.45	1.50024544182141e-15
2.475	1.75866355541289e-16
2.5	1.03890809010343e-16
2.525	1.08512581859704e-16
2.55	2.31593451073129e-16
2.575	6.55770392544769e-17
2.6	4.64239767570685e-17
2.625	1.64360933389491e-16
2.65	2.88054794195481e-16
2.675	1.96659934797013e-16
2.7	1.57113376390603e-16
2.725	4.77475157839199e-17
2.75	1.05974256207892e-15
2.775	1.31490661127903e-16
2.8	2.33945358666166e-16
2.825	2.97628547388712e-16
2.85	7.55145407006216e-16
2.875	3.27461105742087e-16
2.9	4.77659275814225e-16
2.925	1.09453566102106e-15
2.95	4.40085674139101e-15
2.975	2.63091308897559e-14
3	5.06251993038919e-14
3.025	4.66488467667985e-15
3.05	2.06184682934268e-15
3.075	6.78288551680863e-16
3.1	4.76131486122188e-16
3.125	3.33223962367639e-16
3.15	8.13024903426775e-16
3.175	2.33280636597745e-16
3.2	2.41879813503102e-16
3.225	1.36607696594143e-16
3.25	2.54435655691201e-16
3.275	8.61713097739475e-17
3.3	1.48652750134145e-16
3.325	1.40631139322821e-16
3.35	1.30487055399051e-16
3.375	9.50054136926578e-17
3.4	6.6510220384477e-17
3.425	9.96363365777981e-17
3.45	1.14587373506288e-16
3.475	9.26775511249702e-17
3.5	9.20869358098602e-17
3.525	8.97292020691196e-17
3.55	2.31461894014283e-16
3.575	4.7718395238021e-17
3.6	4.85367073226974e-17
3.625	4.68276285160026e-17
3.65	9.70883173614508e-17
3.675	7.6088965090604e-17
3.7	6.30607482724371e-17
3.725	8.44981124661083e-17
3.75	2.2678085504362e-16
3.775	4.89949865001508e-17
3.8	5.53746195409266e-17
3.825	7.80343481261204e-17
3.85	8.4548964147989e-17
3.875	6.65158916857859e-17
3.9	8.45775355371322e-17
3.925	5.95185809185357e-17
3.95	1.33541762376095e-16
3.975	1.00944627180937e-16
4	1.21108485314554e-16
4.025	7.25994234579476e-17
4.05	4.52457760408518e-16
4.075	3.81396362081843e-17
4.1	4.55521566293469e-17
4.125	3.55858037912189e-17
4.15	7.08389521310306e-17
4.175	4.18545451903798e-17
4.2	1.00590150248712e-16
4.225	7.79303545771584e-17
4.25	2.58523397111762e-16
4.275	7.78589220593604e-17
4.3	1.04286813664196e-16
4.325	8.97737505319042e-17
4.35	5.82169071168691e-16
4.375	2.64415531454043e-17
4.4	4.26961278779529e-17
4.425	3.69814766026221e-17
4.45	2.06455068033195e-16
4.475	6.24579547988384e-17
4.5	4.78305746034317e-17
4.525	8.33633834701941e-17
4.55	1.09463186119327e-16
4.575	3.64162494689721e-17
4.6	3.30014258834689e-17
4.625	1.08037582173554e-16
4.65	3.11898875412393e-16
4.675	9.54008893799241e-17
4.7	8.84749373329135e-17
4.725	1.02292327767314e-16
4.75	9.08307874253936e-17
4.775	3.72602042400747e-17
4.8	1.26470055695211e-16
4.825	5.70168245779185e-17
4.85	8.29169059902464e-17
4.875	6.0687489760445e-17
4.9	3.44150410382751e-17
4.925	5.28408452679492e-17
4.95	2.46234282131821e-16
4.975	9.49793987503287e-17
5	5.15462887662942e-17
5.025	4.97620904080547e-17
5.05	1.6061180617329e-16
5.075	5.77426210801577e-17
5.1	7.3161109752483e-17
5.125	5.27012782498704e-17
5.15	5.4939776746385e-17
5.175	3.36953433774177e-17
5.2	2.82700415278779e-17
5.225	1.21534615006934e-17
5.25	1.03029249180148e-16
5.275	1.19519409449746e-16
5.3	8.67424032989607e-17
5.325	2.84072805956845e-17
5.35	6.89123289887356e-17
5.375	6.88935807915786e-17
5.4	1.13573444513755e-16
5.425	8.52415993185173e-17
5.45	8.11450136718335e-17
5.475	9.60146318767296e-17
5.5	7.17462025978487e-17
5.525	4.32586638766102e-17
5.55	1.09995715472976e-16
5.575	5.38934658000345e-17
5.6	1.31783651556685e-16
5.625	4.93816922339193e-17
5.65	1.08094375614611e-16
5.675	4.34387949169233e-17
5.7	1.18003209677852e-16
5.725	7.76156206828586e-17
5.75	6.59934373402144e-17
5.775	4.92093145388233e-17
5.8	7.23740720940529e-17
5.825	5.27016819594232e-17
5.85	1.10697224538637e-16
5.875	3.735882467103e-17
5.9	7.66507303526435e-17
5.925	9.43518285937754e-17
5.95	6.26004405871975e-17
5.975	5.97287100806938e-17
6	8.80143598712336e-17
6.025	4.45189555030435e-17
6.05	1.94959031383814e-16
6.075	8.7166917201989e-17
6.1	9.14934836932585e-17
6.125	4.60290111069321e-17
6.15	6.13940197751787e-17
6.175	7.41826823249493e-17
6.2	4.72882331776249e-17
6.225	3.33062199941962e-17
6.25	9.62610614720765e-17
6.275	5.48181139803467e-17
6.3	6.88407139778385e-17
6.325	7.37623377193777e-17
6.35	2.54643835078146e-16
6.375	3.47600558133946e-17
6.4	1.06686961012924e-16
6.425	6.36680207925543e-17
6.45	8.24935132568602e-17
6.475	2.31493102839422e-17
6.5	5.77338350899754e-17
6.525	6.03653442560124e-17
6.55	3.87803107624718e-17
6.575	2.66169220715886e-17
6.6	2.45848134363045e-17
6.625	6.25831402696051e-17
6.65	1.12028009300416e-16
6.675	7.11275199793401e-17
6.7	3.77441728713138e-17
6.725	9.01883368747008e-17
6.75	1.42800879799723e-16
6.775	2.49362245043221e-17
6.8	1.16217185179047e-16
6.825	4.80852246687425e-17
6.85	4.47148570324781e-15
6.875	5.59185218187819e-17
6.9	4.8602994458396e-17
6.925	1.00885982474995e-16
6.95	8.67567694881132e-17
6.975	1.11259219880467e-16
7	9.55126795263477e-17
7.025	7.3873738512994e-17
7.05	2.11576556270891e-16
7.075	5.36793325041826e-17
7.1	5.81010748767668e-17
7.125	5.78564847682607e-17
7.15	3.1520134088212e-15
7.175	5.02698170198161e-17
7.2	3.82405928592624e-17
7.225	3.8192637141329e-17
7.25	8.17237096932015e-17
7.275	4.93621278829508e-17
7.3	6.7854207411547e-17
7.325	8.97553376342458e-17
7.35	9.3732631894137e-17
7.375	5.99838443842846e-17
7.4	1.21993156555925e-16
7.425	5.7581075496363e-17
7.45	4.3469534687914e-16
7.475	9.51251327943814e-17
7.5	3.92570402229327e-17
7.525	9.08399596793467e-17
7.55	1.87201561311404e-16
7.575	5.17426251279822e-17
7.6	1.14601235957623e-16
7.625	6.95105511807451e-17
7.65	4.47070823099482e-17
7.675	3.25802848715882e-17
7.7	7.62776524273931e-17
7.725	8.54684305898687e-17
7.75	6.00972402835704e-17
7.775	9.15540177136734e-17
7.8	4.05944504353543e-17
7.825	5.47889492216527e-17
7.85	1.41598845728537e-16
7.875	2.57649724226202e-17
7.9	5.82890125916372e-17
7.925	1.91597922789366e-17
7.95	4.24277059607463e-17
7.975	7.86054545137868e-17
8	1.08895437260986e-16
8.025	6.3954517661346e-17
8.05	8.54012408569017e-17
8.075	4.76628717148004e-17
8.1	4.7747327932928e-17
8.125	5.40658964823845e-17
8.15	1.39795907576735e-16
8.175	3.33746927690067e-17
8.2	4.67444862081387e-17
8.225	4.02211148859222e-17
8.25	2.90595090226694e-17
8.275	1.991644147716e-17
8.3	4.46806615475304e-17
8.325	2.58761980580786e-17
8.35	2.72578124173321e-17
8.375	5.00891764973093e-17
8.4	1.22038369366395e-16
8.425	4.58045694429447e-17
8.45	5.85334331969305e-17
8.475	1.35723528858726e-17
8.5	2.30057337212653e-17
8.525	3.95052711232315e-17
8.55	9.54465970205194e-17
8.575	4.81294059128621e-17
8.6	3.95382290814611e-17
8.625	5.45605598571266e-17
8.65	9.35006695754079e-17
8.675	2.50702015442617e-17
8.7	2.74128350967854e-17
8.725	2.06675081513673e-17
8.75	2.15019794912211e-17
8.775	2.3529796319381e-17
8.8	1.03586853748426e-17
8.825	3.18316177310289e-17
8.85	4.79215269173672e-17
8.875	2.26901696464149e-17
8.9	4.370692336413e-17
8.925	3.6857032412286e-17
8.95	2.80093745359218e-17
8.975	5.50630280840626e-17
9	5.99127960113286e-17
9.025	4.42516051902591e-17
9.05	3.49867855833663e-17
9.075	4.9853119096914e-17
9.1	2.21156106779394e-17
9.125	2.94185042822397e-17
9.15	3.85293152392406e-17
9.175	1.7775751643634e-17
9.2	2.49727430207577e-17
9.225	8.75421514187498e-17
9.25	3.76713857404102e-17
9.275	3.99185537532444e-17
9.3	2.04096803248928e-17
9.325	4.05018122814426e-17
9.35	5.94065390053746e-17
9.375	3.77623178136197e-17
9.4	1.13291834992917e-17
9.425	4.7208265785961e-17
9.45	2.42802583090215e-17
9.475	1.77558867081291e-17
9.5	1.95474157076648e-17
9.525	3.21196880869967e-17
9.55	2.49439043258049e-17
9.575	3.44227419698933e-17
9.6	4.13910286915989e-17
9.625	4.79176675031244e-17
9.65	3.10349374210368e-17
9.675	2.80962811851058e-17
9.7	7.04637966493343e-17
9.725	3.60649084441849e-17
9.75	2.25559243374234e-17
9.775	3.75491408488998e-17
9.8	3.03631117579158e-17
9.825	3.04717368346768e-17
9.85	3.32777941337953e-17
9.875	4.32916261732944e-17
9.9	2.1337171424693e-17
9.925	3.05247160085246e-17
9.95	3.51323980906601e-17
9.975	2.33841450653035e-17
10	1.45333196015747e-17
10.025	4.80864669522623e-17
10.05	1.59634117622116e-17
10.075	2.78534953255362e-17
10.1	3.77436690173007e-17
10.125	2.77537024834914e-17
10.15	4.5961953490477e-17
10.175	1.43890462744469e-17
10.2	2.1736309224051e-17
10.225	6.18971245758937e-17
10.25	1.18952285968229e-17
10.275	2.13810012861292e-17
10.3	6.24007302551084e-17
10.325	1.49572747519477e-17
10.35	3.55295840396441e-17
10.375	2.90989796473289e-17
10.4	5.13696720425558e-17
10.425	2.86092459390683e-17
10.45	4.28668919264678e-17
10.475	2.2663000593951e-17
10.5	2.93429825775475e-17
10.525	2.4639580968596e-17
10.55	4.00778837115439e-17
10.575	3.51826628652023e-17
10.6	4.94380307643628e-17
10.625	1.05907215325971e-17
10.65	4.07324926862414e-17
10.675	1.88933325539777e-17
10.7	1.97786292214592e-17
10.725	3.26225134271688e-17
10.75	3.31629552335644e-17
10.775	2.88198566597204e-17
10.8	6.16462553905948e-17
10.825	1.93682380224327e-17
10.85	2.62264348055206e-17
10.875	4.32694212498048e-17
10.9	2.53056254909595e-17
10.925	1.79245752210148e-17
10.95	2.03513048727952e-17
10.975	1.71888297845377e-17
11	4.75632586382355e-17
11.025	1.37676835174184e-17
11.05	1.28590880916956e-17
11.075	2.9093517155747e-17
11.1	3.29970018695163e-17
11.125	1.50901643356448e-17
11.15	9.34303751796557e-18
11.175	3.83035529472173e-17
11.2	2.5547432404405e-17
11.225	2.60792467725436e-17
11.25	1.8434684463131e-17
11.275	4.70091157531548e-17
11.3	2.06186843678122e-17
11.325	4.03236572007414e-17
11.35	2.39805349820176e-17
11.375	2.87972357058858e-17
11.4	3.67821054014193e-17
11.425	3.46677744310836e-17
11.45	1.93375888718664e-17
11.475	2.83984451365337e-17
11.5	4.04915329619709e-17
11.525	2.15312278968829e-17
11.55	2.09950147446054e-17
11.575	1.40172844034154e-17
11.6	3.02055886672719e-17
11.625	3.43234384117957e-17
11.65	3.68771474696139e-17
11.675	8.49844669983045e-17
11.7	3.40549304114261e-17
11.725	4.05219019424815e-17
11.75	3.82442327583531e-17
11.775	4.52533152761794e-17
11.8	1.55137635224969e-17
11.825	2.397197122646e-17
11.85	2.82836372391454e-17
11.875	2.15002291617678e-17
11.9	9.70741356257084e-18
11.925	3.1029058341561e-17
11.95	1.78211355363827e-17
11.975	4.4253634148538e-17
12	3.47726582478573e-17
12.025	1.76348156531569e-17
12.05	3.11168340728318e-17
12.075	2.17013779976858e-17
12.1	4.45172203889846e-17
12.125	2.91200028766123e-17
12.15	2.81920604871397e-17
12.175	5.02666968745203e-17
12.2	3.18503965032092e-17
12.225	2.24920021589705e-17
12.25	3.98371035710363e-17
12.275	2.88547577583082e-17
12.3	2.23649592673863e-17
12.325	1.53228062002199e-17
12.35	3.41018810329767e-17
12.375	4.44326150189844e-17
12.4	4.31310860410828e-17
12.425	3.93042658296623e-17
12.45	3.39850115837589e-17
12.475	4.90884872537033e-17
12.5	3.25626625231849e-17
12.525	5.88708349256494e-18
12.55	1.56550896835821e-17
12.575	4.67786691422387e-17
12.6	1.80757771039016e-17
12.625	3.32326209617513e-17
12.65	2.35548263768281e-17
12.675	2.29743168598928e-17
12.7	2.75844881558693e-17
12.725	3.17812738514299e-17
12.75	2.31023532772965e-17
12.775	8.71761081007469e-17
12.8	1.62091675158672e-17
12.825	3.48959884017417e-17
12.85	4.9154840921924e-17
12.875	9.14521774709796e-18
12.9	5.12802134215962e-17
12.925	2.01141224822926e-17
12.95	6.27143569662428e-17
12.975	5.31611925925819e-17
13	2.65912290170255e-17
13.025	4.90250234573974e-17
13.05	3.840948644824e-17
13.075	1.54849611876762e-17
13.1	8.79489460767259e-17
13.125	5.93200074241881e-17
13.15	5.37096642633004e-17
13.175	2.49810657383742e-17
13.2	2.8857278856007e-17
13.225	2.71510727651962e-17
13.25	4.16430590052841e-17
13.275	3.09558330254949e-17
13.3	3.39989219603201e-17
13.325	5.22134334211954e-17
13.35	6.53215309551628e-17
13.375	2.45936098196717e-17
13.4	3.18179226745367e-17
13.425	2.80112917006805e-17
13.45	3.12482264558164e-17
13.475	2.16504860191197e-17
13.5	4.68772663513003e-17
13.525	5.41126568545984e-17
13.55	3.75617684339524e-17
13.575	3.62806455999198e-17
13.6	2.2320690281012e-17
13.625	2.13636617270468e-17
13.65	5.6584584274787e-17
13.675	5.25527863717372e-17
13.7	4.35591286961357e-17
13.725	2.19002494617959e-17
13.75	4.24369561186093e-17
13.775	3.37611044334584e-17
13.8	2.59954435608551e-17
13.825	4.27408158614877e-17
13.85	7.50449262353506e-17
13.875	4.34096712691696e-17
13.9	5.23560732649709e-17
13.925	3.59677062352164e-17
13.95	2.71483757353712e-17
13.975	1.93581223459316e-17
14	5.08230540706213e-18
14.025	4.40949662448034e-17
14.05	3.81577534774312e-17
14.075	5.83381762071838e-17
14.1	2.54054950840681e-17
14.125	2.9748902804214e-17
14.15	4.10072040783063e-17
14.175	4.41511734030843e-17
14.2	5.4260016389552e-17
14.225	4.7431359865905e-17
14.25	5.67038661284044e-17
14.275	4.53547222537992e-17
14.3	2.30793024624935e-17
14.325	1.74964968260068e-17
14.35	5.17546049285722e-17
14.375	3.3042270492552e-17
14.4	3.06233087174059e-17
14.425	4.15193049785601e-17
14.45	5.85202975171428e-17
14.475	2.27117556612651e-17
14.5	1.35205327154947e-17
14.525	4.38190148280486e-17
14.55	5.01127766517028e-17
14.575	6.35342296978318e-17
14.6	5.92661859066533e-17
14.625	4.05844476383552e-17
14.65	4.92363765231194e-17
14.675	4.40970963767674e-17
14.7	9.11884428672138e-17
14.725	4.37716779646083e-17
14.75	4.79372423695255e-17
14.775	1.90088124611672e-17
14.8	1.80865887887983e-17
14.825	6.38949628510636e-17
14.85	3.62531298000542e-17
14.875	4.71535920592742e-17
14.9	3.93393573238164e-17
14.925	3.52948657034117e-17
14.95	4.96728459205299e-17
14.975	4.33180274303288e-17
15	8.52392569147124e-17
15.025	7.61219136166525e-17
15.05	2.44836943498603e-17
15.075	3.05716181006469e-17
15.1	2.88149055363081e-17
15.125	2.79849542687171e-17
15.15	3.52207901289726e-17
15.175	2.73248430602923e-17
15.2	3.18959760307261e-17
15.225	2.67584029352155e-17
15.25	5.2768768066731e-17
15.275	5.19159286953167e-17
15.3	7.06018701613728e-17
15.325	2.91827759838399e-17
15.35	3.45492710160568e-17
15.375	4.24404283496193e-17
15.4	1.70191951353535e-17
15.425	2.42323641743231e-17
15.45	3.42738991622032e-17
15.475	2.77443868290147e-17
15.5	1.96645812532196e-17
15.525	3.2877814152598e-17
15.55	6.43387393201227e-17
15.575	2.91095770095723e-17
15.6	7.12584141118054e-17
15.625	9.348466282762e-17
15.65	5.27545809390379e-17
15.675	2.19526297588178e-17
15.7	8.34469804096847e-17
15.725	7.77966456884747e-17
15.75	2.98643362886035e-17
15.775	3.65880729904911e-17
15.8	8.32785932142581e-17
15.825	5.15762356993226e-17
15.85	5.98035823520877e-17
15.875	4.515806851497e-17
15.9	8.52000701059082e-17
15.925	4.6961307100435e-17
15.95	7.76468103260879e-17
15.975	8.73343253147946e-17
16	3.06214155742861e-17
16.025	7.8129438339014e-17
16.05	3.96808238455581e-17
16.075	4.7182821341001e-17
16.1	4.48747851264196e-17
16.125	5.07410929691832e-17
16.15	5.9181641991035e-17
16.175	5.37648589651675e-17
16.2	4.52925906322847e-17
16.225	8.75225117332464e-17
16.25	2.38913972124147e-17
16.275	5.29268627752887e-17
16.3	4.04244357114022e-17
16.325	5.71239725382667e-17
16.35	3.92015164324894e-17
16.375	5.31519312226258e-17
16.4	2.76008449857333e-17
16.425	5.02720610292656e-17
16.45	3.36085817650695e-17
16.475	7.8311633917204e-17
16.5	3.32664362862422e-17
16.525	6.4500707341245e-17
16.55	3.834270456651e-17
16.575	9.16506674565945e-17
16.6	5.19794877022812e-17
16.625	5.18901541845501e-17
16.65	2.65435239627322e-17
16.675	5.4172746075198e-17
16.7	5.40925140806069e-17
16.725	5.90669161057525e-17
16.75	6.83659108861603e-17
16.775	3.07408698400124e-17
16.8	3.15983204667629e-17
16.825	2.3657880419548e-17
16.85	2.04448071371391e-17
16.875	3.36686234548596e-17
16.9	3.9443823198832e-17
16.925	5.32666088776727e-17
16.95	7.73563099637172e-17
16.975	6.75202969900967e-17
17	3.74375890575824e-17
17.025	8.20384065059924e-17
17.05	4.28466675967631e-17
17.075	5.37247281376583e-17
17.1	5.804453836163e-17
17.125	5.36686803229766e-17
17.15	1.79713975036665e-17
17.175	8.11395074285879e-17
17.2	4.52582354604685e-17
17.225	4.38562369072567e-17
17.25	6.00855957206616e-17
17.275	6.21348284673418e-17
17.3	4.6601901404641e-17
17.325	3.77648012807684e-17
17.35	8.74728658474795e-17
17.375	4.79192723579208e-17
17.4	1.32517184500243e-17
17.425	5.77887636649535e-17
17.45	6.40926547883992e-17
17.475	3.22609981336681e-17
17.5	5.34844558667645e-17
17.525	6.95699736859867e-17
17.55	6.41426438003844e-17
17.575	7.74694330736361e-17
17.6	1.58321026104833e-17
17.625	8.25821193300217e-17
17.65	4.02097418681707e-17
17.675	3.56039784286997e-17
17.7	2.35454439561292e-17
17.725	3.92510089130998e-17
17.75	4.0546818667142e-17
17.775	3.90740344604531e-17
17.8	4.95945592804365e-17
17.825	7.35627483972507e-17
17.85	1.21506225157107e-16
17.875	6.13692596694771e-17
17.9	4.43173362054017e-17
17.925	3.3045507649859e-17
17.95	5.93024227274362e-17
17.975	1.089300312877e-16
18	1.11035882874086e-16
18.025	4.46746315942975e-17
18.05	7.53171250889149e-17
18.075	7.01950289869847e-17
18.1	6.41507939962042e-17
18.125	4.80996794141694e-17
18.15	5.93144014560043e-17
18.175	4.38818231510077e-17
18.2	4.63538908601338e-17
18.225	4.42877941043277e-17
18.25	4.22498665365186e-17
18.275	5.80706619110582e-17
18.3	2.36216237820308e-17
18.325	2.65348652373227e-17
18.35	6.67355738111596e-17
18.375	2.8178489327418e-17
18.4	7.42222100832929e-17
18.425	3.02733664379667e-17
18.45	3.0454792634815e-17
18.475	5.15996072743719e-17
18.5	1.72413903352248e-17
18.525	7.89950238057495e-17
18.55	4.74681989783639e-17
18.575	6.65552567237899e-17
18.6	5.06126659705387e-17
18.625	3.3720807123653e-17
18.65	6.45652303818616e-17
18.675	4.56041432028472e-17
18.7	5.34532806727165e-17
18.725	5.4317463866228e-17
18.75	7.15016968499202e-17
18.775	4.08794671071112e-17
18.8	5.46080058381931e-17
18.825	6.28007325287997e-17
18.85	8.32679169429167e-17
18.875	5.53379000498113e-17
18.9	6.12622638893897e-17
18.925	5.99989689423753e-17
18.95	1.05148954494162e-16
18.975	3.91030034176959e-17
19	5.45964680822985e-17
19.025	1.16708813413574e-16
19.05	6.82600963768347e-17
19.075	7.26210858099384e-17
19.1	3.34029759261054e-17
19.125	7.52749274917014e-17
19.15	7.67588622594301e-17
19.175	1.5412655468786e-16
19.2	3.58734816066678e-17
19.225	5.8738361168554e-17
19.25	3.31606915871601e-17
19.275	1.42279459720733e-16
19.3	1.01462387640847e-16
19.325	8.22878853681022e-17
19.35	3.22127287707615e-17
19.375	9.68068654930809e-17
19.4	4.6849734876117e-17
19.425	6.69638638717387e-17
19.45	2.94888392600559e-17
19.475	4.78888854658721e-17
19.5	4.20837330821607e-17
19.525	9.0319921348302e-17
19.55	4.66704051963358e-17
19.575	7.74685761870557e-17
19.6	6.88605556396311e-17
19.625	7.45098170488901e-17
19.65	5.15307398752228e-17
19.675	8.76666738157537e-17
19.7	6.50218339295676e-17
19.725	1.08080534656709e-16
19.75	1.18076551524024e-16
19.775	9.62338473485421e-17
19.8	8.82362468617442e-17
19.825	4.52841050810802e-17
19.85	5.7420453248261e-17
19.875	2.48095957041442e-17
19.9	4.33324082015294e-17
19.925	7.44782395612533e-17
19.95	7.06519500425373e-17
19.975	8.63166346625969e-17
20	3.85320212250454e-17
20.025	1.49411079374996e-16
20.05	8.32741025350323e-17
20.075	6.33648252119964e-17
20.1	5.80201205002963e-17
20.125	6.68288989850035e-17
20.15	8.28358324084127e-17
20.175	2.94932013883199e-17
20.2	5.97838825301245e-17
20.225	1.11355008425832e-16
20.25	7.97423673547948e-17
20.275	5.22023814299079e-17
20.3	3.77935227839906e-17
20.325	2.56707976905372e-17
20.35	4.30408157064086e-17
20.375	8.21721469086446e-17
20.4	9.93738619704826e-17
20.425	9.86653641344847e-17
20.45	5.13433624953945e-17
20.475	2.01734824853704e-17
20.5	1.34060454136088e-16
20.525	6.3044569721775e-17
20.55	2.00987889985655e-16
20.575	7.14706252199471e-17
20.6	7.3952688530361e-17
20.625	6.17614557384508e-17
20.65	1.6561840503783e-16
20.675	6.77245396631503e-17
20.7	5.19653540088687e-17
20.725	8.50074081417123e-17
20.75	1.63694035349791e-16
20.775	1.21471368414717e-16
20.8	9.25933970446885e-17
20.825	8.03956354616226e-17
20.85	6.37776458846321e-16
20.875	2.55394849481618e-16
20.9	1.980820883733e-16
20.925	1.39806717192936e-16
20.95	1.48200040094893e-16
20.975	2.0553642667949e-16
21	2.25580997787676e-16
21.025	2.00279200350507e-16
21.05	2.05890763480312e-16
21.075	2.67815317242535e-16
21.1	2.64674450807673e-16
21.125	4.69910212443191e-16
21.15	1.40675428106007e-15
21.175	4.74931733013973e-16
21.2	1.17726377070019e-15
21.225	2.12667357314896e-15
21.25	4.95605708391348e-15
21.275	2.67442407138303e-14
21.3	1.68325914723888e-13
21.325	7.57394944244639e-15
21.35	2.05361861323796e-15
21.375	1.4518575427734e-15
21.4	1.08823424230318e-15
21.425	5.54528470884136e-16
21.45	4.71378472138159e-16
21.475	4.09728703856975e-16
21.5	2.16547389528371e-16
21.525	1.16890113348715e-16
21.55	2.13727804384355e-16
21.575	1.8724226321861e-16
21.6	1.54875472053272e-16
21.625	1.24498597306452e-16
21.65	9.0098544544234e-17
21.675	1.16231070044246e-16
21.7	1.83731678323092e-16
21.725	1.55356999456533e-16
21.75	8.69370570041383e-17
21.775	8.22203611053103e-17
21.8	5.37700127617519e-17
21.825	2.03846582184888e-16
21.85	7.62213179669722e-17
21.875	4.49345061583992e-17
21.9	7.76056869254974e-17
21.925	8.90587646574247e-17
21.95	2.26073859306616e-16
21.975	9.30128154743176e-17
22	1.24385185443082e-16
22.025	1.23312721960402e-16
22.05	3.40767639407021e-17
22.075	3.02091539792348e-17
22.1	1.16282343875206e-16
22.125	1.35638712843426e-16
22.15	1.42286076230755e-16
22.175	1.10090187840344e-16
22.2	1.2346346582849e-16
22.225	9.92502569474791e-17
22.25	4.13601018557088e-16
22.275	1.32169984800119e-16
22.3	1.82045977373473e-16
22.325	2.71839654132369e-16
22.35	8.54270075830563e-17
22.375	7.04976742758522e-17
22.4	1.01018255977915e-16
22.425	7.70171322796378e-17
22.45	1.50611688067378e-16
22.475	2.40696224697065e-16
22.5	2.65521825622855e-16
22.525	6.50422917571003e-16
22.55	1.03942704205544e-16
22.575	2.25744036680262e-16
22.6	6.53524608937203e-17
22.625	8.13289229031299e-17
22.65	6.12754794415111e-17
22.675	1.74280431574445e-17
22.7	7.76358976713415e-17
22.725	2.66171087392176e-17
22.75	5.0461489792609e-17
22.775	1.35000413130511e-16
22.8	2.35240669918113e-16
22.825	3.20575516986674e-16
22.85	1.21476145019615e-16
22.875	1.06738397726223e-16
22.9	2.15511181766921e-16
22.925	7.82395580372937e-17
22.95	4.07493453311242e-16
22.975	1.03093531066824e-16
23	2.06499973559306e-16
23.025	1.00598768071064e-16
23.05	1.50810484612846e-16
23.075	9.29571152870924e-17
23.1	9.22995723344098e-17
23.125	8.11635749582371e-17
23.15	9.30404898267246e-17
23.175	1.27189307841607e-16
23.2	5.39655756426185e-17
23.225	7.4776206644591e-17
23.25	1.17286131850958e-16
23.275	6.07759722124325e-17
23.3	5.60611440622718e-17
23.325	1.00238480703429e-16
23.35	1.40785767452475e-16
23.375	9.26249074707623e-17
23.4	8.63939658542353e-17
23.425	5.38882817998727e-17
23.45	4.1945177434185e-17
23.475	6.10082360210658e-17
23.5	5.07915626342322e-17
23.525	5.90258777805303e-17
23.55	2.18016206884539e-16
23.575	1.19452190804275e-16
23.6	5.31887602924304e-17
23.625	5.73303450767042e-17
23.65	1.13169034336937e-16
23.675	1.38572169067969e-16
23.7	2.03200120228341e-16
23.725	5.03862102854408e-17
23.75	1.05461451991742e-16
23.775	8.12331193622156e-17
23.8	1.07415350940449e-16
23.825	4.59737356881685e-17
23.85	1.1517294801156e-16
23.875	7.77912646568532e-17
23.9	9.83205055128482e-17
23.925	1.43337621527518e-16
23.95	1.41526047618776e-16
23.975	2.63008428518864e-17
24	7.81511755601805e-17
24.025	5.98846068338653e-17
24.05	1.88904471641284e-16
24.075	1.08004508240859e-16
24.1	7.02274113451408e-17
24.125	1.1346182559184e-16
24.15	1.43331161616514e-16
24.175	3.75947325477251e-17
24.2	9.92508530410447e-17
24.225	1.4350059895961e-16
24.25	6.93143303815919e-17
24.275	8.03339007544755e-17
24.3	8.11220564142876e-17
24.325	2.77786356446701e-16
24.35	5.37019932220682e-17
24.375	8.31840655420866e-17
24.4	3.67840756950062e-17
24.425	4.84804450257121e-17
24.45	4.41992965081848e-17
24.475	1.12393524173704e-16
24.5	1.21014922938609e-16
24.525	8.63038960728354e-17
24.55	1.59363304244503e-16
24.575	1.72231741913763e-16
24.6	1.29795348248758e-16
24.625	7.06524273263127e-17
24.65	7.17824533656759e-17
24.675	1.19188831850933e-16
24.7	5.72490232482664e-17
24.725	1.57565332276047e-16
24.75	3.9995651359616e-17
24.775	3.52631792392066e-17
24.8	1.32060780239713e-16
24.825	6.83685516098085e-17
24.85	7.74740893654526e-17
24.875	1.36238749127518e-16
24.9	7.3287798578309e-17
24.925	6.66951990396518e-17
24.95	1.24586198091963e-16
24.975	5.85875001911229e-17
25	5.47744119960833e-17
25.025	3.16057254830503e-17
25.05	8.5668530891641e-17
25.075	9.2517031942851e-17
25.1	9.58149142338848e-17
25.125	1.16787996196584e-16
25.15	9.54517482457615e-17
25.175	1.07159800069306e-16
25.2	3.2634825669821e-17
25.225	9.80783966671748e-17
25.25	1.34285695015587e-16
25.275	9.87387604488445e-17
25.3	6.24919672355655e-17
25.325	8.55162007185729e-17
25.35	1.64331607326177e-16
25.375	2.3932818697598e-16
25.4	3.51637980372403e-17
25.425	9.65114387936476e-17
25.45	5.74215432005309e-17
25.475	1.57869616016407e-16
25.5	7.63108139609636e-17
25.525	6.22577642410301e-17
25.55	1.01501226342015e-16
25.575	1.23954552336126e-16
25.6	7.67547530800326e-17
25.625	1.36465531825276e-16
25.65	7.25577692370196e-17
25.675	2.26981305073712e-16
25.7	8.80195135227711e-17
25.725	5.96734096003618e-17
25.75	1.52439913559549e-16
25.775	5.15930133089346e-17
25.8	1.80416617373913e-16
25.825	1.18370118357198e-16
25.85	6.22799497807188e-17
25.875	7.08697416625025e-17
25.9	7.09715848930396e-17
25.925	1.30955150628915e-16
25.95	9.5686565634298e-17
25.975	1.33983494083379e-16
26	7.60417470293277e-17
26.025	6.84730081972139e-17
26.05	6.08190788052438e-17
26.075	5.00612349794534e-17
26.1	1.20449897427637e-16
26.125	7.23020258913403e-17
26.15	1.32194387867341e-16
26.175	6.12244718772359e-17
26.2	1.66189183138354e-16
26.225	1.03261594329768e-16
26.25	6.63527910598225e-17
26.275	8.59508036347377e-17
26.3	4.72414591037961e-17
26.325	1.7099861200144e-16
26.35	9.02750380014358e-17
26.375	3.79814674692203e-17
26.4	6.19362719602553e-17
26.425	9.56025718663986e-17
26.45	7.81415674604264e-17
26.475	1.7170563223204e-16
26.5	1.21798756978756e-16
26.525	1.32456175893392e-16
26.55	1.07377770548477e-16
26.575	1.39925035923567e-16
26.6	1.28440246768863e-16
26.625	1.57682879532493e-16
26.65	8.62015744356455e-17
26.675	1.11469942330139e-16
26.7	9.42263383876183e-17
26.725	1.12029300122732e-16
26.75	1.87411290179679e-16
26.775	7.04846279685393e-17
26.8	6.00086073237759e-17
26.825	1.16506815993525e-16
26.85	2.45265593567702e-16
26.875	1.28301728796897e-16
26.9	9.6673830702116e-17
26.925	1.13372853006967e-16
26.95	1.3734978251297e-16
26.975	1.04997439555417e-16
27	5.34087331073892e-17
27.025	2.74774872578743e-16
27.05	1.38530133957781e-16
27.075	8.68348124460268e-17
27.1	8.20719245242823e-17
27.125	1.46620474411297e-16
27.15	1.8026588011638e-16
27.175	1.72287865433702e-16
27.2	7.59382257618292e-17
27.225	4.73022906232108e-17
27.25	1.28475374263526e-16
27.275	1.34308098778672e-16
27.3	1.64546741435548e-17
27.325	3.6691194355069e-17
27.35	1.12615109553231e-16
27.375	9.7829918824887e-17
27.4	1.38929518107804e-16
27.425	1.11250664596293e-16
27.45	1.83664670098474e-16
27.475	1.30986207851745e-16
27.5	1.48875506706172e-16
27.525	1.36801685999086e-16
27.55	1.93307407411034e-16
27.575	5.4026832840715e-17
27.6	6.45596263624229e-17
27.625	9.67472172633782e-17
27.65	1.37327471597508e-16
27.675	1.67011888044742e-16
27.7	1.03214973741131e-16
27.725	8.2808261809362e-17
27.75	6.31988881841897e-17
27.775	5.96515385669888e-17
27.8	7.43876537310888e-17
27.825	1.05818255839327e-16
27.85	1.24626489499154e-16
27.875	5.51377444188747e-17
27.9	8.6562946591311e-17
27.925	1.22779152088542e-16
27.95	4.86437056916146e-17
27.975	7.53815104430149e-17
28	7.79110767539616e-17
28.025	1.08067525010542e-16
28.05	1.1265326990536e-16
28.075	1.83460148547677e-16
28.1	7.66929179705782e-17
28.125	8.39065533526045e-17
28.15	7.54189596853768e-17
28.175	1.07901396725563e-16
28.2	6.48285180351237e-17
28.225	1.84781440124038e-16
28.25	1.53283146585201e-16
28.275	7.9834185824639e-17
28.3	1.344282172654e-16
28.325	2.68200312369236e-16
28.35	1.10099425761842e-16
28.375	5.2956698240189e-17
28.4	4.48698468138824e-17
28.425	7.92829409260841e-17
28.45	1.55257190774913e-16
28.475	1.37247834890094e-16
28.5	1.44665287568531e-16
28.525	1.10361699403972e-16
28.55	7.18131473960573e-17
28.575	1.19004249182234e-16
28.6	7.44090672968745e-17
28.625	1.34053207750119e-16
28.65	1.72563406032653e-16
28.675	9.54371230234912e-17
28.7	2.15090255436486e-16
28.725	9.65209071416739e-17
28.75	1.25423270946412e-16
28.775	2.17531576658041e-16
28.8	2.08847770397088e-16
28.825	1.43582619806989e-16
28.85	7.3904523788891e-17
28.875	1.42774858809016e-16
28.9	2.26886246498621e-16
28.925	1.14224411228436e-16
28.95	8.22360242330209e-17
28.975	5.15868951980057e-17
29	1.45799466700652e-16
29.025	6.58864421861334e-17
29.05	1.55661802294933e-16
29.075	1.44246841428188e-16
29.1	7.21846972263598e-17
29.125	1.95779201568129e-16
29.15	9.19595504284784e-17
29.175	1.67848130860823e-16
29.2	2.74198266425304e-16
29.225	1.62131680200526e-16
29.25	4.8253124558159e-17
29.275	2.08280280065698e-16
29.3	1.89729056144849e-16
29.325	1.65197231338059e-16
29.35	1.66689449819577e-16
29.375	8.58239150137404e-17
29.4	1.95933483042781e-16
29.425	4.70335265066787e-17
29.45	7.2885087336395e-17
29.475	5.80995535429662e-17
29.5	1.14878171607891e-16
29.525	2.05368722951867e-16
29.55	1.71692204933721e-16
29.575	8.60001732341655e-17
29.6	1.16974797423478e-16
29.625	2.04879961541956e-16
29.65	1.23443456927093e-16
29.675	1.83909825303724e-16
29.7	9.82994896242688e-17
29.725	1.39225555935405e-16
29.75	1.33356094014911e-16
29.775	5.32470872040324e-17
29.8	1.55309275242044e-16
29.825	1.35964814196388e-16
29.85	5.39407080858062e-17
29.875	5.74671598475554e-17
29.9	1.30154699206541e-16
29.925	9.68418890043625e-17
29.95	1.58317171518226e-16
29.975	1.47284068214023e-16
30	7.58402438881724e-17
30.025	5.74123191168466e-17
30.05	2.76607391117836e-16
30.075	5.42860584050719e-17
30.1	2.48136244720728e-16
30.125	6.26675882790688e-17
30.15	1.69860678391592e-16
30.175	1.61274843611989e-16
30.2	1.11177360064245e-16
30.225	1.41997870737148e-16
30.25	2.85177660044561e-16
30.275	1.43670740904051e-16
30.3	9.69762850518102e-17
30.325	7.07533681098426e-17
30.35	9.3055916454204e-17
30.375	8.5606074866887e-17
30.4	1.41022892796076e-16
30.425	8.61303372160756e-17
30.45	1.28946499842255e-16
30.475	2.02060070237864e-16
30.5	9.87503027279919e-17
30.525	1.5323427361402e-16
30.55	9.14407690647498e-17
30.575	1.15283876474709e-16
30.6	3.08928687452448e-16
30.625	1.94672130211838e-16
30.65	5.32478678450438e-17
30.675	1.09619118662707e-16
30.7	1.60165489109148e-16
30.725	2.37141087489519e-16
30.75	8.82157169620425e-17
30.775	1.97537552792671e-16
30.8	1.14009182707127e-16
30.825	9.84980027618684e-17
30.85	9.79687732683184e-17
30.875	1.7592436682354e-16
30.9	6.28856242734689e-17
30.925	6.34957263460486e-17
30.95	1.470130883477e-16
30.975	2.15774729561517e-16
31	1.11621221009414e-16
31.025	1.1558527090206e-16
31.05	1.65603761601487e-16
31.075	1.19079512813999e-16
31.1	1.71102424000528e-16
31.125	1.69804489571506e-16
31.15	6.21389527454943e-17
31.175	2.74499898171232e-16
31.2	1.59302199765639e-16
31.225	1.46336526984742e-16
31.25	1.68883643736562e-16
31.275	2.41206729686116e-16
31.3	1.44097911103066e-16
31.325	1.55944863833809e-16
31.35	3.50651231185205e-16
31.375	2.16576578435786e-16
31.4	2.03081808217991e-16
31.425	8.62521584876927e-17
31.45	2.25628059084552e-16
31.475	1.08868870064657e-16
31.5	1.30719578906819e-16
31.525	1.69729169061314e-16
31.55	1.31301023386265e-16
31.575	1.67888907795697e-16
31.6	1.43430366215497e-16
31.625	9.37549206028085e-17
31.65	2.00971379520029e-16
31.675	2.68644607089867e-16
31.7	5.62654307749728e-17
31.725	4.85684314931347e-17
31.75	8.31828267640758e-17
31.775	7.73345295230962e-17
31.8	1.37925069317001e-16
31.825	1.96843245777238e-16
31.85	1.11695465842692e-16
31.875	1.95609617565922e-16
31.9	1.2136128888319e-16
31.925	1.15502939640981e-16
31.95	1.00887264215279e-16
31.975	1.60993742548442e-16
32	1.48089400079568e-16
32.025	8.06053840230552e-17
32.05	1.96855542508619e-16
32.075	1.33397195294094e-16
32.1	2.70395751983774e-16
32.125	1.5653966499663e-16
32.15	2.78092713526581e-16
32.175	7.39298113077664e-17
32.2	1.50302656880873e-16
32.225	2.66178429006438e-16
32.25	1.30783424224567e-16
32.275	1.91352146069105e-16
32.3	1.13499223936882e-16
32.325	1.45585907080364e-16
32.35	1.07521660961303e-16
32.375	1.043964476787e-16
32.4	1.14328146952613e-16
32.425	2.88408659563831e-16
32.45	2.27090751593749e-16
32.475	6.72006555968771e-17
32.5	2.54091875749928e-16
32.525	1.95986238862728e-16
32.55	1.26298237606188e-16
32.575	1.209880092058e-16
32.6	7.04425851520176e-17
32.625	9.7687142372549e-17
32.65	1.10478354993055e-16
32.675	1.89593237738373e-16
32.7	9.9870972526211e-17
32.725	2.87434290004553e-16
32.75	1.90601300017571e-16
32.775	1.11059575824414e-16
32.8	2.68480533106364e-16
32.825	1.46721109985919e-16
32.85	1.43601768851929e-16
32.875	3.24935954169253e-16
32.9	1.56362766820809e-16
32.925	1.31598140045729e-16
32.95	1.35878022498989e-16
32.975	2.42698166941142e-16
33	8.24356799669297e-17
33.025	1.77146524086335e-16
33.05	7.54479543285717e-17
33.075	1.00600102821889e-16
33.1	1.71577535545441e-16
33.125	2.36421454341385e-16
33.15	1.53689671164448e-16
33.175	2.00294059704805e-16
33.2	1.0384000784787e-16
33.225	4.17626074283095e-17
33.25	1.45969545309803e-16
33.275	2.37670698856122e-16
33.3	2.21189083757079e-16
33.325	1.17000506582907e-16
33.35	2.50806678489793e-16
33.375	1.60753032124126e-16
33.4	1.84087666358785e-16
33.425	9.15479807111864e-17
33.45	2.41492433630322e-16
33.475	1.08758509886472e-16
33.5	2.92560433590442e-16
33.525	1.576312574799e-16
33.55	1.9162444010315e-16
33.575	1.2442485026256e-16
33.6	8.29136815498986e-17
33.625	1.49940465241667e-16
33.65	9.43277368907065e-17
33.675	1.23599299881408e-16
33.7	1.27659690653095e-16
33.725	1.21434818390071e-16
33.75	1.30489768354873e-16
33.775	2.12348716541046e-16
33.8	1.80881674159188e-16
33.825	3.21121580138422e-16
33.85	2.12139725181636e-16
33.875	1.6388476244132e-16
33.9	9.35938841694015e-17
33.925	2.42768024670832e-16
33.95	1.1665474670625e-16
33.975	9.86967151584688e-17
34	1.40262729705146e-16
34.025	9.90739209529483e-17
34.05	1.83237305548219e-16
34.075	1.16117336052887e-16
34.1	1.2775354414e-16
34.125	3.96896944430501e-16
34.15	5.5802564603661e-16
34.175	1.30654001607739e-16
34.2	8.6235197839109e-17
34.225	5.32168467375191e-17
34.25	4.07527744720104e-16
34.275	1.25359407189453e-16
34.3	1.47812884743895e-16
34.325	9.85128595223104e-17
34.35	2.45739426860271e-16
34.375	7.03504070976753e-17
34.4	9.60085822805646e-17
34.425	9.24325409392052e-17
34.45	2.39953379212591e-16
34.475	1.81473397284895e-16
34.5	4.04251454047269e-16
34.525	1.19124699837829e-16
34.55	2.06745563295135e-16
34.575	3.39621571581519e-16
34.6	2.77555780289013e-16
34.625	1.77972050986904e-16
34.65	2.06338554150254e-16
34.675	7.53966397227155e-17
34.7	2.02679163277239e-16
34.725	1.2154480186315e-16
34.75	2.87734905857617e-16
34.775	4.32471640732039e-17
34.8	2.15307586798593e-16
34.825	1.44959731568463e-16
34.85	1.42621859758268e-16
34.875	2.96955533578279e-16
34.9	1.20663733478838e-16
34.925	6.66021774633237e-17
34.95	2.26628572268259e-16
34.975	1.84870927908287e-16
35	2.30590296762498e-16
35.025	8.9586518307707e-17
35.05	1.26121288244385e-16
35.075	8.06920103112888e-17
35.1	2.96976178553564e-16
35.125	1.96933505453159e-16
35.15	1.44407360308099e-16
35.175	6.64672795671609e-17
35.2	1.28162592871354e-16
35.225	1.92511087607571e-16
35.25	1.87633499319882e-16
35.275	2.03047326233699e-16
35.3	1.6209450251204e-16
35.325	1.99876152236023e-16
35.35	2.63513168900646e-16
35.375	2.79741861589991e-16
35.4	1.38586088112827e-16
35.425	3.81480196265363e-16
35.45	1.62887815290654e-16
35.475	1.41305314843122e-16
35.5	2.17091251114742e-16
35.525	7.40853852991887e-17
35.55	1.24848061605169e-16
35.575	1.43519034029897e-16
35.6	1.60559789303281e-16
35.625	2.17817499389572e-16
35.65	2.54362120816406e-16
35.675	3.14558468250689e-16
35.7	2.69587469133734e-16
35.725	2.24077454178415e-16
35.75	1.19126505637014e-16
35.775	1.13561309399668e-16
35.8	1.03418237466438e-16
35.825	2.74296502920792e-16
35.85	2.04356001627354e-16
35.875	1.75072017783776e-16
35.9	1.6188035786973e-16
35.925	1.28998850237667e-16
35.95	3.49491394038103e-16
35.975	3.17226203369903e-16
36	1.0932496849692e-16
36.025	2.19150499225813e-16
36.05	9.29018172570141e-17
36.075	1.92516349768596e-16
36.1	2.73165922911705e-16
36.125	3.09042290477201e-16
36.15	1.4767910238844e-16
36.175	1.2653470367433e-16
36.2	1.97462605352949e-16
36.225	1.56137430555846e-16
36.25	1.28071703962583e-16
36.275	2.18960138259177e-16
36.3	1.93284431463296e-16
36.325	1.10340820531998e-16
36.35	1.58397532862369e-16
36.375	1.37366769889113e-16
36.4	8.59322753185978e-17
36.425	1.13802346962416e-16
36.45	8.64991989123182e-17
36.475	1.34997914002188e-16
36.5	3.18712974357689e-16
36.525	6.63165902382697e-17
36.55	2.90599773786607e-16
36.575	1.32275567583403e-16
36.6	2.43469992886143e-16
36.625	2.53882383339423e-16
36.65	3.6508185305156e-16
36.675	1.26739049719946e-16
36.7	1.83918102325462e-16
36.725	3.2431680432292e-16
36.75	2.6449219811864e-16
36.775	1.50108788189825e-16
36.8	2.97725155658902e-16
36.825	1.40130181112244e-16
36.85	1.28027450290629e-16
36.875	1.63198800168627e-16
36.9	1.89505782849783e-16
36.925	2.10813354712586e-16
36.95	1.94098040555052e-16
36.975	1.13683729603132e-16
37	2.84492459943099e-16
37.025	1.5548284539362e-16
37.05	1.38148869196765e-16
37.075	2.06751082183835e-16
37.1	2.8008637701656e-16
37.125	1.57668338060477e-16
37.15	6.96251825778343e-17
37.175	1.82866202643327e-16
37.2	2.42863505562598e-16
37.225	4.76004838842452e-16
37.25	1.80247475093716e-16
37.275	1.64619280118891e-16
37.3	1.50471190317234e-16
37.325	2.39560456727012e-16
37.35	1.84170695258788e-16
37.375	1.71060288282149e-16
37.4	2.03522829568114e-16
37.425	4.02387273415266e-16
37.45	1.43307545088433e-16
37.475	2.04525331120961e-16
37.5	2.09685643849272e-16
37.525	2.8309646367774e-16
37.55	2.91238623602703e-16
37.575	2.81135042392251e-16
37.6	1.57284164203948e-16
37.625	1.28632889650587e-16
37.65	1.74501401760609e-16
37.675	1.744237140434e-16
37.7	1.95847830576627e-16
37.725	2.21759047489686e-16
37.75	1.61022398712253e-16
37.775	2.61385982999903e-16
37.8	2.6916460259886e-16
37.825	1.23272183786864e-16
37.85	3.64590932207126e-16
37.875	3.39937532824074e-16
37.9	1.63864427837669e-16
37.925	1.37666864330351e-16
37.95	1.81234828154009e-16
37.975	8.92114601045477e-17
38	1.83774218754389e-16
38.025	3.30631093763888e-16
38.05	1.92814737817175e-16
38.075	4.51229944592348e-16
38.1	3.56546576121294e-16
38.125	3.23052589510753e-16
38.15	2.21520810463051e-16
38.175	4.48612276707646e-16
38.2	1.70598483666785e-16
38.225	1.19169417808064e-16
38.25	1.28977426524812e-16
38.275	1.85567143885057e-16
38.3	3.21957139559138e-16
38.325	2.51361581128914e-16
38.35	1.60318540375568e-16
38.375	1.03327586553224e-16
38.4	1.76819580622108e-16
38.425	1.9100362714047e-16
38.45	3.92661378364656e-16
38.475	6.76300778179901e-17
38.5	2.99635515114415e-16
38.525	1.4925223636614e-16
38.55	1.21018611387092e-16
38.575	1.49430558981972e-16
38.6	3.29466829548726e-16
38.625	3.2315500229519e-16
38.65	1.43445642632628e-16
38.675	2.62795766715826e-16
38.7	1.08215358378523e-16
38.725	2.3937613138913e-16
38.75	3.49551193224401e-16
38.775	2.20338963535712e-16
38.8	2.4596509266971e-16
38.825	1.27979389009374e-16
38.85	3.20005281694184e-16
38.875	2.66399807957814e-16
38.9	1.68562461932576e-16
38.925	1.54257417366881e-16
38.95	2.33987697836177e-16
38.975	1.20510237413209e-16
39	1.9018607795786e-16
39.025	4.71771049940634e-16
39.05	9.55024510568005e-17
39.075	2.88180476514619e-16
39.1	3.15980193579368e-16
39.125	1.61213392296748e-16
39.15	1.5575139238855e-16
39.175	2.42472415356678e-16
39.2	1.59314448437126e-16
39.225	2.00415847861782e-16
39.25	8.52669210326973e-17
39.275	5.64288179293677e-16
39.3	2.71911555053254e-16
39.325	1.92165435828191e-16
39.35	1.77886110722013e-16
39.375	1.77351038044051e-16
39.4	2.20833506568729e-16
39.425	4.18433287602517e-16
39.45	2.04837650768498e-16
39.475	2.37366932839274e-16
39.5	2.4949655701191e-16
39.525	2.88230945204082e-16
39.55	2.90502375488486e-16
39.575	2.78209099084496e-16
39.6	2.71216477310624e-16
39.625	1.61263789752297e-16
39.65	7.94879873185598e-17
39.675	3.2077728577761e-16
39.7	1.607087233939e-16
39.725	8.49766933536274e-17
39.75	5.103315062238e-16
39.775	4.38193362169803e-16
39.8	1.42538299642515e-16
39.825	2.00938033121346e-16
39.85	1.5393215913349e-16
39.875	2.49722984394626e-16
39.9	6.60482338393121e-17
39.925	1.49664326030604e-16
39.95	3.47692589318099e-16
39.975	3.20315783831059e-16
40	4.95555977944944e-16
40.025	2.34727806664839e-16
40.05	3.30872789356675e-16
40.075	1.54269422416284e-16
40.1	1.34684220462756e-16
40.125	2.7632878125148e-16
40.15	4.2913118157392e-16
40.175	3.44998201740206e-16
40.2	1.82050775850003e-16
40.225	1.75809806859576e-16
40.25	2.86050784766265e-16
40.275	1.94662495177083e-16
40.3	3.08377564432344e-16
40.325	1.93962105534189e-16
40.35	2.04610209051447e-16
40.375	2.32689952464221e-16
40.4	3.59477630796268e-16
40.425	3.50232228560946e-16
40.45	1.91669373885546e-16
40.475	2.67318270710816e-16
40.5	4.99415846957263e-17
40.525	1.1837737817411e-16
40.55	1.0971942365741e-16
40.575	1.67813122697058e-16
40.6	2.21317318710597e-16
40.625	3.65867870187655e-16
40.65	2.5342402585515e-16
40.675	3.8774741474684e-16
40.7	1.49410255804449e-16
40.725	7.99764130434602e-17
40.75	1.97410049684961e-16
40.775	1.47414236772483e-16
40.8	1.63163649419796e-16
40.825	1.86957683663091e-16
40.85	2.10502218766905e-16
40.875	3.84119661734799e-16
40.9	1.35617974237972e-16
40.925	1.23727314725448e-16
40.95	3.1971111549122e-16
40.975	2.63022372454434e-16
41	2.2505017732707e-16
41.025	2.56307611230572e-16
41.05	1.49288666279272e-16
41.075	1.59247524386059e-16
41.1	2.57756664702494e-16
41.125	2.26087548889532e-16
41.15	1.24889087233641e-16
41.175	5.60930459340926e-17
41.2	2.2048535702037e-16
41.225	1.80755224259169e-16
41.25	4.6907358940968e-16
41.275	1.97761387974932e-16
41.3	8.32051314862254e-17
41.325	2.21963703643294e-16
41.35	3.94399204377403e-16
41.375	2.31705409957584e-16
41.4	3.40056253398966e-16
41.425	1.62380694675016e-16
41.45	3.52249999760352e-16
41.475	1.88120964726499e-16
41.5	1.49552914067487e-16
41.525	1.89449971707683e-16
41.55	3.32680713531561e-16
41.575	2.21877850792834e-16
41.6	2.86630634049196e-16
41.625	2.40916323316043e-16
41.65	2.11768237704675e-16
41.675	1.25026269080194e-16
41.7	7.33412746931358e-17
41.725	1.29632120129699e-16
41.75	3.88372888640614e-16
41.775	6.57148967837612e-16
41.8	2.55760123118201e-16
41.825	1.43277220919239e-17
41.85	6.88299787643233e-17
41.875	1.56586959072684e-16
41.9	2.45627126640201e-16
41.925	1.37369877371695e-16
41.95	3.57341008934411e-16
41.975	5.07278213191394e-16
42	1.45200086549289e-16
42.025	5.31809737586135e-16
42.05	2.12438738621928e-16
42.075	3.2366531016014e-16
42.1	2.133121168261e-16
42.125	4.43967374837704e-16
42.15	9.33804058667839e-17
42.175	1.60251560612685e-16
42.2	3.21233932082887e-16
42.225	3.33368822675091e-16
42.25	2.4526529597246e-16
42.275	3.77550775749312e-16
42.3	3.5690374298864e-16
42.325	5.73210586915251e-16
42.35	3.58818550669452e-16
42.375	2.84357780972491e-16
42.4	1.45465256729288e-16
42.425	2.75845473394961e-16
42.45	4.97806821478059e-16
42.475	5.33113610568376e-16
42.5	2.2691072824968e-16
42.525	6.57795714851088e-16
42.55	2.06304404496117e-15
42.575	2.05376487284382e-14
42.6	1.20885884967978e-14
42.625	2.22368727966352e-15
42.65	1.04897982179521e-15
42.675	8.10952548887827e-16
42.7	5.22432704155654e-16
42.725	4.02973155451901e-16
42.75	2.68405900124969e-16
42.775	3.90487237265305e-16
42.8	3.05754437735495e-16
42.825	2.75420096958277e-16
42.85	3.09418475764585e-16
42.875	1.81815389697577e-16
42.9	4.13947638196086e-16
42.925	2.92704013598255e-16
42.95	5.71229143260203e-17
42.975	4.43259351404639e-16
43	3.54724656475863e-16
43.025	1.14017832717075e-16
43.05	1.98052367121274e-16
43.075	3.22552856931471e-16
43.1	1.71751225469845e-16
43.125	2.37518577266591e-16
43.15	1.10840717601404e-16
43.175	3.95837400344711e-16
43.2	2.63828459072572e-16
43.225	3.29703744971396e-16
43.25	1.55769664148724e-16
43.275	3.02151740248506e-16
43.3	5.20744115765381e-16
43.325	3.6728088851479e-16
43.35	1.76163986975958e-16
43.375	4.52107201667433e-16
43.4	3.92039339551946e-16
43.425	3.00447945702521e-16
43.45	2.01446734153092e-16
43.475	1.72993445764264e-16
43.5	1.33761854976155e-16
43.525	3.33198052206781e-16
43.55	1.60182393820041e-16
43.575	1.69480118005199e-16
43.6	1.56778481870333e-16
43.625	5.80656440475914e-16
43.65	4.28874721237695e-16
43.675	4.20466889569701e-16
43.7	3.0706040859332e-16
43.725	2.86016316371339e-16
43.75	1.67997212848708e-16
43.775	2.86765319521266e-16
43.8	3.11463734329512e-16
43.825	4.56625083798365e-16
43.85	2.55760770067654e-16
43.875	2.94805605045932e-16
43.9	1.8541869547617e-16
43.925	4.22532058165919e-16
43.95	1.65810936893053e-16
43.975	4.65916456904522e-16
44	3.65880636299192e-16
44.025	2.47081460533969e-16
44.05	5.13133755505682e-16
44.075	2.93682390209205e-16
44.1	1.3382028716571e-16
44.125	3.46170433192135e-16
44.15	6.43464774305581e-16
44.175	8.29856443415564e-16
44.2	3.45401190632902e-16
44.225	2.33508954939542e-16
44.25	5.23966518717208e-16
44.275	2.32547521313041e-16
44.3	5.21613110302324e-16
44.325	3.49424643463354e-16
44.35	7.32439933585203e-17
44.375	5.42251115805202e-16
44.4	2.32954271502442e-16
44.425	4.375969244765e-16
44.45	3.44496788377939e-16
44.475	4.1782900276763e-16
44.5	3.9642073156346e-16
44.525	2.99002550128202e-16
44.55	3.14075156537812e-16
44.575	2.44812478435714e-16
44.6	1.9487985473352e-16
44.625	1.59983594815004e-16
44.65	1.37122933836196e-16
44.675	1.43202169899117e-16
44.7	5.13024669816951e-16
44.725	4.11818064258997e-16
44.75	2.31483472927842e-16
44.775	3.25174070414279e-16
44.8	2.36897800611333e-16
44.825	7.38373313736705e-16
44.85	2.84257548832398e-16
44.875	5.46733105235933e-16
44.9	2.24215232404453e-16
44.925	3.22296061101358e-16
44.95	2.27768207267187e-16
44.975	3.29806699331622e-16
45	1.90168742318642e-16
45.025	2.17906735223473e-16
45.05	3.23860648874126e-16
45.075	4.57647276656623e-16
45.1	1.37270290114997e-16
45.125	2.53485065840894e-16
45.15	2.97409943262242e-16
45.175	2.57766595936691e-16
45.2	2.06071637618573e-16
45.225	8.39363804285645e-16
45.25	1.3730780663234e-16
45.275	4.32760302728577e-16
45.3	1.25934050588999e-16
45.325	2.3813949259172e-16
45.35	2.04327526770919e-16
45.375	2.41696396711198e-16
45.4	1.21898382918653e-16
45.425	3.47234126962963e-16
45.45	1.64954674901792e-16
45.475	3.99854954507423e-16
45.5	2.21216769894768e-16
45.525	1.64229951350009e-16
45.55	1.35118410570336e-16
45.575	1.66665591870041e-16
45.6	2.8361178896887e-16
45.625	2.44299652518682e-16
45.65	2.64229853092717e-16
45.675	5.61401063348545e-16
45.7	6.09700649758949e-16
45.725	2.8422311849661e-16
45.75	4.80537208407189e-16
45.775	3.24831094466866e-16
45.8	5.69623501742395e-16
45.825	3.86826347052823e-16
45.85	1.68212207970065e-16
45.875	2.36036450913585e-16
45.9	2.52070864312493e-16
45.925	2.72321895274186e-16
45.95	8.05714714906988e-17
45.975	5.99561241715719e-16
46	5.64980941230003e-16
46.025	1.99122309751171e-16
46.05	4.59070521587473e-16
46.075	3.32998463966893e-16
46.1	1.11107900138805e-16
46.125	3.48572762594831e-16
46.15	2.18983095300609e-16
46.175	5.45185213668067e-16
46.2	2.92303176839208e-16
46.225	2.22026305044549e-16
46.25	3.04362306514025e-16
46.275	3.00486305275371e-16
46.3	2.40264655092099e-16
46.325	3.70860644507005e-16
46.35	2.83404394437867e-16
46.375	6.18889778454911e-16
46.4	3.86192220402784e-16
46.425	2.62327989905959e-16
46.45	2.72669312437913e-16
46.475	8.4981856957142e-16
46.5	4.29647826613063e-16
46.525	9.26844450240913e-16
46.55	2.39829734692972e-16
46.575	2.21877095609958e-16
46.6	1.76470319503618e-16
46.625	4.70992980247199e-16
46.65	2.84180405763597e-16
46.675	4.25489984301592e-16
46.7	3.08400229999083e-16
46.725	2.23688295555291e-16
46.75	3.67584075375557e-16
46.775	4.14031953145951e-16
46.8	2.10123522769984e-16
46.825	3.55513870937881e-16
46.85	3.6196425557496e-16
46.875	3.95387564664005e-16
46.9	3.04821056979307e-16
46.925	4.16466982339931e-16
46.95	3.91429137087303e-16
46.975	2.45116724112413e-16
47	4.46374997529281e-16
47.025	2.20477219507208e-16
47.05	4.96785690413704e-16
47.075	3.11938221024717e-16
47.1	4.43487472470678e-16
47.125	4.0912596633041e-16
47.15	2.77236219090039e-16
47.175	3.43418328748512e-16
47.2	5.83109243610385e-16
47.225	5.52932506986284e-16
47.25	1.95497724252526e-16
47.275	3.00158458182468e-16
47.3	4.8187639914327e-16
47.325	5.18745013938801e-16
47.35	2.81923309280131e-16
47.375	3.15483381278943e-16
47.4	2.69800831374337e-16
47.425	3.64269263692801e-16
47.45	2.97899320572933e-16
47.475	2.09123224738382e-16
47.5	2.03836224533683e-16
47.525	3.46914885239026e-16
47.55	3.52327380268616e-16
47.575	4.23175283872784e-16
47.6	4.33269379222901e-16
47.625	2.63244552473269e-16
47.65	1.08188395856914e-16
47.675	4.12367609595113e-16
47.7	2.32300155815469e-16
47.725	5.77092383339319e-16
47.75	3.63190154181434e-16
47.775	2.80247274523703e-16
47.8	3.39632763094645e-16
47.825	3.96264737166786e-16
47.85	7.50477496427483e-16
47.875	1.85552611789677e-16
47.9	1.03418076446022e-16
47.925	3.65770398137674e-16
47.95	4.42088929155173e-16
47.975	1.93637443125712e-16
48	2.68845745919279e-16
48.025	1.26453171785024e-16
48.05	3.63919354747832e-16
48.075	3.38065539935607e-16
48.1	3.98629854389707e-16
48.125	2.46567894359292e-16
48.15	8.0560904446258e-16
48.175	2.91434639386624e-16
48.2	3.9073558830924e-16
48.225	4.25233562414059e-16
48.25	3.74885179044511e-16
48.275	1.73047248956111e-16
48.3	2.84936025761254e-16
48.325	6.41768615751322e-16
48.35	3.37998834343815e-16
48.375	2.52267266710725e-16
48.4	5.55883635029399e-16
48.425	1.53062311148904e-16
48.45	2.05385083655033e-16
48.475	5.76408364901721e-16
48.5	3.0015151414944e-16
48.525	4.41504414570835e-16
48.55	5.80467982090898e-16
48.575	3.31905070368513e-16
48.6	3.25986055754311e-16
48.625	2.46702495256112e-16
48.65	3.13048760381319e-16
48.675	2.5262073934789e-16
48.7	2.07905774977284e-16
48.725	3.08155006451623e-16
48.75	4.84309786002989e-16
48.775	3.73471304498399e-16
48.8	3.45243927023392e-16
48.825	6.7650837607074e-16
48.85	3.68558976876568e-16
48.875	1.05978645608733e-16
48.9	3.44821425511324e-16
48.925	4.32377184618463e-16
48.95	1.48023488873762e-16
48.975	3.48555263533048e-16
49	5.51524103788931e-16
49.025	6.3430821260002e-16
49.05	7.18890535820749e-16
49.075	6.08691459616773e-16
49.1	1.54323935481532e-16
49.125	3.86818668206069e-16
49.15	5.26320509051576e-16
49.175	2.62125137385496e-16
49.2	5.99634322574438e-16
49.225	2.29121555580958e-16
49.25	2.90696033377984e-16
49.275	1.38918958824537e-16
49.3	4.23616240980824e-16
49.325	5.71563340344363e-16
49.35	2.96025848713837e-16
49.375	3.25538141177896e-16
49.4	2.75442868030101e-16
49.425	4.10367197940983e-16
49.45	7.66857661224476e-16
49.475	3.03723254421415e-16
49.5	2.2899024046781e-16
49.525	5.0955935742608e-16
49.55	3.6833380438746e-16
49.575	1.74268246261915e-16
49.6	6.03143576435137e-16
49.625	2.07529733453592e-16
49.65	3.34226846777108e-16
49.675	1.48415523301867e-16
49.7	3.44103646401619e-16
49.725	4.06137894828043e-16
49.75	3.45685444506931e-16
49.775	2.31176744982543e-16
49.8	8.10807071888697e-16
49.825	2.12173967497403e-16
49.85	5.83559197655806e-16
49.875	4.2757006637572e-16
49.9	8.73482895719874e-16
49.925	3.34018742418191e-16
49.95	5.21980796428464e-16
49.975	3.48813616223242e-16
50	1.32595570362514e-16
50.025	1.9213555299862e-16
50.05	2.57108514790106e-16
50.075	4.8564454504262e-16
50.1	4.14071888409224e-16
50.125	1.37709668386675e-16
50.15	2.39998160462468e-16
50.175	2.15761119685394e-16
50.2	3.36368657098772e-16
50.225	2.5755872459739e-16
50.25	6.63179397717667e-16
50.275	4.13010297811043e-16
50.3	2.45820281766909e-16
50.325	4.68865123369407e-16
50.35	1.87768146135129e-16
50.375	1.60516087563409e-16
50.4	2.82502114670593e-16
50.425	5.10714944811299e-16
50.45	4.21826894167971e-16
50.475	6.15363411276922e-16
50.5	3.4011974705417e-16
50.525	3.14980550607156e-16
50.55	6.14654963064424e-16
50.575	2.02962646251794e-16
50.6	1.31753591944183e-16
50.625	3.20615795110993e-16
50.65	1.98807307089572e-16
50.675	4.68981807632047e-16
50.7	2.7925587049297e-16
50.725	5.5647223834367e-16
50.75	2.03395137253911e-16
50.775	3.0839179888426e-16
50.8	6.76154172457299e-16
50.825	3.1845793097467e-16
50.85	1.66683855428912e-16
50.875	5.80809635585001e-16
50.9	6.368625122954e-16
50.925	2.51755905107421e-16
50.95	2.85846817386293e-16
50.975	2.20042766768777e-16
51	7.37530827722841e-16
51.025	3.03524593102064e-16
51.05	1.81748998777983e-16
51.075	4.08470525039685e-16
51.1	1.57689756713672e-16
51.125	3.32922708421889e-16
51.15	3.85042838056612e-16
51.175	5.17498470192608e-16
51.2	3.9607072425134e-16
51.225	1.75252057659423e-16
51.25	6.53467278482155e-16
51.275	3.52822071647669e-16
51.3	2.50481636057614e-16
51.325	5.25722910452486e-16
51.35	3.27501550759978e-16
51.375	3.68970847626679e-16
51.4	1.54637516881165e-16
51.425	4.76063164148276e-16
51.45	4.29636686118629e-16
51.475	2.93025146728602e-16
51.5	2.10669532251338e-16
51.525	4.65924221006809e-16
51.55	4.93143105413387e-16
51.575	8.72594420837288e-16
51.6	3.47345252807974e-16
51.625	5.15957781323926e-16
51.65	6.81850379471358e-16
51.675	4.04469206448081e-16
51.7	2.38970334219137e-16
51.725	3.98131705498506e-16
51.75	4.37645595378084e-16
51.775	2.79884551460619e-16
51.8	5.85687129100888e-16
51.825	1.02868341985142e-15
51.85	1.51601226431337e-16
51.875	4.11551014247743e-16
51.9	3.48454775128788e-16
51.925	3.65104719664356e-16
51.95	3.08579629780795e-16
51.975	3.04103411661394e-16
52	3.86873016927583e-16
52.025	4.0124524402108e-16
52.05	3.2187322171806e-16
52.075	8.58637127196122e-16
52.1	4.39051132002212e-16
52.125	4.98922330224167e-16
52.15	2.86135967765626e-16
52.175	7.42466180720271e-16
52.2	3.17797376065021e-16
52.225	3.1223285113625e-16
52.25	3.02601812334449e-16
52.275	4.6597720273527e-16
52.3	1.07731782971724e-16
52.325	3.14514909019501e-16
52.35	2.33476875326808e-16
52.375	3.50031749333062e-16
52.4	5.82466111696063e-16
52.425	2.59845895540557e-16
52.45	4.46875539641598e-16
52.475	1.79325363422503e-16
52.5	6.7042447081091e-16
52.525	6.77895604137983e-16
52.55	2.45656557581443e-16
52.575	4.20229090034629e-16
52.6	3.59645376507494e-16
52.625	3.85501722336937e-16
52.65	3.50785670119594e-16
52.675	4.60414937845729e-16
52.7	1.44799235440064e-16
52.725	3.16975035857642e-16
52.75	3.19607572364328e-16
52.775	3.62354561443648e-16
52.8	2.25998573552734e-16
52.825	3.48728684388974e-16
52.85	2.90802398060609e-16
52.875	4.88858041801639e-16
52.9	3.06913600887296e-16
52.925	4.39824713290207e-16
52.95	4.70421807059937e-16
52.975	3.99717442328699e-16
53	3.40044563626136e-16
53.025	3.00892165252135e-16
53.05	3.78593909250296e-16
53.075	2.90600567721397e-16
53.1	1.93823207020765e-16
53.125	2.42113439889999e-16
53.15	3.34513244822855e-16
53.175	2.96345014088238e-16
53.2	5.75020901882441e-16
53.225	1.38335417315264e-16
53.25	3.88245681048895e-16
53.275	1.72638147062032e-16
53.3	2.15571935553696e-16
53.325	3.4128370674338e-16
53.35	5.76288213006071e-16
53.375	2.78017646528041e-16
53.4	1.82314548929518e-16
53.425	2.55163392515199e-16
53.45	3.20659929304176e-16
53.475	2.49640568958501e-16
53.5	3.79067079236287e-16
53.525	6.02748577057672e-16
53.55	4.88550043480621e-16
53.575	2.33922189230071e-16
53.6	3.28111659912991e-16
53.625	2.66621416653155e-16
53.65	7.66295322360582e-16
53.675	4.22753210519939e-16
53.7	3.76999779943451e-16
53.725	4.56804393511447e-16
53.75	3.31682248159102e-16
53.775	2.17435525534756e-16
53.8	2.84419728761042e-16
53.825	2.64155390867112e-16
53.85	3.88310850418925e-16
53.875	3.0698423506746e-16
53.9	5.02358968600582e-16
53.925	2.02846136776969e-16
53.95	6.07730725077579e-16
53.975	9.16278117010292e-16
54	1.42475016784449e-16
54.025	4.81257858377111e-16
54.05	4.58892106815264e-16
54.075	2.94072143089261e-16
54.1	5.25617926209988e-16
54.125	2.10509313145698e-16
54.15	4.72320964154342e-16
54.175	4.97195079387738e-16
54.2	5.13160691569821e-16
54.225	3.12656846503307e-16
54.25	3.17135877739602e-16
54.275	4.88467066584621e-16
54.3	5.410694515466e-16
54.325	1.16695415680947e-15
54.35	2.47294765178508e-16
54.375	1.44744801396654e-16
54.4	2.1490634092605e-16
54.425	5.50603759545962e-16
54.45	2.94560707783074e-16
54.475	3.07162795754397e-16
54.5	8.68987836232032e-16
54.525	4.4188941408984e-16
54.55	2.78784472099354e-16
54.575	3.13389296558577e-16
54.6	3.79994086936406e-16
54.625	8.7490074563433e-16
54.65	3.32478002537611e-16
54.675	4.66297653983192e-16
54.7	2.58044960519903e-16
54.725	1.45432905105473e-16
54.75	1.74297356724126e-16
54.775	9.72620543026468e-17
54.8	5.14895297473597e-16
54.825	5.34031101917006e-16
54.85	5.44991626008553e-16
54.875	5.3678622655984e-16
54.9	1.08486335852116e-15
54.925	9.06124964666838e-16
54.95	6.89368749313962e-16
54.975	5.83155823845378e-16
55	5.62611946315352e-16
55.025	1.89030315161273e-16
55.05	2.95862842045803e-16
55.075	5.01537395251369e-16
55.1	3.41405325640977e-16
55.125	4.84386528155815e-16
55.15	7.07505059257849e-17
55.175	2.56881857847658e-16
55.2	4.31453158301839e-16
55.225	7.71864699434492e-16
55.25	4.63061652085124e-16
55.275	2.84466650825398e-16
55.3	5.23780518791501e-16
55.325	7.87542498820435e-16
55.35	2.09754018274839e-16
55.375	3.15458412102623e-16
55.4	2.36703013965936e-16
55.425	1.63409529990779e-16
55.45	5.29621487858503e-16
55.475	8.30710502669617e-16
55.5	6.92582564935911e-16
55.525	5.54582897072768e-16
55.55	6.80552781098449e-16
55.575	4.38715554193889e-16
55.6	4.18171273485093e-16
55.625	2.41024818955542e-16
55.65	4.79105688311597e-16
55.675	4.71936179843926e-16
55.7	5.20974666223438e-16
55.725	2.83977971395243e-16
55.75	1.05037026295707e-15
55.775	1.43062035065295e-16
55.8	4.57055226382443e-16
55.825	3.64457233469484e-16
55.85	3.47203039363138e-16
55.875	3.78089590785857e-16
55.9	2.7650838361422e-16
55.925	3.76492528728143e-16
55.95	7.36457198380308e-16
55.975	5.04973891680537e-16
56	3.55649220633292e-16
56.025	4.27870574744932e-16
56.05	3.62890982646606e-16
56.075	4.33018262729503e-16
56.1	3.0225323099434e-16
56.125	2.03262673799308e-17
56.15	5.83477862143742e-16
56.175	1.14935760390738e-15
56.2	5.93949783661236e-16
56.225	3.49547216754004e-16
56.25	1.2220839083283e-16
56.275	5.04937493496626e-16
56.3	4.34034494599165e-16
56.325	6.70080605986401e-16
56.35	3.1237086249097e-16
56.375	8.42885206644743e-16
56.4	2.44812977113017e-16
56.425	1.21664225286296e-16
56.45	4.94436497577045e-16
56.475	2.41963915591967e-16
56.5	4.62596067935217e-16
56.525	3.5815588482594e-16
56.55	5.20918343633492e-16
56.575	2.71232177993211e-16
56.6	2.99409838625891e-16
56.625	4.67975223420357e-16
56.65	5.5835408315202e-16
56.675	4.83094988639963e-16
56.7	3.24808722447664e-16
56.725	1.76691907600334e-16
56.75	5.83974889525604e-16
56.775	5.07147732102034e-16
56.8	4.38786981436825e-16
56.825	5.54852160454729e-16
56.85	9.11402480543246e-16
56.875	5.90239469950776e-16
56.9	5.03122296859298e-16
56.925	5.779341137928e-16
56.95	4.04777511058787e-16
56.975	4.31977011967429e-16
57	5.04652560017232e-16
57.025	7.31785823059017e-16
57.05	5.41836538888678e-16
57.075	6.38145394763284e-16
57.1	8.20241396705336e-16
57.125	4.00895811973211e-16
57.15	8.49099262188171e-16
57.175	9.00411287618817e-16
57.2	9.40425536328977e-16
57.225	4.58675490156453e-16
57.25	3.58055291679428e-16
57.275	2.54243594803562e-16
57.3	2.29967884916898e-16
57.325	8.46213540815229e-17
57.35	4.28062910980711e-16
57.375	4.29333698946386e-16
57.4	5.62477910856673e-16
57.425	3.36292705236723e-16
57.45	5.46467372950291e-16
57.475	3.43376107589924e-16
57.5	1.65644667887198e-16
57.525	5.031908863371e-16
57.55	3.81276168093048e-16
57.575	4.11705072541201e-16
57.6	1.34335720462668e-16
57.625	3.47633101631351e-16
57.65	6.69291639643533e-16
57.675	7.4601236034907e-16
57.7	3.50996215594539e-16
57.725	2.15622794027443e-16
57.75	5.60980855577341e-16
57.775	1.85660657184575e-16
57.8	5.09700489365664e-16
57.825	6.23373874759732e-16
57.85	4.23809145384338e-16
57.875	7.22958315532742e-16
57.9	3.2810640125648e-16
57.925	5.24719129079697e-16
57.95	8.57352671176324e-16
57.975	3.62193441173501e-16
58	4.08539974229232e-16
58.025	7.63726190752768e-16
58.05	3.53332287815136e-16
58.075	2.87782401805857e-16
58.1	4.61144400246279e-16
58.125	9.50357254189648e-16
58.15	7.20496695024842e-16
58.175	9.10182930417122e-16
58.2	7.00956816651715e-16
58.225	4.81388530290824e-16
58.25	1.79340218716705e-16
58.275	4.40821198051213e-16
58.3	4.38813070230983e-16
58.325	6.76265507564573e-16
58.35	5.41720260705873e-16
58.375	3.56570451517412e-16
58.4	4.52673973194842e-16
58.425	2.6689579008013e-16
58.45	5.15448827425984e-16
58.475	5.0660131986105e-16
58.5	3.45931686289965e-16
58.525	2.08839363559861e-16
58.55	3.63333165618118e-16
58.575	4.69303673906072e-16
58.6	1.16305860832726e-15
58.625	6.35703856979466e-16
58.65	4.19622813104559e-16
58.675	4.60284657720828e-16
58.7	1.55636273307577e-16
58.725	4.07042301047383e-16
58.75	9.07241535310236e-16
58.775	3.92979382850251e-16
58.8	3.87636167042393e-16
58.825	6.50534924959927e-16
58.85	6.75161844200334e-16
58.875	2.31116602219094e-16
58.9	8.48433280130865e-16
58.925	5.91977205959828e-16
58.95	4.29685446805976e-16
58.975	2.3628922741868e-16
59	6.54057103090643e-16
59.025	4.82299940774133e-16
59.05	2.47144697916042e-16
59.075	2.96459620260424e-16
59.1	4.74995391355858e-16
59.125	2.32080090590928e-16
59.15	4.15416361293174e-16
59.175	3.79713011616442e-16
59.2	3.25076355122813e-16
59.225	5.64632819346149e-16
59.25	5.12347627123937e-16
59.275	6.22105252525201e-16
59.3	5.78920616072628e-16
59.325	6.211562143256e-16
59.35	4.51090854079496e-16
59.375	4.34414934694534e-16
59.4	5.70633919745032e-16
59.425	4.34125698338591e-16
59.45	3.98432989619375e-16
59.475	5.31090297348986e-16
59.5	6.00645103187935e-16
59.525	7.4529930134569e-16
59.55	7.179604870359e-16
59.575	4.17384882877856e-16
59.6	7.37540596335037e-16
59.625	9.13589505040553e-16
59.65	4.41477522824291e-16
59.675	4.09780976131183e-16
59.7	6.45246166862804e-16
59.725	4.70034423863988e-16
59.75	3.47374058062209e-16
59.775	3.07058363706151e-16
59.8	4.58891720654378e-16
59.825	2.38757045193961e-16
59.85	4.00648465402511e-16
59.875	2.35318804293678e-16
59.9	7.07498498536601e-16
59.925	8.61103224580172e-16
59.95	5.50572511793086e-16
59.975	4.03635103728943e-16
60	3.26914264794643e-16
60.025	1.73450367839803e-16
60.05	5.81603355382305e-16
60.075	3.50014280753732e-16
60.1	3.27992976455193e-16
60.125	4.872652975592e-16
60.15	6.31000837766539e-16
60.175	5.91735552890311e-16
60.2	4.39505802834389e-16
60.225	4.30322995442684e-16
60.25	8.83017391613339e-16
60.275	4.11438260972375e-16
60.3	3.03266938237503e-16
60.325	4.3634907643056e-16
60.35	9.0144572862379e-16
60.375	5.55363023810052e-16
60.4	2.03651019345028e-16
60.425	2.10249586808475e-16
60.45	7.7181448298431e-16
60.475	3.15425101599953e-16
60.5	3.14804806864304e-16
60.525	4.34310048390163e-16
60.55	7.55973801856185e-16
60.575	9.01883498153442e-16
60.6	8.15522170393254e-16
60.625	7.38888563912781e-16
60.65	1.00107232621793e-15
60.675	4.49219268738727e-16
60.7	2.77372668222189e-16
60.725	3.38836671477275e-16
60.75	5.98384039869927e-16
60.775	4.42494278335944e-16
60.8	4.59011951231676e-16
60.825	2.20554880730708e-16
60.85	4.03638362036241e-16
60.875	3.59930428478023e-16
60.9	6.08958007139675e-16
60.925	4.80790616709085e-16
60.95	6.08395528706197e-16
60.975	5.45365491484778e-16
61	6.10170944458534e-16
61.025	4.16980408126502e-16
61.05	2.66965116167416e-16
61.075	3.67036500116116e-16
61.1	9.04917290648716e-16
61.125	5.83212896199213e-16
61.15	3.57247434058161e-16
61.175	2.64905233450084e-16
61.2	4.64887284591757e-16
61.225	2.97530022447439e-16
61.25	4.74207468971089e-16
61.275	2.10701778810976e-16
61.3	7.29801408260356e-16
61.325	5.98698866194425e-16
61.35	7.92066859085325e-16
61.375	2.6752809253899e-16
61.4	7.83602359070421e-16
61.425	4.98178725716595e-16
61.45	5.27275692684322e-16
61.475	7.10183295947574e-16
61.5	6.91616166206517e-16
61.525	6.42061424174535e-16
61.55	2.35893097571923e-16
61.575	1.05473571419957e-15
61.6	3.24443437457952e-16
61.625	4.3001785947658e-16
61.65	7.67925358618344e-16
61.675	4.7983202070097e-16
61.7	5.33578601688184e-16
61.725	7.2865753427568e-16
61.75	3.38562471737575e-16
61.775	5.05700099387286e-16
61.8	5.68052367405048e-16
61.825	4.68116354102519e-16
61.85	2.43044238069649e-16
61.875	2.77048670425155e-16
61.9	1.41247887509645e-15
61.925	6.18089081156195e-16
61.95	1.10422145322501e-15
61.975	6.20568696115966e-16
62	4.32492954348307e-16
62.025	2.77398035530082e-16
62.05	2.32070096566177e-16
62.075	8.31766932386629e-16
62.1	7.98960563998554e-16
62.125	6.37029369071552e-16
62.15	6.46847075843089e-16
62.175	4.10709515538712e-16
62.2	4.07603173920011e-16
62.225	8.0754054357456e-16
62.25	3.7675601551981e-16
62.275	2.76674358388515e-16
62.3	5.68345719620314e-16
62.325	6.176417374931e-16
62.35	7.61617722558318e-16
62.375	7.41290791839187e-16
62.4	1.24055888460362e-15
62.425	1.12638206247335e-15
62.45	1.02663378451396e-15
62.475	5.48872820357291e-16
62.5	9.29561340525342e-16
62.525	6.92905427974805e-16
62.55	2.07983690658841e-16
62.575	5.33601260575437e-16
62.6	4.16441935757005e-16
62.625	1.32770991995158e-15
62.65	3.84598003167559e-16
62.675	7.52735181687789e-16
62.7	9.79420163999621e-16
62.725	6.22400867272016e-16
62.75	2.34969782059933e-16
62.775	3.47520662908691e-16
62.8	3.68028170257037e-16
62.825	5.00860322195691e-16
62.85	3.95588543678093e-16
62.875	4.85993371656414e-16
62.9	7.20798824568076e-16
62.925	1.19021204063075e-15
62.95	1.37502954099595e-16
62.975	8.19040877749106e-16
63	5.29415215428187e-16
63.025	4.69635650403049e-16
63.05	6.89153956946635e-16
63.075	4.69355526142542e-16
63.1	7.41040447426424e-16
63.125	4.61793067021473e-16
63.15	5.7679575785259e-16
63.175	2.25904784484221e-16
63.2	7.7101160901697e-16
63.225	1.33856897523279e-15
63.25	3.68048680942969e-16
63.275	9.54154007383239e-16
63.3	4.58497399499105e-16
63.325	5.76717813164589e-16
63.35	6.77933238385484e-16
63.375	4.34225562187203e-16
63.4	1.25027247700301e-15
63.425	9.87919653120751e-16
63.45	6.5317920959391e-16
63.475	5.5144261802471e-16
63.5	5.00936975687539e-16
63.525	4.16750555340024e-16
63.55	1.91692872069502e-16
63.575	4.2378722610628e-16
63.6	6.94334769126805e-16
63.625	6.61728834595291e-16
63.65	5.31724511668909e-16
63.675	2.31206562772406e-16
63.7	3.18921859761541e-16
63.725	2.96776491505501e-16
63.75	5.64232697964226e-16
63.775	3.81534220863773e-16
63.8	1.26079890790621e-15
63.825	4.15197333806819e-16
63.85	5.85031476574342e-16
63.875	1.83373737953039e-15
63.9	5.3226277463393e-16
63.925	1.97756736871654e-16
63.95	2.05327570951038e-16
63.975	6.01585345848641e-16
64	1.31399521373607e-15
64.025	3.89589420951995e-16
64.05	4.93062237783917e-16
64.075	1.38883731638448e-15
64.1	7.23732383290229e-16
64.125	2.82068848357305e-16
64.15	3.47930887815889e-16
64.175	8.06864042438105e-16
64.2	5.26747941837335e-16
64.225	1.07513993498315e-15
64.25	5.6761841052694e-16
64.275	3.76514511421843e-16
64.3	3.14464270268676e-16
64.325	7.51760577847832e-16
64.35	1.76009193441309e-16
64.375	7.49552604564865e-16
64.4	4.26506425412895e-16
64.425	1.33029302361718e-15
64.45	6.0101706691615e-16
64.475	3.22715953554692e-16
64.5	4.6693419116609e-16
64.525	7.23270993078928e-16
64.55	6.49502133138716e-16
64.575	8.23041122696952e-16
64.6	4.28083446879567e-16
64.625	8.68114353976759e-16
64.65	5.81340772105175e-16
64.675	2.1595793216723e-16
64.7	7.68315192221068e-16
64.725	9.49632551493026e-16
64.75	5.32197711047808e-16
64.775	4.31064955548634e-16
64.8	6.5101749169019e-16
64.825	7.20418025583269e-16
64.85	6.52815200654755e-16
64.875	6.82675950830802e-16
64.9	7.55060127260835e-16
64.925	4.59218065445413e-16
64.95	6.69859635295321e-16
64.975	5.0233824415878e-16
65	4.33452068793517e-16
65.025	7.88838972774265e-16
65.05	4.42490941090219e-16
65.075	1.88717652126409e-15
65.1	3.7593897396892e-16
65.125	8.35147429853611e-16
65.15	4.23024620652473e-16
65.175	5.37952877484712e-16
65.2	7.848910355722e-16
65.225	5.9441669254075e-16
65.25	6.52540503516394e-16
65.275	5.44973882842081e-16
65.3	2.44294967879266e-16
65.325	9.14139015935498e-16
65.35	9.9862094167935e-16
65.375	7.24364155460323e-16
65.4	2.84551723130424e-16
65.425	1.23952324135993e-15
65.45	5.34998367017838e-16
65.475	6.33028825444319e-16
65.5	3.84890455341812e-16
65.525	9.64843892030864e-16
65.55	2.54498741163625e-16
65.575	6.59143521522915e-16
65.6	8.52572491378736e-16
65.625	9.19773555868923e-16
65.65	7.49144374739426e-16
65.675	2.89220509887474e-16
65.7	6.75474212094317e-16
65.725	4.66942213665783e-16
65.75	1.56960996836378e-15
65.775	6.31322503117611e-16
65.8	9.28935579647185e-16
65.825	2.86833812770492e-16
65.85	6.47590105743619e-16
65.875	2.19293395729753e-16
65.9	7.84532339019835e-16
65.925	1.37665155727028e-15
65.95	3.57510734878219e-16
65.975	5.16378725544535e-16
66	6.30212522565381e-16
66.025	5.25474746833732e-16
66.05	5.11101150542877e-16
66.075	5.99696428125798e-16
66.1	4.49937399378767e-16
66.125	3.7783991081653e-16
66.15	7.83005320005166e-16
66.175	5.89893577412801e-16
66.2	9.70436593291884e-16
66.225	4.62527014780691e-16
66.25	6.62753923865371e-16
66.275	4.02100246008414e-16
66.3	4.89502955286347e-16
66.325	3.51548489574897e-16
66.35	4.40276592205278e-16
66.375	8.13449500003386e-16
66.4	1.04275817447197e-15
66.425	4.77236736011169e-16
66.45	9.40387275387556e-16
66.475	8.15453610655648e-16
66.5	8.04524802513119e-16
66.525	5.70516832383087e-16
66.55	5.07327142665346e-16
66.575	4.80041655516265e-16
66.6	2.48316282750095e-16
66.625	4.9339554853498e-16
66.65	4.08722575662516e-16
66.675	2.91532960259808e-16
66.7	1.07878630487982e-15
66.725	5.38207197400472e-16
66.75	5.07817765350119e-16
66.775	4.49643941094028e-16
66.8	1.4320434345012e-15
66.825	5.71503227394095e-16
66.85	7.60694229557236e-16
66.875	5.30836071806291e-16
66.9	5.24498569750506e-16
66.925	1.35004418800748e-15
66.95	5.2848849381391e-16
66.975	8.18094089621764e-16
67	4.52850990978585e-16
67.025	2.07994403374904e-16
67.05	6.14975935479306e-16
67.075	1.25583832872414e-15
67.1	6.9704093855445e-16
67.125	8.68077626641238e-16
67.15	3.895591039237e-16
67.175	7.70416046858589e-16
67.2	3.92493980756158e-16
67.225	3.25194656843058e-16
67.25	6.33937089876717e-16
67.275	8.76560275093823e-16
67.3	8.13750215433422e-16
67.325	1.49766268952595e-15
67.35	6.16084833348849e-16
67.375	2.92398515492783e-16
67.4	5.37697928331313e-16
67.425	5.49895939680796e-16
67.45	6.51967809893746e-16
67.475	5.04587832939118e-16
67.5	5.59629645972322e-16
67.525	7.69265778934204e-16
67.55	7.92909917518719e-16
67.575	5.19010489089741e-16
67.6	1.07569890124097e-15
67.625	1.50139872102812e-15
67.65	8.10619127253104e-16
67.675	3.93209966772718e-16
67.7	6.65954933311483e-16
67.725	9.23210532507652e-16
67.75	1.16803968224291e-15
67.775	6.97028061403438e-16
67.8	8.32094653144214e-16
67.825	1.44449607580136e-15
67.85	3.5799650227616e-16
67.875	6.91565364698151e-16
67.9	4.93197577925351e-16
67.925	9.61739275439303e-16
67.95	4.08966218913392e-15
67.975	4.05432000898001e-15
68	5.81607738894586e-15
68.025	6.7469205143705e-16
68.05	1.00940776645174e-15
68.075	9.92117101792276e-16
68.1	1.09286322897261e-15
68.125	5.26444024824617e-16
68.15	8.70232570160818e-16
68.175	1.01578077252283e-15
68.2	7.32820837146533e-16
68.225	1.02160252464872e-15
68.25	4.67361714938913e-16
68.275	8.57916950101093e-16
68.3	1.35440947091145e-15
68.325	9.62737150293007e-16
68.35	2.1878929791446e-15
68.375	9.01829307659657e-16
68.4	3.49783623754416e-16
68.425	1.46734501023079e-15
68.45	5.66771518367385e-16
68.475	6.59218489762156e-16
68.5	4.23168041365745e-16
68.525	6.35439864669814e-16
68.55	1.16851670341385e-15
68.575	3.39714496221659e-16
68.6	6.27457663204777e-16
68.625	5.05078329181913e-16
68.65	9.91309822780512e-16
68.675	2.89374360159685e-16
68.7	6.39267554474376e-16
68.725	1.0067203414068e-15
68.75	1.44708713236231e-15
68.775	8.79898971138684e-16
68.8	1.83963911629424e-16
68.825	8.67383322840562e-16
68.85	8.00005822613012e-16
68.875	4.1710442094329e-16
68.9	1.03788236094786e-15
68.925	6.06993527174892e-16
68.95	5.07775017534541e-16
68.975	2.3023671313801e-16
69	4.97359053811434e-16
69.025	1.2846639418543e-15
69.05	7.4541331074262e-16
69.075	1.15656831224278e-15
69.1	5.4825471308739e-16
69.125	6.05693525490287e-16
69.15	1.2421947754727e-15
69.175	4.23129172558077e-16
69.2	9.50686632768309e-16
69.225	8.37935058900528e-16
69.25	5.65639041235531e-16
69.275	8.78705298169274e-16
69.3	7.18836993196947e-16
69.325	4.25610861385149e-16
69.35	8.43415077856858e-16
69.375	6.81202331465044e-16
69.4	1.05455989037934e-15
69.425	4.43473073979503e-16
69.45	1.98623429595842e-16
69.475	7.4108740721851e-16
69.5	7.42917651904767e-16
69.525	7.07283507424493e-16
69.55	4.55871690356408e-16
69.575	3.19896692509003e-16
69.6	6.50892087589256e-16
69.625	7.41289897693874e-16
69.65	5.34870060263189e-16
69.675	7.11454388547757e-16
69.7	1.20697139725821e-15
69.725	8.50224293514012e-16
69.75	9.63126576334353e-16
69.775	8.38761953123104e-16
69.8	6.68801607590394e-16
69.825	9.38348848159307e-16
69.85	8.69432073127503e-16
69.875	4.08865740884943e-16
69.9	9.19183949146952e-16
69.925	6.29263719731818e-16
69.95	1.18587893911347e-15
69.975	8.07486592372658e-16
70	6.36655626752624e-16
70.025	3.56612548942619e-16
70.05	5.09372600342067e-16
70.075	1.03958938659962e-15
70.1	5.99678207064256e-16
70.125	9.28025561415002e-16
70.15	3.21793971390032e-16
70.175	6.29120705792574e-16
70.2	5.91476015664022e-16
70.225	9.59695415668853e-16
70.25	2.1008344660842e-16
70.275	3.73957457699963e-16
70.3	8.09814632681382e-16
70.325	6.95445583574569e-16
70.35	1.72261025724647e-16
70.375	1.34499924925225e-16
70.4	2.78626641108228e-16
70.425	5.54361257059313e-16
70.45	1.04913959265337e-15
70.475	1.81963694211409e-15
70.5	8.51048092627773e-16
70.525	3.56263838306697e-16
70.55	1.15368465546416e-15
70.575	3.74944812416154e-16
70.6	8.88674094816351e-16
70.625	8.40358201131653e-16
70.65	3.70033537117464e-16
70.675	3.37427885626586e-16
70.7	5.10628418745584e-16
70.725	7.93185494295887e-16
70.75	3.64984185497999e-16
70.775	1.68669301140726e-15
70.8	7.07985791607596e-16
70.825	4.91008985037214e-16
70.85	7.95419437320302e-16
70.875	1.01587365953908e-15
70.9	4.12209755054192e-16
70.925	9.8376812122009e-16
70.95	2.96206052397058e-16
70.975	4.35501703508372e-16
71	6.65545364286749e-16
71.025	2.10638304859935e-16
71.05	3.53827712832785e-16
71.075	4.82293220901879e-16
71.1	3.2583196712218e-16
71.125	8.59877231603176e-16
71.15	5.37961536160478e-16
71.175	3.06862792091759e-16
71.2	4.04076273991347e-16
71.225	9.58198798231288e-16
71.25	5.10236196745014e-16
71.275	1.07576112440276e-15
71.3	1.46268300254081e-15
71.325	8.9924389742226e-16
71.35	8.24190784720945e-16
71.375	7.66255539311216e-16
71.4	1.22094712507938e-15
71.425	5.60797261663065e-16
71.45	9.38796419722772e-16
71.475	4.50978332172857e-16
71.5	1.13868716850198e-15
71.525	6.01678394030907e-16
71.55	4.54777852286739e-16
71.575	1.05403825964481e-15
71.6	1.16445706781609e-15
71.625	6.1295966989566e-16
71.65	8.93092842230561e-16
71.675	1.16799866200909e-15
71.7	6.35437391335521e-16
71.725	6.83099393822589e-16
71.75	1.3143430367424e-15
71.775	4.71749911768734e-16
71.8	1.07655615544703e-15
71.825	1.17013187009378e-15
71.85	5.03626990490117e-16
71.875	4.80852172166625e-16
71.9	6.95574036043648e-16
71.925	1.23361840002508e-15
71.95	1.25530017989518e-15
71.975	4.78278669964883e-16
72	3.47222515331056e-16
72.025	3.50386724466057e-16
72.05	6.71495929139942e-16
72.075	7.76196088276198e-16
72.1	9.93896486976953e-16
72.125	1.3489586717761e-15
72.15	1.15028095100725e-15
72.175	7.88856632860623e-16
72.2	7.68233842332421e-16
72.225	1.64607931811887e-15
72.25	1.88378397927579e-15
72.275	6.2677408380537e-16
72.3	8.04215177915833e-16
72.325	1.04307252836204e-15
72.35	6.06763922616693e-16
72.375	1.00255378681473e-15
72.4	6.30447698146405e-16
72.425	4.6438109280345e-16
72.45	7.56228498209581e-16
72.475	4.98088615393709e-16
72.5	6.30282550061349e-16
72.525	8.58632989119706e-16
72.55	5.13526291965326e-16
72.575	4.88599243396677e-16
72.6	3.96955982143349e-16
72.625	3.08935560785662e-16
72.65	5.76011626774612e-16
72.675	2.32811564998319e-16
72.7	5.80044043096509e-16
72.725	1.39214419720756e-15
72.75	1.09944558388054e-15
72.775	9.46711943145656e-16
72.8	8.30358995504804e-16
72.825	9.24089984714952e-16
72.85	7.05935377311298e-16
72.875	1.50653519614662e-16
72.9	8.79728715779732e-16
72.925	6.49748453311291e-16
72.95	3.99298603998183e-16
72.975	1.03702775754044e-15
73	8.28307512029875e-16
73.025	1.09355169878112e-15
73.05	3.97877871234489e-16
73.075	8.76522504873297e-16
73.1	8.56965349112832e-16
73.125	3.11630139176005e-16
73.15	4.71755775122086e-16
73.175	4.33739121747069e-16
73.2	5.81614661571209e-16
73.225	6.43956055469141e-16
73.25	4.91201093385294e-16
73.275	6.56155891554271e-16
73.3	1.06153929027847e-15
73.325	1.09510351492795e-15
73.35	1.4274099024317e-15
73.375	7.12535032764105e-16
73.4	8.53831948375217e-16
73.425	6.39911856578923e-16
73.45	3.52166784790112e-16
73.475	1.38532687348624e-15
73.5	1.21860692042698e-15
73.525	9.20572780891077e-16
73.55	3.71037133012498e-16
73.575	7.04782169683962e-16
73.6	5.19552320150081e-16
73.625	1.21015934807907e-15
73.65	1.72882539794263e-15
73.675	7.38345902884633e-16
73.7	5.98052051484088e-16
73.725	7.4451290124049e-16
73.75	6.10603652697862e-16
73.775	1.12170263274266e-15
73.8	4.18014671356046e-16
73.825	1.07884651822088e-15
73.85	5.39765253714301e-16
73.875	9.66343364040956e-16
73.9	6.0193829929258e-16
73.925	4.04530471867002e-16
73.95	7.78820732758058e-16
73.975	8.94671312417201e-16
74	2.17810727742599e-15
74.025	1.50737955441615e-15
74.05	3.70290056185712e-16
74.075	6.54333608949506e-16
74.1	7.12368573659059e-16
74.125	7.39478461596768e-16
74.15	2.77157406571317e-16
74.175	5.02060655262218e-16
74.2	7.10034334644484e-16
74.225	1.02827908166992e-15
74.25	5.93893465533748e-16
74.275	1.20437087777991e-15
74.3	4.87626762020957e-16
74.325	7.87506938683421e-16
74.35	8.21238779552748e-16
74.375	5.31264994289088e-16
74.4	1.57053291140828e-15
74.425	7.28015335341239e-16
74.45	1.65169759629522e-15
74.475	6.8395371810608e-16
74.5	7.51388142256269e-16
74.525	1.32130190632836e-15
74.55	4.16217952071113e-16
74.575	1.02104095291998e-15
74.6	1.15147677302166e-15
74.625	3.6372342079678e-16
74.65	1.10017125059641e-15
74.675	6.85068372997079e-16
74.7	7.17597595748528e-16
74.725	1.1771742123227e-15
74.75	5.83493000594048e-16
74.775	6.25826040754542e-16
74.8	7.22833268371489e-16
74.825	1.14851602976399e-15
74.85	1.7651975280597e-15
74.875	1.05362026151146e-15
74.9	2.90479033906456e-16
74.925	1.06133861220336e-15
74.95	5.26914385909522e-16
74.975	6.61724486301148e-16
75	5.4936960381137e-16
75.025	9.50840861179486e-16
75.05	4.87921930009617e-16
75.075	3.34106574940762e-16
75.1	5.78869276651609e-16
75.125	1.93258954169164e-15
75.15	1.21954830448037e-15
75.175	5.65493259124841e-16
75.2	6.84317283838739e-16
75.225	1.27672861534291e-15
75.25	4.79391832496953e-16
75.275	7.50532004297624e-16
75.3	3.62255041735384e-16
75.325	1.13729747954621e-15
75.35	6.04484746935646e-16
75.375	7.70081309241476e-16
75.4	9.03879859307988e-16
75.425	1.76111356779853e-15
75.45	8.98079398515937e-16
75.475	8.70043205214605e-16
75.5	2.00494464547852e-15
75.525	1.2389098404162e-15
75.55	1.11306364059191e-15
75.575	5.29680281617584e-16
75.6	1.20502412469234e-15
75.625	8.17971789298422e-16
75.65	9.57205963850429e-16
75.675	2.70063300506833e-16
75.7	1.51270909435958e-15
75.725	6.94687054288405e-16
75.75	1.02512860426963e-15
75.775	8.13886430959952e-16
75.8	7.66852365756873e-16
75.825	4.81387793594986e-16
75.85	9.58547145817486e-16
75.875	1.06837281684205e-15
75.9	6.81113357359178e-16
75.925	7.34700860358906e-16
75.95	7.42237243484247e-16
75.975	1.41896177392971e-15
76	4.94821599103871e-16
76.025	9.338286856424e-16
76.05	1.05540662259083e-15
76.075	7.22582892038307e-16
76.1	4.4751673765028e-16
76.125	8.34306388403087e-16
76.15	1.12820358013682e-15
76.175	4.31847198401827e-16
76.2	5.24978320578764e-16
76.225	1.16476484217548e-15
76.25	7.94049613234394e-16
76.275	8.96392951783191e-16
76.3	9.87390937639963e-16
76.325	7.50426196595539e-16
76.35	1.25387047301366e-15
76.375	6.10214671426405e-16
76.4	3.12622748467602e-16
76.425	3.54371309698505e-16
76.45	1.02945924025508e-15
76.475	8.78163599369319e-16
76.5	7.83462881617507e-16
76.525	2.46337128539907e-16
76.55	8.68043461270485e-16
76.575	5.31913404425721e-16
76.6	1.43355727626621e-15
76.625	1.01975428717679e-15
76.65	8.79810076679375e-16
76.675	1.0186718925478e-15
76.7	1.02509133585954e-15
76.725	1.38822522382663e-15
76.75	1.99391109113585e-15
76.775	6.24798594852324e-16
76.8	5.37902594076696e-16
76.825	9.34094399561743e-16
76.85	1.37715377787686e-15
76.875	1.40805002993107e-15
76.9	5.68815214465283e-16
76.925	9.59387189507804e-16
76.95	1.62231196253671e-15
76.975	1.07621361876209e-15
77	5.6745956081165e-16
77.025	6.93659537781958e-16
77.05	4.29849882036915e-16
77.075	2.31786028990072e-15
77.1	1.7155557776097e-15
77.125	1.35456877708243e-15
77.15	8.37080719352261e-16
77.175	1.15350008316121e-15
77.2	8.07216173468266e-16
77.225	9.83623374178245e-16
77.25	6.11386735745774e-16
77.275	1.17394175552156e-15
77.3	1.4306433719094e-15
77.325	6.4394081353051e-16
77.35	9.30428352024552e-16
77.375	2.28055738676001e-15
77.4	6.0369919479898e-16
77.425	9.02048875399006e-16
77.45	1.55881310365716e-15
77.475	9.85358079357856e-16
77.5	1.20412946239504e-15
77.525	8.12667645232084e-16
77.55	1.07396491685551e-15
77.575	1.26653210336675e-15
77.6	4.04919295178882e-16
77.625	6.80346968640569e-16
77.65	5.61237011979833e-16
77.675	6.08468902618029e-16
77.7	3.10861777438323e-16
77.725	4.72881269848609e-16
77.75	6.9807554887345e-16
77.775	1.38225115533276e-15
77.8	7.75702147880208e-16
77.825	1.30177390805203e-15
77.85	6.78217115361527e-16
77.875	3.58469767532267e-16
77.9	9.90687797001267e-16
77.925	6.69136038631634e-16
77.95	8.67844209649985e-16
77.975	7.66634847381689e-16
78	1.47126567953807e-15
78.025	1.46155534031377e-15
78.05	1.37278570252296e-15
78.075	3.17519687229132e-16
78.1	1.04291001088159e-15
78.125	1.34820812483031e-15
78.15	1.19723821419913e-15
78.175	9.20357970633361e-16
78.2	8.19340795297697e-16
78.225	9.05883281550807e-16
78.25	9.54637073897156e-16
78.275	5.89238888097288e-16
78.3	1.0923264486085e-15
78.325	1.14189083553439e-15
78.35	1.93134769633601e-15
78.375	8.87399353445545e-16
78.4	1.01076193539244e-15
78.425	1.74316176707213e-16
78.45	6.26391336090659e-16
78.475	2.65162096714831e-16
78.5	1.57619625696937e-15
78.525	9.35191763824077e-16
78.55	1.98478226166906e-15
78.575	3.61727936022486e-16
78.6	1.09270839050987e-15
78.625	9.69870184537612e-16
78.65	1.29994419759175e-15
78.675	5.85640586970366e-16
78.7	1.22638921245191e-15
78.725	8.88425901079115e-16
78.75	1.1074780648536e-15
78.775	7.04796258296118e-16
78.8	1.06769182702656e-15
78.825	6.90198690867959e-16
78.85	2.15312927026345e-15
78.875	7.55204014646233e-16
78.9	9.37136208587172e-16
78.925	6.15778514029797e-16
78.95	1.49660966895671e-15
78.975	1.14568706725135e-15
79	9.60657382859926e-16
79.025	6.76096776702115e-16
79.05	7.46725415512859e-16
79.075	1.12978068778122e-15
79.1	1.02318591861001e-15
79.125	2.04787122891549e-16
79.15	1.32283334121497e-15
79.175	4.22875120669551e-16
79.2	9.68603873619425e-16
79.225	1.02434930854422e-15
79.25	1.5074995903513e-15
79.275	5.11176155951685e-16
79.3	9.32686394230119e-16
79.325	1.19633878892709e-15
79.35	1.17240401711542e-15
79.375	7.78973526547538e-16
79.4	7.9535335107371e-16
79.425	1.5010821826774e-15
79.45	8.47462791238e-16
79.475	5.89784683149056e-16
79.5	9.24232847849117e-16
79.525	1.01950756716555e-15
79.55	3.6505427122008e-16
79.575	2.93720297063926e-16
79.6	8.98361577796819e-16
79.625	8.68981334229037e-16
79.65	1.16343787445675e-15
79.675	8.87459599530426e-16
79.7	8.50254395295761e-16
79.725	6.38770882617325e-16
79.75	3.95934064834724e-16
79.775	1.56643767906218e-15
79.8	5.41957978029405e-16
79.825	7.23056057849845e-16
79.85	8.00922363468336e-16
79.875	1.08975944614663e-15
79.9	1.47694147553668e-15
79.925	4.21613314230937e-16
79.95	7.36026126006486e-16
79.975	5.23186057181509e-16
80	9.83468693983965e-16
80.025	9.83992063270731e-16
80.05	1.31162142805053e-15
80.075	1.05197495644674e-15
80.1	1.40033820415541e-15
80.125	1.44442512301855e-15
80.15	7.72188054029502e-16
80.175	7.65762797138096e-16
80.2	5.36412972957168e-16
80.225	1.17748547812654e-15
80.25	9.12217974296313e-16
80.275	1.15821533838601e-15
80.3	5.9523119608615e-16
80.325	1.44799632418962e-15
80.35	7.38265367144254e-16
80.375	9.12405125118213e-16
80.4	9.6481260510726e-16
80.425	7.5106258994542e-16
80.45	6.66496199921474e-16
80.475	5.68393931394266e-16
80.5	9.74704707604421e-16
80.525	1.80966006315949e-15
80.55	1.06054813822079e-15
80.575	3.26654619852769e-16
80.6	9.59982419654212e-16
80.625	1.58447046572721e-15
80.65	6.24070520109108e-16
80.675	1.22042162430468e-15
80.7	5.3854487730669e-16
80.725	8.094733768662e-16
80.75	8.78011852028944e-16
80.775	1.43432627060516e-15
80.8	4.51226008799212e-16
80.825	6.16108973661258e-16
80.85	1.71259194141835e-15
80.875	1.03130840684845e-15
80.9	1.07523667462267e-15
80.925	4.1557014896803e-16
80.95	9.68965544750559e-16
80.975	1.7981080729006e-15
81	1.2101721136902e-15
81.025	1.6512751237733e-15
81.05	6.3274767678561e-16
81.075	1.03794842663895e-15
81.1	1.06255842779397e-15
81.125	1.12311851751794e-15
81.15	5.02081140196511e-16
81.175	1.33361675457292e-15
81.2	3.44055444203711e-16
81.225	9.67533710266672e-16
81.25	7.50610267261039e-16
81.275	1.139086595353e-15
81.3	1.84975679050869e-15
81.325	1.3343353247054e-15
81.35	7.5570340842797e-16
81.375	7.63305322897207e-16
81.4	1.63111981888003e-15
81.425	1.15710632616547e-15
81.45	8.87008051300467e-16
81.475	8.16131874607369e-16
81.5	9.57733322634253e-16
81.525	1.16507664917878e-15
81.55	1.87273205640877e-15
81.575	1.64866137124076e-15
81.6	1.27805061547383e-15
81.625	1.16827156050731e-15
81.65	1.3538931501946e-15
81.675	3.312053453952e-16
81.7	7.75813592388255e-16
81.725	6.60562050507014e-16
81.75	6.49257996968304e-16
81.775	8.04291619341554e-16
81.8	1.24858167277736e-15
81.825	1.39683168597788e-15
81.85	1.63577593875274e-15
81.875	1.94197302939216e-15
81.9	5.9040241453476e-16
81.925	7.66648046996349e-16
81.95	1.15608284201713e-15
81.975	8.53794420250018e-16
82	5.38142542186956e-16
82.025	1.06850798043695e-15
82.05	1.0336303523663e-15
82.075	5.93279003473322e-16
82.1	8.25207329446632e-16
82.125	4.87048325441188e-16
82.15	1.36947567098634e-15
82.175	7.05356703205445e-16
82.2	4.09484337128273e-16
82.225	7.72353246060822e-16
82.25	7.54661118628655e-16
82.275	1.59706204182734e-15
82.3	1.32852353014226e-15
82.325	1.63107972667033e-15
82.35	4.68879277897229e-16
82.375	5.16624123979311e-16
82.4	7.1213552515625e-16
82.425	6.27884524625079e-16
82.45	1.57404393783603e-15
82.475	1.71870300368052e-15
82.5	1.61902211809855e-15
82.525	6.80033746390619e-16
82.55	2.82635106132078e-16
82.575	1.51738279588572e-15
82.6	1.70987731959813e-15
82.625	1.10837500593195e-15
82.65	5.8968697082459e-16
82.675	1.53990338477248e-15
82.7	7.4251026218797e-16
82.725	1.9187153713806e-15
82.75	1.84333387539084e-15
82.775	6.92001170607764e-16
82.8	6.59710629102779e-16
82.825	8.09064562675601e-16
82.85	1.49466627585106e-15
82.875	5.64799145031439e-16
82.9	6.40746311106938e-16
82.925	1.90673933446359e-15
82.95	1.27977678297144e-15
82.975	7.03425372910552e-16
83	1.78955481513721e-15
83.025	9.68780394603883e-16
83.05	9.49170718389403e-16
83.075	7.81824488967201e-16
83.1	1.56731479554572e-15
83.125	1.4913711438004e-15
83.15	1.89105292152198e-15
83.175	1.06704357593654e-15
83.2	6.7004545170208e-16
83.225	7.90202237863005e-16
83.25	1.63371190216246e-15
83.275	5.50464183081422e-16
83.3	1.0866413811782e-15
83.325	5.5660337933237e-16
83.35	1.24905044469501e-15
83.375	7.91628380830452e-16
83.4	1.08511692641474e-15
83.425	8.49791204307955e-16
83.45	9.49993465333605e-16
83.475	1.71877277857551e-15
83.5	1.211509089372e-15
83.525	6.70499268824696e-16
83.55	1.90293609082237e-15
83.575	7.57130871134706e-16
83.6	8.76140948698205e-16
83.625	6.89909712877171e-16
83.65	7.28854672734315e-16
83.675	1.30772944485886e-15
83.7	1.76857916534777e-15
83.725	6.50358672554828e-16
83.75	2.08724793333697e-15
83.775	1.00320700666383e-15
83.8	7.1266059701835e-16
83.825	1.19994776034584e-15
83.85	1.04529638529742e-15
83.875	8.79373399981281e-16
83.9	3.86954612233068e-16
83.925	5.41447489091054e-16
83.95	6.87858514599261e-16
83.975	1.39618716835518e-15
84	1.32172212402963e-15
84.025	9.90612454600102e-16
84.05	1.36735339795265e-15
84.075	8.37414134577246e-16
84.1	4.19050765479307e-16
84.125	9.15108553766734e-16
84.15	1.16335260557737e-15
84.175	1.07119117159475e-15
84.2	1.41090548855481e-15
84.225	1.52078429096216e-15
84.25	9.00479949879325e-16
84.275	1.19556772622071e-15
84.3	8.60378535464611e-16
84.325	1.03429376469744e-15
84.35	1.55872011977792e-15
84.375	1.49551289831338e-15
84.4	1.62787344936757e-15
84.425	5.54418405602399e-16
84.45	5.45272891211473e-16
84.475	9.8644931358852e-16
84.5	7.51105051223887e-16
84.525	9.06471066009249e-16
84.55	1.33899507708164e-15
84.575	3.78780238787624e-16
84.6	1.89594497918349e-15
84.625	1.04317106532006e-15
84.65	8.78583131079299e-16
84.675	9.3758492765774e-16
84.7	1.37070020056936e-15
84.725	1.67117604145583e-15
84.75	1.22890074049052e-15
84.775	6.44007459458401e-16
84.8	6.20590476720687e-16
84.825	6.74257383420248e-16
84.85	1.34934231565268e-15
84.875	4.66473898882241e-16
84.9	3.76085519936704e-16
84.925	1.41268802234193e-15
84.95	8.52918131372317e-16
84.975	1.2351740266607e-15
85	1.01462902449707e-15
85.025	6.04920816886808e-16
85.05	8.73242923504768e-16
85.075	1.08497996571082e-15
85.1	1.78180987049451e-15
85.125	4.28914009767213e-16
85.15	1.57806803094857e-15
85.175	5.74065592807689e-15
85.2	9.40256172990088e-16
85.225	7.8445694013428e-16
85.25	8.66484850649193e-16
85.275	8.69539701417198e-16
85.3	1.3657208234061e-15
85.325	1.14021304166198e-15
85.35	2.29402459285139e-15
85.375	9.32767112589643e-16
85.4	1.51052666697198e-15
85.425	1.1023669541996e-15
85.45	1.93414661422799e-15
85.475	8.86004026078094e-16
85.5	1.07066748339627e-15
85.525	1.41911887670604e-15
85.55	5.77946301762461e-16
85.575	9.92100275507043e-16
85.6	1.48897295954478e-15
85.625	1.02720272547696e-15
85.65	3.64092546489719e-16
85.675	8.47464896138368e-16
85.7	1.22048300809091e-15
85.725	1.1979866695469e-15
85.75	1.61309059616078e-15
85.775	1.26786839443273e-15
85.8	7.71117624050872e-16
85.825	6.01123973452944e-16
85.85	1.48135999952594e-15
85.875	2.41351112908542e-15
85.9	8.86663012786901e-16
85.925	1.00273479067564e-15
85.95	7.08212519338973e-16
85.975	1.43088911572115e-15
86	1.41826627261427e-15
86.025	3.82182672392377e-16
86.05	1.62116193377029e-15
86.075	8.87845085376453e-16
86.1	6.8942261555e-16
86.125	1.56109714899411e-15
86.15	7.68647037177212e-16
86.175	1.43509903929989e-15
86.2	1.15515376638342e-15
86.225	4.18397538516023e-16
86.25	1.09280635556338e-15
86.275	9.21812893565832e-16
86.3	1.47434929397045e-15
86.325	8.89568445408202e-16
86.35	8.68044762057358e-16
86.375	1.47497874685394e-15
86.4	1.16625680094166e-15
86.425	8.39663126460419e-16
86.45	1.20779618381331e-15
86.475	1.68886348524596e-15
86.5	1.35344040042778e-15
86.525	1.02232382940572e-15
86.55	8.25453933494956e-16
86.575	4.53749400980153e-16
86.6	1.16587358526583e-15
86.625	1.0543667777075e-15
86.65	8.43224488475714e-16
86.675	1.76928497751779e-15
86.7	8.5289335483687e-16
86.725	8.47819532304319e-16
86.75	9.06048288882847e-16
86.775	8.73084563329211e-16
86.8	1.6517822401513e-15
86.825	1.28488171857509e-15
86.85	2.0835034898024e-15
86.875	2.22435832493057e-16
86.9	7.3234437141557e-16
86.925	8.15939163699171e-16
86.95	2.07602949786767e-15
86.975	1.62696143248079e-15
87	1.37832539879306e-15
87.025	1.20791759440893e-15
87.05	1.47808579952484e-15
87.075	4.28454637623994e-16
87.1	1.32736329854548e-15
87.125	2.18056962027756e-15
87.15	1.61239447744509e-15
87.175	1.31611345476436e-15
87.2	4.03708556875618e-16
87.225	2.97018499530176e-16
87.25	1.03708086191283e-15
87.275	1.39357806346876e-15
87.3	1.39611813888333e-15
87.325	1.08504903361386e-15
87.35	1.18651155134289e-15
87.375	1.00280021696746e-15
87.4	1.16175681486702e-15
87.425	4.31593787264664e-16
87.45	1.19154966138307e-15
87.475	2.11266636358356e-15
87.5	1.69963480496117e-15
87.525	1.4638116858897e-15
87.55	1.04352252832807e-15
87.575	9.16518524417209e-16
87.6	9.82840527890061e-16
87.625	8.90359595413937e-16
87.65	1.20338816762546e-15
87.675	1.61549239993713e-15
87.7	5.69549679384158e-16
87.725	1.1017176812762e-15
87.75	1.06164137005687e-15
87.775	1.70832460727514e-15
87.8	1.24192444573241e-15
87.825	5.17850975965946e-16
87.85	2.36615116294854e-15
87.875	1.27758485060304e-15
87.9	1.09723712289428e-15
87.925	9.64871661128851e-16
87.95	1.07165369392581e-15
87.975	2.01615297026066e-15
88	1.70246011347442e-15
88.025	9.40379668291491e-16
88.05	8.42219639334203e-16
88.075	2.5635327038488e-15
88.1	1.83683529475578e-15
88.125	1.86791192769671e-15
88.15	3.20980224618334e-16
88.175	7.587219159727e-16
88.2	2.10394611471165e-15
88.225	1.82581274708082e-15
88.25	5.43325309686373e-16
88.275	5.7928390682122e-16
88.3	4.913171919909e-16
88.325	3.8399442266704e-16
88.35	9.06713451032348e-16
88.375	1.52088902240305e-15
88.4	1.15083290366342e-15
88.425	8.23427693307013e-16
88.45	1.72877725799879e-15
88.475	6.99148945619153e-16
88.5	1.43431682249456e-15
88.525	7.92611759364874e-16
88.55	1.39318263614356e-15
88.575	1.0323442917968e-15
88.6	5.9330963440219e-16
88.625	1.47893187532106e-15
88.65	6.97387745811868e-16
88.675	5.01937201354709e-16
88.7	1.21406465275185e-15
88.725	1.4697028029568e-15
88.75	8.63736364995106e-16
88.775	2.19865407180004e-15
88.8	1.06706528517684e-15
88.825	7.64083104776296e-16
88.85	1.96958104893594e-15
88.875	2.6342969347264e-15
88.9	8.05709877037657e-16
88.925	1.13604847095983e-15
88.95	1.70309781046501e-15
88.975	8.20935957481091e-16
89	1.28282391771931e-15
89.025	7.77929000527379e-16
89.05	1.15953830830411e-15
89.075	1.74809450574501e-15
89.1	2.06186882893505e-15
89.125	5.51804317159338e-16
89.15	1.63659176196772e-15
89.175	8.07262113902454e-16
89.2	9.13392818751337e-16
89.225	1.83872804318283e-15
89.25	9.44654215069333e-16
89.275	9.06727891432856e-16
89.3	1.25116591600285e-15
89.325	8.3547286719773e-16
89.35	8.49721584870366e-16
89.375	6.93507919012251e-16
89.4	1.53080380267331e-15
89.425	1.05784320386437e-15
89.45	6.56361798296928e-16
89.475	8.81947490929819e-16
89.5	3.32507168807979e-16
89.525	1.38814701118342e-15
89.55	7.26964054629603e-16
89.575	1.18850466325146e-15
89.6	1.58190691266836e-15
89.625	9.71027818398531e-16
89.65	1.28437866986713e-15
89.675	1.65814370330102e-15
89.7	7.34501669202606e-16
89.725	4.57881297805948e-16
89.75	1.57212839895617e-15
89.775	1.06496148045716e-15
89.8	1.1253170206535e-15
89.825	1.00032382750861e-15
89.85	1.63927865225292e-15
89.875	1.07195363122529e-15
89.9	1.01109569744005e-15
89.925	2.31271006768934e-15
89.95	1.15349946000218e-15
89.975	1.66400507207626e-15
90	6.51221158279308e-16
90.025	2.4519555184898e-15
90.05	2.51998200143778e-15
90.075	1.67745875010394e-15
90.1	2.03215025725881e-15
90.125	6.05765374000648e-16
90.15	1.20459193694743e-15
90.175	9.05189622940598e-16
90.2	1.86214520471596e-15
90.225	1.06327469198681e-15
90.25	1.49969672969328e-15
90.275	4.97774701937539e-16
90.3	1.38936942276588e-15
90.325	1.21585381585458e-15
90.35	9.59234927393046e-16
90.375	1.68090658005189e-15
90.4	9.00134519143557e-16
90.425	1.50028435750255e-15
90.45	1.89914673079523e-15
90.475	1.26723871823959e-15
90.5	7.35268431774069e-16
90.525	1.18090658007937e-15
90.55	2.21945703044803e-15
90.575	1.05382744835768e-15
90.6	1.56984009115697e-15
90.625	6.72620056731417e-16
90.65	3.10563476421846e-15
90.675	4.76959494192969e-16
90.7	1.49939684296588e-15
90.725	1.35346337480876e-15
90.75	8.56240293375914e-16
90.775	9.80344603537196e-16
90.8	2.32388641640758e-15
90.825	1.27347788509146e-15
90.85	1.76537771055175e-15
90.875	2.45854623335971e-15
90.9	1.0965121295007e-15
90.925	8.19947194817228e-16
90.95	1.19102570963737e-15
90.975	1.81096831599145e-15
91	1.32685302195905e-15
91.025	1.31953985695429e-15
91.05	1.16974789268687e-15
91.075	7.65392933925841e-16
91.1	1.06660195517886e-15
91.125	5.50723420336282e-16
91.15	1.30671516310927e-15
91.175	1.46652816705351e-15
91.2	2.82526297303466e-15
91.225	8.94892705484003e-16
91.25	5.39090028086829e-16
91.275	1.66000834499164e-15
91.3	4.21067396806627e-16
91.325	1.38625517976241e-15
91.35	2.0493298805657e-15
91.375	6.44787979063508e-16
91.4	2.99832162080826e-15
91.425	1.38189401264193e-15
91.45	1.21508140769204e-15
91.475	2.02574577290643e-15
91.5	1.96582782176134e-15
91.525	1.68692062875207e-15
91.55	1.47704289099152e-15
91.575	2.36508927162155e-15
91.6	5.55888926944765e-16
91.625	1.41119714408816e-15
91.65	6.42225369719337e-16
91.675	1.59408844292228e-15
91.7	1.00224706779645e-15
91.725	1.36907941572037e-15
91.75	1.00645695815808e-15
91.775	6.45047823255239e-16
91.8	9.02476293280379e-16
91.825	7.58198856944324e-16
91.85	1.66643310926695e-15
91.875	1.35862145075158e-15
91.9	8.34359452488663e-16
91.925	1.01542870752233e-15
91.95	1.34931637299773e-15
91.975	1.02312994347458e-15
92	5.95592306291475e-16
92.025	1.81698302175673e-15
92.05	1.03016295287951e-15
92.075	6.79282393078993e-16
92.1	1.60859445051461e-15
92.125	1.69516749117821e-15
92.15	2.00890325402439e-15
92.175	2.14078688874356e-15
92.2	1.45297301150065e-15
92.225	1.53512416852163e-15
92.25	1.06659930143805e-15
92.275	8.30060696544399e-16
92.3	1.08950218540599e-15
92.325	1.9520453866187e-15
92.35	1.40528445606875e-15
92.375	1.25839761858734e-15
92.4	2.17535246819798e-15
92.425	1.8655197668625e-15
92.45	1.12326693582304e-15
92.475	1.75346725712598e-15
92.5	9.11249317451135e-16
92.525	1.00556184324124e-15
92.55	1.9487627937469e-15
92.575	9.88014197725754e-16
92.6	5.67200802919995e-16
92.625	6.42367315233601e-16
92.65	4.56966116978744e-16
92.675	2.04433924361192e-15
92.7	2.28092458778674e-15
92.725	1.1856585474916e-15
92.75	4.42435598702498e-16
92.775	1.9802648364787e-15
92.8	1.95670425918301e-15
92.825	1.35914462695905e-15
92.85	1.05090975448546e-15
92.875	1.47534685730095e-15
92.9	9.3309145273999e-16
92.925	8.34533126093814e-16
92.95	1.79311669310688e-15
92.975	1.60307638247626e-15
93	7.19200958573935e-16
93.025	1.11214787367312e-15
93.05	5.13035366983235e-15
93.075	1.36049436058977e-15
93.1	3.6619551160644e-16
93.125	7.07792112976219e-16
93.15	9.77303279942871e-16
93.175	6.51365868543185e-16
93.2	6.96872862810274e-16
93.225	1.09848374101322e-15
93.25	1.35245799713455e-15
93.275	4.62585017568694e-16
93.3	6.671724316684e-16
93.325	6.35386026900569e-16
93.35	5.58266075297112e-16
93.375	1.30686634929042e-15
93.4	2.84100150659513e-16
93.425	1.59401643089435e-15
93.45	1.78784901686286e-15
93.475	1.1819918667389e-15
93.5	8.75714966985873e-16
93.525	1.11492164197507e-15
93.55	8.83057395539134e-16
93.575	4.0187404615252e-15
93.6	9.18558972231966e-16
93.625	2.61675774725933e-15
93.65	6.62810763129065e-16
93.675	1.03990315270373e-15
93.7	1.31483947563464e-15
93.725	2.14446509157788e-15
93.75	9.90347592754237e-16
93.775	6.03703603790158e-16
93.8	8.53553467559266e-16
93.825	1.45771317624295e-15
93.85	2.65413019062929e-15
93.875	1.20927599636233e-15
93.9	7.98171179725111e-16
93.925	7.39842833174241e-16
93.95	2.14130711771918e-15
93.975	1.69921083482141e-15
94	1.16281267388557e-15
94.025	1.3528999020876e-15
94.05	1.84243443404143e-15
94.075	1.20139601695303e-15
94.1	1.92172248583826e-15
94.125	1.53947157718969e-15
94.15	1.21357841480878e-15
94.175	1.52973710826258e-15
94.2	6.44419806878451e-16
94.225	2.10043844384506e-15
94.25	1.67384409319977e-15
94.275	1.08484586790988e-15
94.3	1.25646762476809e-15
94.325	2.35977090161194e-15
94.35	1.23204742894912e-15
94.375	1.41077629973764e-15
94.4	1.31113888056547e-15
94.425	1.55060237118049e-15
94.45	3.57321690491892e-16
94.475	7.6791510157697e-16
94.5	1.22940446648881e-15
94.525	1.34328059009478e-15
94.55	2.04397229423822e-15
94.575	1.21240988725932e-15
94.6	6.77621258244226e-16
94.625	1.91960480590793e-15
94.65	9.42769497753831e-16
94.675	1.45512549239565e-15
94.7	1.20865741121667e-15
94.725	2.06164058496172e-15
94.75	4.66624731854195e-16
94.775	1.24832175533002e-15
94.8	9.23950867979198e-16
94.825	5.8869007315684e-16
94.85	8.06229173350764e-16
94.875	2.44084266862898e-15
94.9	5.76230518596558e-16
94.925	1.49603058550342e-15
94.95	6.59923496487694e-16
94.975	1.64419883398848e-15
95	1.10718687867089e-15
95.025	1.09619636584919e-15
95.05	4.78699997899802e-15
95.075	2.10268139566261e-15
95.1	1.21510317580898e-15
95.125	5.590138299682e-16
95.15	1.71501985660267e-15
95.175	3.06941196322749e-15
95.2	2.09374568158764e-15
95.225	1.09002690937633e-15
95.25	1.91330069850693e-15
95.275	1.75630508846518e-15
95.3	1.90325605507855e-15
95.325	1.51494519261184e-15
95.35	1.35080339896384e-15
95.375	1.09208152848116e-15
95.4	1.4418144964316e-15
95.425	1.66935896016634e-15
95.45	3.47727516752123e-15
95.475	5.16756531057641e-16
95.5	5.72009765580104e-16
95.525	1.47889928153377e-15
95.55	5.83315658384265e-16
95.575	2.17342540897067e-15
95.6	7.96425378957761e-16
95.625	4.62565364127258e-16
95.65	1.06633181311094e-15
95.675	1.04007963107001e-15
95.7	1.05002197280536e-15
95.725	1.43972848962531e-15
95.75	1.6122505682733e-15
95.775	2.57916185246878e-15
95.8	1.59926879371006e-15
95.825	2.79366397400528e-15
95.85	1.19940792844764e-15
95.875	8.35418461851978e-16
95.9	1.21668766759011e-15
95.925	1.45240898375444e-15
95.95	1.6926261999862e-15
95.975	1.66946414085656e-15
96	1.92391978423566e-15
96.025	2.65196636242848e-15
96.05	9.36304771161182e-16
96.075	1.01390334221287e-15
96.1	1.55167240008193e-15
96.125	1.14932046179031e-15
96.15	1.17590547271067e-15
96.175	1.16219988086353e-15
96.2	1.78377993251788e-15
96.225	2.04912843210819e-15
96.25	2.71468126432511e-15
96.275	1.42593297643371e-15
96.3	1.04967905027784e-15
96.325	1.26810756642616e-15
96.35	5.40119909946016e-16
96.375	9.50436266407619e-16
96.4	1.64248970211442e-15
96.425	2.57315134107522e-15
96.45	1.80885151053353e-15
96.475	8.43614916341673e-16
96.5	1.61889205737598e-15
96.525	1.26573952861473e-15
96.55	1.129684562323e-15
96.575	1.22779954826289e-15
96.6	2.24459666825047e-15
96.625	1.61564939130799e-15
96.65	2.35536388093998e-15
96.675	2.14004758272506e-15
96.7	1.26289845446999e-15
96.725	1.08224002487111e-15
96.75	1.8101760697049e-15
96.775	8.93809818004045e-16
96.8	2.04801783743744e-15
96.825	7.49243499682099e-16
96.85	1.17528894336336e-15
96.875	1.85993831240847e-15
96.9	2.06079496776953e-15
96.925	9.65494478173069e-16
96.95	9.35548662355821e-16
96.975	6.17287009345682e-16
97	1.04724502524399e-15
97.025	1.37624808861835e-15
97.05	2.00568274646703e-15
97.075	1.32140849089874e-15
97.1	7.21145429056996e-16
97.125	1.43203425990113e-15
97.15	1.91206497009812e-15
97.175	1.60899885406229e-15
97.2	1.17895728440415e-15
97.225	1.47195145537897e-15
97.25	1.26179175471637e-15
97.275	7.0925801748237e-16
97.3	1.56570523676084e-15
97.325	1.16055276825268e-15
97.35	8.99825470450831e-16
97.375	9.58077877819984e-16
97.4	3.97544925170184e-15
97.425	1.59725735617471e-15
97.45	3.30741988651479e-15
97.475	1.83815953449621e-15
97.5	2.18386510104753e-15
97.525	2.27332437567509e-15
97.55	4.15055864826144e-16
97.575	2.07085020580681e-15
97.6	1.43638386242484e-15
97.625	2.1894569677285e-15
97.65	7.76735794828263e-16
97.675	1.59383774674945e-15
97.7	8.32529215018101e-16
97.725	9.32988793123571e-16
97.75	2.34318022023265e-15
97.775	1.25448264811392e-15
97.8	2.19906479565977e-15
97.825	1.44018062425799e-15
97.85	7.01725498753124e-16
97.875	1.72148758198938e-15
97.9	1.8744269454909e-15
97.925	3.42347933291093e-15
97.95	2.88052504155863e-15
97.975	1.49736139600426e-15
98	1.31523590616679e-15
98.025	2.09411521544021e-15
98.05	1.20468754931269e-15
98.075	2.73510922115723e-15
98.1	1.12931696306964e-15
98.125	9.37951082893784e-16
98.15	2.64213497888079e-15
98.175	1.35253128826302e-15
98.2	1.8242823615797e-15
98.225	1.86838335949836e-15
98.25	1.90399185217286e-15
98.275	1.47898383417349e-15
98.3	2.04073030966864e-15
98.325	1.70036049084714e-15
98.35	4.79275894454996e-16
98.375	1.7664374700411e-15
98.4	1.93156174470434e-15
98.425	1.00057377316847e-15
98.45	1.39632899489715e-15
98.475	1.30980683240457e-15
98.5	1.88829802585257e-15
98.525	2.59709046553163e-15
98.55	1.30542406601301e-15
98.575	1.31419000821662e-15
98.6	1.09691963476926e-15
98.625	3.06086932128065e-15
98.65	9.98381568540431e-16
98.675	1.24147257188932e-15
98.7	2.6392488199438e-15
98.725	1.97330147728238e-15
98.75	5.65786089542012e-16
98.775	1.10380770635044e-15
98.8	9.34709951454369e-16
98.825	7.13581311310309e-16
98.85	1.62623820451814e-15
98.875	2.04904556020353e-15
98.9	1.44806834677558e-15
98.925	1.5267407413009e-15
98.95	5.84151167655671e-16
98.975	1.53123317920278e-15
99	1.9051019922284e-15
99.025	1.64809105017152e-15
99.05	1.81336984333991e-15
99.075	1.49192940241984e-15
99.1	1.55613972932146e-15
99.125	1.28154388471185e-15
99.15	1.43164771333263e-15
99.175	1.54151302022698e-15
99.2	2.04603228852276e-15
99.225	1.26369696997202e-15
99.25	6.12598497221103e-16
99.275	7.25471144341826e-16
99.3	1.57623318196088e-15
99.325	1.53487447345997e-15
99.35	1.46118828666536e-15
99.375	8.2430939222399e-16
99.4	1.51734029203169e-15
99.425	9.47033900205835e-16
99.45	2.61988256598285e-15
99.475	1.39751253286951e-15
99.5	1.97900164430868e-15
99.525	1.72725466669671e-15
99.55	1.65977401629961e-15
99.575	1.47622096982629e-15
99.6	1.79223550411357e-15
99.625	1.27452831837491e-15
99.65	1.8028685820961e-15
99.675	1.09973455448515e-15
99.7	4.96249979702415e-16
99.725	1.22067930912977e-15
99.75	1.20498979317629e-15
99.775	2.71104578875133e-15
99.8	9.04221488256728e-16
99.825	2.07043260704798e-15
99.85	3.11902298245026e-15
99.875	1.15187681239186e-15
99.9	8.77370282759822e-16
99.925	9.02971612234185e-16
99.95	1.634140926426e-15
99.975	2.22258511663265e-15
100	1.79373656213803e-15


==> figures/Data/spec-4.tsv <==
100	1.79373656213803e-15
100.025	1.3611399849175e-15
100.05	1.02445712893508e-15
100.075	1.48488242030343e-15
100.1	1.65510165968707e-15
100.125	5.57991819064723e-16
100.15	8.21139503759091e-16
100.175	2.28017044598754e-15
100.2	2.10261670888196e-15
100.225	1.3933128349506e-15
100.25	1.37155279958922e-15
100.275	1.72065033909145e-15
100.3	1.10542675913257e-15
100.325	1.62409009366973e-15
100.35	1.05042242758318e-15
100.375	3.71163693334753e-15
100.4	4.41762458379401e-16
100.425	9.04552817355622e-16
100.45	9.54679750588467e-16
100.475	2.52346050030824e-15
100.5	8.36252423003328e-16
100.525	1.37632329748313e-15
100.55	2.08442579145911e-15
100.575	1.68348104365257e-15
100.6	1.49914554678707e-15
100.625	1.5219675364706e-15
100.65	1.55272524714563e-15
100.675	2.28085793249516e-15
100.7	1.72080269835711e-15
100.725	1.61079569231706e-15
100.75	1.48142859260753e-15
100.775	1.30407154514251e-15
100.8	1.09368620259688e-15
100.825	1.20143924645929e-15
100.85	1.75771697036392e-15
100.875	2.10398533469548e-15
100.9	1.12316479479018e-15
100.925	1.12117843332849e-15
100.95	1.05017403943259e-15
100.975	1.24211718185217e-15
101	1.02594048487779e-15
101.025	8.225648361073e-16
101.05	2.96521245055136e-15
101.075	1.7434256323496e-15
101.1	1.25263625423615e-15
101.125	1.89719387125446e-15
101.15	1.75098097577102e-15
101.175	1.52435564193625e-15
101.2	9.20653598148302e-16
101.225	1.05729347113178e-15
101.25	1.44441198715437e-15
101.275	1.19813337385109e-15
101.3	4.7495019464395e-16
101.325	1.36916696820852e-15
101.35	1.02748850234816e-15
101.375	1.17014322820351e-15
101.4	1.30999769859748e-15
101.425	1.13545061722983e-15
101.45	5.54443892455308e-16
101.475	1.28671112100104e-15
101.5	2.19227573888883e-15
101.525	1.47853350530232e-15
101.55	2.29540894080063e-15
101.575	9.41373020471535e-16
101.6	2.16489917670752e-15
101.625	2.84218581108804e-15
101.65	2.21270436879675e-15
101.675	1.57044741341036e-15
101.7	6.53403517798575e-16
101.725	9.38175944468129e-16
101.75	1.62626114068209e-15
101.775	1.5573901616053e-15
101.8	1.54522055272328e-15
101.825	1.20848806862119e-15
101.85	1.01532688087305e-15
101.875	1.4728793922171e-15
101.9	1.16046676610549e-15
101.925	1.20208931508848e-15
101.95	2.43719936335093e-15
101.975	1.23572671197928e-15
102	2.37438636054961e-15
102.025	1.72602918235818e-15
102.05	1.05666167305973e-15
102.075	1.3506420066121e-15
102.1	2.23860544267234e-15
102.125	9.05847030451197e-16
102.15	1.31613425982354e-15
102.175	7.16164502570964e-16
102.2	2.7020026540875e-15
102.225	2.3110619788889e-15
102.25	6.19454173329466e-16
102.275	1.11534293229891e-15
102.3	7.27606919299304e-16
102.325	2.52686025574349e-15
102.35	3.10811286090307e-15
102.375	1.02804571652754e-15
102.4	8.01563787185121e-16
102.425	2.10363499273251e-15
102.45	5.99150330200267e-16
102.475	1.1245817055829e-15
102.5	2.08069531037497e-15
102.525	1.21559591400775e-15
102.55	8.39279872220126e-16
102.575	1.22171519852269e-15
102.6	1.43652271412533e-15
102.625	1.73691903735539e-15
102.65	5.3999926820072e-16
102.675	1.71038829949695e-15
102.7	1.9178361155529e-15
102.725	1.43696665417999e-15
102.75	1.64793011686643e-15
102.775	2.78047625175034e-15
102.8	2.29085195525212e-15
102.825	1.38974717176321e-15
102.85	1.87053492104368e-15
102.875	1.54698230948998e-15
102.9	1.15680762682128e-15
102.925	1.78181860989273e-15
102.95	2.53603186102597e-15
102.975	6.55869747480281e-16
103	1.6698643802291e-15
103.025	1.18698833334268e-15
103.05	1.18124161553295e-15
103.075	2.09062132040554e-15
103.1	1.48554608125743e-15
103.125	1.06685378463575e-15
103.15	7.13538963299869e-16
103.175	1.80301441254157e-15
103.2	2.46651660266301e-15
103.225	8.52645849492569e-16
103.25	1.6147639232139e-15
103.275	1.6797821821708e-15
103.3	2.43093567913449e-15
103.325	1.66985414072222e-15
103.35	2.86358484846478e-15
103.375	1.5239313957103e-15
103.4	1.05000950854667e-15
103.425	5.25501204521612e-16
103.45	1.11203562499516e-15
103.475	1.45144212770668e-15
103.5	2.09487256202799e-15
103.525	5.47676056592559e-16
103.55	1.60787599389883e-15
103.575	1.79055282846129e-15
103.6	9.77287864524668e-16
103.625	1.75757157729391e-15
103.65	1.7823196570407e-15
103.675	1.30868868403746e-15
103.7	1.55339860262749e-15
103.725	5.77252356920431e-16
103.75	5.82905906197804e-16
103.775	1.6603803852837e-15
103.8	6.24743306860026e-16
103.825	9.63333238456823e-16
103.85	1.42267496054684e-15
103.875	1.88035388635916e-15
103.9	1.43295402993274e-15
103.925	1.07167922401661e-15
103.95	1.47302607027427e-15
103.975	1.03597579676114e-15
104	1.99499842133616e-15
104.025	2.04391288324929e-15
104.05	1.74607539881207e-15
104.075	1.42934406371856e-15
104.1	2.01103172950243e-15
104.125	1.13365388805477e-15
104.15	2.99912492742389e-15
104.175	1.04149644263686e-15
104.2	2.4617739053182e-15
104.225	2.0018743775795e-15
104.25	1.06125220861066e-15
104.275	2.33042066352213e-15
104.3	2.03752460458335e-15
104.325	4.34475396801884e-15
104.35	6.33371734754415e-16
104.375	9.02892499423724e-16
104.4	9.70870320798732e-16
104.425	1.73218111424405e-15
104.45	1.02309114460444e-15
104.475	1.23264545035466e-15
104.5	2.44695641298463e-15
104.525	3.64053001342239e-15
104.55	1.48478081508224e-15
104.575	7.86128683119359e-16
104.6	1.3811448844004e-15
104.625	1.39335022747893e-15
104.65	1.77666463390946e-15
104.675	2.00931579980367e-15
104.7	1.81590830299e-15
104.725	1.10949016359727e-15
104.75	9.31619630403685e-16
104.775	1.67354179481843e-15
104.8	3.38770767612016e-15
104.825	1.18169245359505e-15
104.85	1.16399307964068e-15
104.875	6.90320032322561e-16
104.9	1.2837773446211e-15
104.925	7.47804704006669e-16
104.95	1.03047987980007e-15
104.975	2.90212947829951e-15
105	4.12754670235144e-15
105.025	1.97572701440011e-15
105.05	2.01147462028774e-15
105.075	9.23900260274761e-16
105.1	2.68717248658278e-15
105.125	2.42370756547259e-15
105.15	2.12019619293607e-15
105.175	1.14437780979571e-15
105.2	1.79062318749389e-15
105.225	1.44864794086482e-15
105.25	1.96633659798045e-15
105.275	1.75495319039749e-15
105.3	9.5663147472409e-16
105.325	1.50034437989121e-15
105.35	7.47792793559757e-16
105.375	1.82576644893598e-15
105.4	2.20194499839572e-15
105.425	2.88372383193864e-15
105.45	2.67280350691827e-15
105.475	1.40127339937876e-15
105.5	2.45435585692779e-15
105.525	3.1203241796582e-15
105.55	1.52412920357009e-15
105.575	1.46699415860018e-15
105.6	7.56914618236894e-16
105.625	1.13221060725063e-15
105.65	1.81299867765983e-15
105.675	6.53370299533475e-16
105.7	7.04549096386032e-16
105.725	8.61962294947528e-16
105.75	1.45862677853309e-15
105.775	1.79998932212173e-15
105.8	2.35889869880127e-15
105.825	2.50531179970912e-15
105.85	9.92445081614657e-16
105.875	1.0594025156365e-15
105.9	2.88555415346393e-15
105.925	2.40642971862068e-15
105.95	1.1031325077002e-15
105.975	1.46778896071791e-15
106	1.28812751816531e-15
106.025	1.93124779982819e-15
106.05	2.18968229726701e-15
106.075	2.31434225963672e-15
106.1	1.50090161084473e-15
106.125	1.82965382018349e-15
106.15	1.32814003472572e-15
106.175	1.44825447401211e-15
106.2	1.19263817387251e-15
106.225	1.13127833506647e-15
106.25	7.39371340389619e-16
106.275	1.55898876483468e-15
106.3	2.84100980190819e-15
106.325	2.99877875333064e-15
106.35	6.09357719910716e-16
106.375	1.72694778095432e-15
106.4	2.03409454434891e-15
106.425	1.82089152640959e-15
106.45	3.29250866769518e-15
106.475	4.7340490495127e-15
106.5	1.00995920677844e-15
106.525	2.03375819941329e-15
106.55	1.54167877584334e-15
106.575	1.86663703707166e-15
106.6	2.64608006141692e-15
106.625	2.7020313229171e-15
106.65	1.69790956583844e-15
106.675	2.02751969665414e-15
106.7	1.11813492468327e-15
106.725	2.06347197119232e-15
106.75	8.68368244051557e-16
106.775	1.14643448572773e-15
106.8	1.63017293861588e-15
106.825	1.20618073769577e-15
106.85	1.61694682280077e-15
106.875	1.29550297011478e-15
106.9	1.98547344041747e-15
106.925	1.1197454022804e-15
106.95	1.64214441081177e-15
106.975	1.11659992143193e-15
107	1.81074451164345e-15
107.025	3.18762065494447e-15
107.05	1.02780412745528e-15
107.075	1.95931561728277e-15
107.1	1.49823478863214e-15
107.125	6.04981155768339e-16
107.15	6.06843308970925e-15
107.175	1.79804999030782e-15
107.2	1.79958911615664e-15
107.225	1.86665690288103e-15
107.25	4.38255483128831e-16
107.275	1.74006006700943e-15
107.3	1.99417995566794e-15
107.325	7.60228081349349e-16
107.35	2.35641237019141e-15
107.375	2.7563297337938e-15
107.4	1.28964123812908e-15
107.425	1.98631618039544e-15
107.45	9.36690580684599e-16
107.475	5.86464334349664e-16
107.5	2.01462476476774e-15
107.525	1.99352201244257e-15
107.55	2.06192716870785e-15
107.575	2.7637750678874e-15
107.6	2.05563010301592e-15
107.625	8.62501980953909e-16
107.65	1.02546375164386e-15
107.675	1.87584246350417e-15
107.7	1.0423493265003e-15
107.725	1.23966561278225e-15
107.75	2.07827250721199e-15
107.775	2.53636550510136e-15
107.8	1.35588940245198e-15
107.825	1.90623742007049e-15
107.85	2.2185435043767e-15
107.875	7.05235738134909e-16
107.9	3.45889988529633e-15
107.925	1.97715884944526e-15
107.95	1.37286115269219e-15
107.975	1.66587944050326e-15
108	6.9339652201099e-16
108.025	1.48572444662169e-15
108.05	1.30005226514393e-15
108.075	1.97457473466454e-15
108.1	1.28753298048448e-15
108.125	1.86919322050554e-15
108.15	8.59856187115524e-16
108.175	1.58299292399802e-15
108.2	1.61579400676549e-15
108.225	8.32475456534959e-16
108.25	4.12610298284459e-16
108.275	1.21876488204441e-15
108.3	1.46332035930861e-15
108.325	2.8900801024288e-15
108.35	1.18807421773337e-15
108.375	2.05275712181122e-15
108.4	9.44320767765607e-16
108.425	9.51867782857168e-16
108.45	1.54668540196264e-15
108.475	6.12975783166715e-16
108.5	2.29360317728541e-15
108.525	1.61495179824584e-15
108.55	1.77797161374282e-15
108.575	2.20609063671365e-15
108.6	2.47861409328153e-15
108.625	1.28236457745936e-15
108.65	2.18544148826104e-15
108.675	2.43898733432733e-15
108.7	1.23698847191932e-15
108.725	1.75968811081375e-15
108.75	2.24372409527254e-15
108.775	1.7517243598755e-15
108.8	1.43905499398676e-15
108.825	2.06928537711821e-15
108.85	2.21051931940143e-15
108.875	2.05651913714906e-15
108.9	1.44142077754908e-15
108.925	1.78029602299107e-15
108.95	1.76982629068398e-15
108.975	1.92023252753901e-15
109	5.7180268542478e-16
109.025	2.04730162718625e-15
109.05	3.07725235165001e-15
109.075	2.21238725114191e-15
109.1	2.93531462745279e-15
109.125	9.33142548936375e-16
109.15	1.5899663950163e-15
109.175	2.62881199822553e-15
109.2	1.52189482345507e-15
109.225	2.04233480613156e-15
109.25	1.55142061329621e-15
109.275	2.07766227691585e-15
109.3	5.90459847350611e-16
109.325	1.36921221257653e-15
109.35	2.91334926270424e-15
109.375	1.75645468241861e-15
109.4	1.40855080548448e-15
109.425	5.02039267090333e-16
109.45	2.40951466701213e-15
109.475	2.29791496815914e-15
109.5	2.15427549033875e-15
109.525	2.15818529983506e-15
109.55	1.71809025317169e-15
109.575	1.630780359539e-15
109.6	3.71282386986029e-15
109.625	1.50456265148521e-15
109.65	2.23896193994778e-15
109.675	1.32946672891568e-15
109.7	1.13401031525132e-15
109.725	1.84217079951772e-15
109.75	2.37814193225936e-15
109.775	3.00118616230843e-15
109.8	9.56072671325249e-16
109.825	2.26957018947639e-15
109.85	1.38102505613162e-15
109.875	7.39193084203196e-16
109.9	2.1465225606245e-15
109.925	2.47059715122606e-15
109.95	1.58387605061594e-15
109.975	1.74594125253206e-15
110	3.48235036376528e-15
110.025	2.30956619468914e-15
110.05	1.39264425670476e-15
110.075	2.20997918980989e-15
110.1	2.23440043960022e-15
110.125	2.30904096163874e-15
110.15	1.11585195591057e-15
110.175	1.91697613202198e-15
110.2	8.18617387164121e-16
110.225	2.05769426915996e-15
110.25	1.29779456641525e-15
110.275	2.38914702945542e-15
110.3	9.68969549268578e-16
110.325	1.40134478224341e-15
110.35	3.11281693655627e-15
110.375	2.17283138662122e-15
110.4	1.12601175068134e-15
110.425	1.24837560302985e-15
110.45	5.63082650944037e-16
110.475	1.51044327064254e-15
110.5	2.77904686776883e-15
110.525	1.62282647789878e-15
110.55	1.51153937285362e-15
110.575	1.34709330722788e-15
110.6	1.36898965796101e-15
110.625	5.99703833286457e-16
110.65	1.06481121325984e-15
110.675	2.26744155034635e-15
110.7	1.18939520775157e-15
110.725	3.12534060892843e-15
110.75	9.38303217542821e-16
110.775	1.23359440184847e-15
110.8	1.38465681742277e-15
110.825	2.21352274484946e-15
110.85	3.08104490664741e-15
110.875	3.18685381352128e-15
110.9	2.86612385871696e-15
110.925	2.65655143458272e-15
110.95	1.57430354108723e-15
110.975	1.21829914437546e-15
111	1.90756250561049e-15
111.025	3.61501829569163e-15
111.05	1.21608406977663e-15
111.075	4.71196044007923e-15
111.1	2.05238215457278e-15
111.125	1.24432341391186e-15
111.15	2.80987469790758e-15
111.175	2.76134311061847e-15
111.2	1.68427942963454e-15
111.225	1.93987332844874e-15
111.25	1.43513706269752e-15
111.275	9.99412348706545e-16
111.3	1.57511642194894e-15
111.325	2.42771131639315e-15
111.35	1.3114159044167e-15
111.375	2.70429525442056e-15
111.4	1.05689840919e-15
111.425	7.07915512002351e-16
111.45	1.02249685730032e-15
111.475	1.25599734293146e-15
111.5	1.30016455246152e-15
111.525	1.32630326827405e-15
111.55	1.84244659247319e-15
111.575	2.20923031459386e-15
111.6	1.97565037825983e-15
111.625	9.64843158368873e-16
111.65	1.78428472742524e-15
111.675	2.05982363542442e-15
111.7	2.90067351790408e-15
111.725	2.47514996893099e-15
111.75	1.56490588787041e-15
111.775	1.63564087774591e-15
111.8	5.93017496240626e-16
111.825	6.80391136458956e-16
111.85	3.58914464332203e-15
111.875	1.46419966649362e-15
111.9	1.04969899397164e-15
111.925	2.58302915706834e-15
111.95	1.92746638762733e-15
111.975	1.77620563891489e-15
112	1.17940887446425e-15
112.025	2.78447269575283e-15
112.05	2.61915667381704e-15
112.075	2.25249646617149e-15
112.1	2.65130815174943e-15
112.125	1.03474151352555e-15
112.15	1.52610853898419e-15
112.175	1.85260798957235e-15
112.2	3.54482498124332e-15
112.225	1.22946740361881e-15
112.25	8.89664711208257e-16
112.275	2.47591684675679e-15
112.3	1.0531452466373e-15
112.325	1.67572137110355e-15
112.35	1.72694390693428e-15
112.375	1.20467874053879e-15
112.4	1.65821117512736e-15
112.425	2.35288762525652e-15
112.45	2.11222547919498e-15
112.475	3.12430790138111e-15
112.5	2.40077640466701e-15
112.525	1.07805355447122e-15
112.55	2.50150131209143e-15
112.575	2.44154437747471e-15
112.6	2.29173943383572e-15
112.625	8.83035413376753e-16
112.65	1.39103057139491e-15
112.675	2.25868451083825e-15
112.7	1.18761604304957e-15
112.725	2.73108175862314e-15
112.75	1.6498627831843e-15
112.775	1.04629294248885e-15
112.8	3.91168816158938e-16
112.825	1.73178849217286e-15
112.85	1.86055062545679e-15
112.875	2.50473226759877e-15
112.9	2.8204610817676e-15
112.925	2.28744744351416e-15
112.95	1.79908228803322e-15
112.975	3.45922693625479e-15
113	1.08591109159278e-15
113.025	1.70119408032738e-15
113.05	3.44691073495392e-15
113.075	1.13541586402079e-15
113.1	7.20710117436776e-16
113.125	1.94958541933083e-15
113.15	2.0158653916723e-15
113.175	1.63294502903074e-15
113.2	2.21766149872826e-15
113.225	2.2385409148522e-15
113.25	8.46253096498647e-16
113.275	2.34166273017943e-15
113.3	6.42619238320989e-15
113.325	3.48964536265834e-15
113.35	6.47886757441942e-15
113.375	5.04104774550393e-15
113.4	4.45991816326919e-14
113.425	1.52717997817915e-15
113.45	2.81561593768146e-15
113.475	2.8615097591731e-15
113.5	1.62341535708565e-15
113.525	2.46989442329352e-15
113.55	3.21297909169851e-15
113.575	1.44469088528071e-15
113.6	7.7620327346274e-16
113.625	1.76115844775658e-15
113.65	1.55258448597166e-15
113.675	2.09978600442289e-15
113.7	2.77683104952786e-15
113.725	1.7955206992566e-15
113.75	2.17468366148653e-15
113.775	1.89631611446743e-15
113.8	2.0059363097525e-15
113.825	1.15673046315651e-15
113.85	2.34797075544795e-15
113.875	9.99390755625149e-16
113.9	1.45639756206523e-15
113.925	2.47122603662984e-15
113.95	1.837437442168e-15
113.975	7.37165135238073e-16
114	9.3312975878357e-16
114.025	2.73138333492847e-15
114.05	1.84517762132828e-15
114.075	1.10517656097791e-15
114.1	3.07054801236337e-15
114.125	2.63290798034512e-15
114.15	1.23590748251634e-15
114.175	1.73426999589819e-15
114.2	2.21127463649443e-15
114.225	1.42201998687301e-15
114.25	3.85592859758473e-15
114.275	2.02532220760654e-15
114.3	1.98274449065051e-15
114.325	9.9496956222098e-16
114.35	1.83063687667597e-15
114.375	1.14143350423219e-15
114.4	2.34618492653205e-15
114.425	1.01663323834279e-15
114.45	3.40251108321677e-15
114.475	1.67929950122184e-15
114.5	1.83709657555356e-15
114.525	4.30425990845303e-15
114.55	1.45860621847295e-15
114.575	2.93455202036659e-15
114.6	1.93375453601237e-15
114.625	4.90210457627351e-16
114.65	1.97679450540627e-15
114.675	1.76539344392766e-15
114.7	6.18858896591486e-16
114.725	2.56836549360827e-15
114.75	1.64410032402906e-15
114.775	1.71789503271778e-15
114.8	3.62543872150637e-15
114.825	3.51170658432116e-15
114.85	1.99463135176708e-15
114.875	1.74679524859071e-15
114.9	2.37712383892626e-15
114.925	1.47544545867432e-15
114.95	3.49591913058286e-15
114.975	2.36752963703566e-15
115	4.42664946650498e-16
115.025	2.45648515861063e-15
115.05	1.90358391101431e-15
115.075	2.07021959364977e-15
115.1	1.96182876438918e-15
115.125	2.72364427798168e-15
115.15	2.04476153340893e-15
115.175	4.2395649180886e-15
115.2	2.31109417575303e-15
115.225	1.95589747827105e-15
115.25	1.51620108344925e-15
115.275	1.55123728878032e-15
115.3	2.31471933878948e-15
115.325	2.07605196245748e-15
115.35	1.90672303185884e-15
115.375	2.99090150921195e-15
115.4	2.3801561380495e-15
115.425	2.22326725295561e-15
115.45	2.80991061637591e-15
115.475	1.69868758648759e-15
115.5	2.07932040459915e-15
115.525	5.20710647190309e-15
115.55	1.21035964301723e-15
115.575	3.81733507657115e-15
115.6	1.94433266541968e-15
115.625	1.86313623519019e-15
115.65	1.61235831789236e-15
115.675	4.97572736021034e-16
115.7	1.10344151032024e-15
115.725	1.54226109345273e-15
115.75	1.83888907746406e-15
115.775	1.0242548548337e-15
115.8	3.70906234969929e-15
115.825	1.25529338978259e-15
115.85	1.86635168922352e-15
115.875	1.7259429207355e-15
115.9	1.3089044849559e-15
115.925	1.77122649144913e-15
115.95	3.47591219773427e-15
115.975	1.70635413987782e-15
116	4.64511141792043e-15
116.025	4.62798843506667e-16
116.05	3.0668813727337e-15
116.075	1.40650060976096e-15
116.1	3.18923502118077e-15
116.125	1.69426052367402e-15
116.15	3.63187942541857e-15
116.175	3.61726460976833e-15
116.2	1.5556853393478e-15
116.225	1.45591922441731e-15
116.25	2.00545514955198e-15
116.275	1.56375412101883e-15
116.3	2.32321389879835e-15
116.325	2.4294108351775e-15
116.35	1.47560692380773e-15
116.375	2.60402035679435e-15
116.4	2.49253179481949e-15
116.425	6.45197111255376e-16
116.45	3.36957542458125e-15
116.475	1.14207651742951e-15
116.5	2.18406813910834e-15
116.525	1.18981604627382e-15
116.55	1.50262398486018e-15
116.575	1.44870055883396e-15
116.6	1.05370399894032e-15
116.625	1.15942366655195e-15
116.65	2.51841784769125e-15
116.675	1.67523304594523e-15
116.7	5.47752870807027e-15
116.725	2.40350486908404e-15
116.75	1.90239152504085e-15
116.775	1.59353515583289e-15
116.8	1.31080446209313e-15
116.825	3.19426532772472e-16
116.85	1.95888178892865e-15
116.875	2.33658859378002e-15
116.9	1.88091795552903e-15
116.925	2.50856656487567e-15
116.95	1.58611401752762e-15
116.975	1.61850457055466e-15
117	2.24977342722897e-15
117.025	1.63132169700114e-15
117.05	1.34064173790176e-15
117.075	1.69492181121741e-15
117.1	1.45613996143779e-15
117.125	7.73155014923242e-16
117.15	1.07473670845768e-15
117.175	1.12159687650616e-15
117.2	4.4377935808641e-15
117.225	5.11969512985094e-15
117.25	2.10878992966643e-15
117.275	1.10329480970352e-15
117.3	2.75552828558646e-15
117.325	8.24927918058343e-16
117.35	4.23463284520122e-15
117.375	2.26561468932849e-15
117.4	1.62529799430836e-15
117.425	1.82494466263197e-15
117.45	2.57484647539175e-15
117.475	3.81342127601171e-15
117.5	1.44272710920252e-15
117.525	9.50029227531244e-16
117.55	7.0825935238737e-16
117.575	1.96710294306994e-15
117.6	1.01415341618266e-15
117.625	2.64494825653308e-15
117.65	4.16635234596307e-15
117.675	5.08926880291988e-15
117.7	1.39471314355516e-15
117.725	2.61122552552536e-15
117.75	2.06831592086146e-15
117.775	3.20144837578236e-15
117.8	2.48535566348347e-15
117.825	2.18364888460263e-15
117.85	1.75188155891735e-15
117.875	1.84047484621479e-15
117.9	3.51830775023316e-15
117.925	1.78595394542895e-15
117.95	1.34208060767451e-15
117.975	1.45336032783035e-15
118	2.76430089568323e-15
118.025	1.24182678477407e-15
118.05	1.59640825381186e-15
118.075	2.58461323172065e-15
118.1	1.73249658021999e-15
118.125	1.07407756912762e-15
118.15	3.11261573913677e-15
118.175	1.22832389895108e-15
118.2	2.1038030252675e-15
118.225	2.57881244699099e-15
118.25	1.17773751608114e-15
118.275	2.63616224912638e-15
118.3	1.52128043823838e-15
118.325	1.70102958913554e-15
118.35	4.32154920382534e-15
118.375	1.80286277444918e-15
118.4	2.89605625273085e-15
118.425	2.08388895868304e-15
118.45	2.46041043691466e-15
118.475	2.0317851947838e-15
118.5	1.21974489509125e-15
118.525	1.29983042497997e-15
118.55	8.88009189844928e-16
118.575	1.7667966301534e-15
118.6	1.02541028597247e-15
118.625	1.22594538071389e-15
118.65	2.50035420456744e-15
118.675	7.87788272456768e-16
118.7	2.64548763662482e-15
118.725	1.02532848310702e-15
118.75	2.049420849702e-15
118.775	1.33211963813938e-15
118.8	1.22399935027119e-15
118.825	1.63236777560949e-15
118.85	4.69130178941037e-16
118.875	9.34539685893152e-16
118.9	2.27281519884797e-15
118.925	3.05469733324386e-15
118.95	3.13076789425366e-15
118.975	1.92171395076693e-15
119	1.4857167780195e-15
119.025	2.83185581470251e-15
119.05	2.08225003721736e-15
119.075	6.71809852920099e-15
119.1	3.40325404995925e-15
119.125	2.36523803996916e-15
119.15	4.04339360215941e-15
119.175	2.13868111896599e-15
119.2	8.97804074867223e-16
119.225	3.56619698850724e-15
119.25	1.48807105267832e-15
119.275	1.37905932936875e-15
119.3	1.31793487966711e-15
119.325	2.59794590264409e-15
119.35	1.38374068874472e-15
119.375	1.47937542625633e-15
119.4	1.25882115320465e-15
119.425	1.72951370296083e-15
119.45	1.68873604187636e-15
119.475	7.67414304501096e-16
119.5	3.79351530541373e-15
119.525	3.52511195162924e-15
119.55	1.80446307446833e-15
119.575	4.300038477286e-15
119.6	2.41128272969392e-15
119.625	3.31519079695432e-15
119.65	1.8913701172302e-15
119.675	3.44140678313249e-15
119.7	2.44436098728632e-15
119.725	3.28530123960139e-15
119.75	1.22952727948018e-15
119.775	2.45893368662334e-15
119.8	1.35882244917131e-15
119.825	2.27394606613393e-15
119.85	1.62315223264153e-15
119.875	3.82345582312632e-15
119.9	1.21944020622992e-15
119.925	3.57989555871353e-15
119.95	2.04742011622542e-15
119.975	2.53070563093903e-15
120	2.73409769596168e-15
120.025	2.51114765589139e-15
120.05	5.01946064711641e-15
120.075	2.75646039560745e-15
120.1	3.20805452388674e-15
120.125	1.11492022455826e-15
120.15	2.32099835917771e-15
120.175	1.25817048943564e-15
120.2	2.24239934627646e-15
120.225	5.86004444889956e-15
120.25	2.40157597847287e-15
120.275	1.58321339877266e-15
120.3	2.62714048547369e-15
120.325	2.12579713087634e-15
120.35	2.08979436658237e-15
120.375	2.34098298850935e-15
120.4	1.46539301293122e-15
120.425	2.52508753271697e-15
120.45	2.97129062349508e-15
120.475	4.31484994887496e-15
120.5	1.92067305061099e-15
120.525	1.31756870355117e-15
120.55	7.92179830554819e-16
120.575	4.27929994577406e-15
120.6	1.20894995505357e-15
120.625	1.46765462493539e-15
120.65	2.45224038600803e-15
120.675	1.85803538941756e-15
120.7	1.3554964842773e-15
120.725	1.69453262747979e-15
120.75	2.90266736610448e-15
120.775	7.76984087182669e-16
120.8	2.77012332247874e-15
120.825	3.99932780532788e-15
120.85	1.24877261301091e-15
120.875	2.20890871149709e-15
120.9	1.66554696473481e-15
120.925	8.70673797665281e-16
120.95	2.2311565058484e-15
120.975	2.40720261411393e-15
121	2.07801061028175e-15
121.025	1.56285257011305e-15
121.05	1.08574631011958e-15
121.075	1.55763346362689e-15
121.1	1.86774782985191e-15
121.125	3.00676161889929e-15
121.15	3.68784491765067e-15
121.175	1.33870512394684e-15
121.2	2.37674836465727e-15
121.225	1.45495687737253e-15
121.25	3.27399475303688e-15
121.275	2.03130241643404e-15
121.3	1.90099965081188e-15
121.325	3.95699458150758e-15
121.35	4.01272879619306e-15
121.375	1.41358636709074e-15
121.4	2.00882410800714e-15
121.425	4.2617445307539e-15
121.45	2.06446663540961e-15
121.475	2.0497669954105e-15
121.5	1.77600027065044e-15
121.525	7.66454341383953e-16
121.55	2.80673709007408e-15
121.575	2.12029287055541e-15
121.6	1.74854395817886e-15
121.625	5.22118237595836e-15
121.65	3.43445079614316e-15
121.675	2.30456639804954e-15
121.7	1.62008864042032e-15
121.725	5.22873068455646e-16
121.75	9.97579830994727e-16
121.775	6.7531675687542e-16
121.8	2.34914111712614e-15
121.825	1.75062187342955e-15
121.85	4.68793909849808e-15
121.875	1.96469922781898e-15
121.9	1.44230447667397e-15
121.925	9.69969892060644e-16
121.95	9.60098368087683e-16
121.975	3.307389211264e-15
122	2.19270105125554e-15
122.025	2.12647533124241e-15
122.05	1.28961631121251e-15
122.075	2.80383031772041e-15
122.1	2.39078122978199e-15
122.125	3.84920165015669e-15
122.15	1.97092920575846e-15
122.175	2.16353350883611e-15
122.2	1.03950331219706e-15
122.225	2.68121266160831e-15
122.25	7.93356055508118e-16
122.275	1.67001950873638e-15
122.3	2.40389643309091e-15
122.325	1.21054019195213e-15
122.35	3.24648427497785e-15
122.375	2.98359416574236e-15
122.4	1.19178676457462e-15
122.425	1.48935901099111e-15
122.45	3.1503208555827e-15
122.475	8.57323934319621e-16
122.5	2.58653801521635e-15
122.525	1.80787985074385e-15
122.55	1.50619386400603e-15
122.575	2.00398312676872e-15
122.6	1.83163473697609e-15
122.625	1.96220294748605e-15
122.65	3.14421836904967e-15
122.675	1.54077881580775e-15
122.7	1.61297780134919e-15
122.725	4.00018759950336e-15
122.75	4.06629471212303e-15
122.775	2.43693076781762e-15
122.8	1.6865355704913e-15
122.825	1.54093701580083e-15
122.85	3.54390600822142e-15
122.875	3.04703068595785e-15
122.9	3.42785322327827e-15
122.925	1.80786790044114e-15
122.95	2.96633200823514e-15
122.975	2.3245867029593e-15
123	1.87728562829013e-15
123.025	2.7105595770386e-15
123.05	3.23344790343512e-16
123.075	2.28552885513854e-15
123.1	1.74976013028863e-15
123.125	2.87290212881587e-15
123.15	2.13933501467754e-15
123.175	2.52569877568573e-15
123.2	1.57714412059474e-15
123.225	1.44225853552204e-15
123.25	1.87267385423066e-15
123.275	3.7300812655467e-16
123.3	1.50025295081802e-15
123.325	2.72031778828409e-15
123.35	2.17134057280871e-15
123.375	2.07067080690909e-15
123.4	1.56988293768612e-15
123.425	3.69992306520597e-15
123.45	1.83465683155221e-15
123.475	3.44073955223317e-15
123.5	3.99015056156045e-15
123.525	2.75581371356914e-15
123.55	1.93596496391696e-15
123.575	3.2294069156808e-15
123.6	2.45087776595777e-15
123.625	1.75972490080795e-15
123.65	4.15104344401803e-15
123.675	1.9588698325971e-15
123.7	3.2626240192568e-15
123.725	3.94949301954704e-15
123.75	2.79412894754165e-15
123.775	2.90415640922902e-15
123.8	2.05251699342246e-15
123.825	2.2189040890498e-15
123.85	2.12800210488169e-15
123.875	2.65146375152327e-15
123.9	1.16749333252831e-15
123.925	3.00115717396504e-15
123.95	4.8262305099595e-15
123.975	9.19313016486949e-16
124	1.2122084219023e-15
124.025	2.04901987489685e-15
124.05	2.27880021298582e-15
124.075	2.5102425565121e-15
124.1	4.72110200441881e-15
124.125	1.20863918570518e-15
124.15	2.38350693652927e-15
124.175	2.04425699934672e-15
124.2	5.5098954297862e-15
124.225	1.93617272586995e-15
124.25	1.50700449431484e-15
124.275	2.22209839189135e-15
124.3	3.34327461962616e-15
124.325	2.19522068474209e-15
124.35	2.62615989793985e-15
124.375	2.35346964577136e-15
124.4	2.22630762665717e-15
124.425	4.99779073681077e-15
124.45	2.96923641955684e-15
124.475	2.15219080510764e-15
124.5	2.16246457683691e-15
124.525	2.07947573775715e-15
124.55	2.53792676188061e-15
124.575	1.54197381107086e-15
124.6	1.86482880330457e-15
124.625	1.23799582427399e-15
124.65	4.60492237434253e-15
124.675	8.46833252112183e-16
124.7	8.16280795228556e-16
124.725	1.2920853342745e-15
124.75	2.69442520517773e-15
124.775	2.50346625297254e-15
124.8	1.79083551711942e-15
124.825	1.39991229006861e-15
124.85	5.47236926981519e-16
124.875	3.05898351477959e-15
124.9	1.05953581014134e-15
124.925	3.20280233171917e-15
124.95	3.44624047899491e-15
124.975	1.16962545859243e-15
125	1.72772058996917e-15
125.025	1.69883946164614e-15
125.05	1.2792214480925e-15
125.075	6.34756060227709e-16
125.1	3.50563173597464e-15
125.125	1.91948893867179e-15
125.15	1.29710273548326e-15
125.175	2.44252662772804e-15
125.2	3.45734401647294e-15
125.225	4.84854589029863e-16
125.25	2.06771354102733e-15
125.275	2.91284940066715e-15
125.3	3.28128109116337e-15
125.325	3.96458171722617e-15
125.35	1.66732204043839e-15
125.375	1.78622639940594e-15
125.4	1.37966906266789e-15
125.425	2.19097514841098e-15
125.45	4.84122001103604e-16
125.475	9.06639325306854e-16
125.5	3.3476978126519e-15
125.525	2.23867180536341e-15
125.55	2.12048706379426e-15
125.575	1.84420792404172e-15
125.6	2.4179758541749e-15
125.625	4.24488717637387e-15
125.65	6.6542061271188e-16
125.675	4.55601755781238e-15
125.7	2.56952163269898e-15
125.725	9.89704676406278e-16
125.75	1.29311045045345e-15
125.775	1.4074032260793e-15
125.8	3.26229116303033e-15
125.825	1.92606577432918e-15
125.85	1.2419981398393e-15
125.875	2.11450911842475e-15
125.9	2.77167746666053e-15
125.925	1.80127504774538e-15
125.95	2.5610042043218e-15
125.975	2.48739213669256e-15
126	1.74494463397825e-15
126.025	6.51750416861279e-15
126.05	1.88734981440262e-15
126.075	2.29858131990631e-15
126.1	1.98140424077808e-15
126.125	1.57071759983681e-15
126.15	1.75525687275945e-15
126.175	1.7246115566418e-15
126.2	2.86681316661195e-15
126.225	6.63508915417832e-15
126.25	3.22551832805628e-15
126.275	1.96868589722917e-15
126.3	2.18923089436502e-15
126.325	2.45833102718465e-15
126.35	9.75001349184729e-16
126.375	2.73219677343995e-15
126.4	2.14479175188698e-15
126.425	2.35545296223786e-15
126.45	3.00960762015364e-15
126.475	4.55456594315519e-15
126.5	3.8591010674338e-15
126.525	1.57701866842474e-15
126.55	2.86723881354917e-15
126.575	2.5743938045322e-15
126.6	6.55370293041951e-15
126.625	3.11924281597442e-15
126.65	4.42641053583416e-15
126.675	2.38491647389975e-15
126.7	3.28001863229316e-15
126.725	2.24920918720247e-15
126.75	3.87354847522989e-15
126.775	2.46341354218513e-15
126.8	1.00620292148644e-15
126.825	1.47355727536918e-15
126.85	2.23370587531605e-15
126.875	2.60374420598181e-15
126.9	2.61456974309144e-15
126.925	1.87135994821203e-15
126.95	1.5633055228475e-15
126.975	2.74967784747869e-15
127	3.00000079645589e-15
127.025	1.42728237957594e-15
127.05	2.05073797799966e-15
127.075	3.4380361128154e-15
127.1	7.88279114815039e-16
127.125	2.61578375936954e-15
127.15	2.43283028947404e-15
127.175	3.23665271741649e-15
127.2	4.51827176374262e-15
127.225	3.36839249863151e-15
127.25	1.86691149085074e-15
127.275	2.23779466458095e-15
127.3	2.9531106988211e-15
127.325	2.45581834626093e-15
127.35	2.12807629968603e-15
127.375	1.21313326776233e-15
127.4	1.66921691584842e-15
127.425	2.26843720150616e-15
127.45	2.15261236333875e-15
127.475	1.22448078174454e-15
127.5	3.17115614341323e-15
127.525	1.62986117759678e-15
127.55	3.59183879924171e-15
127.575	1.82371337067401e-15
127.6	2.50488766102665e-15
127.625	2.03193759662421e-15
127.65	1.84030112874939e-15
127.675	2.06990134249406e-15
127.7	4.32843617098454e-15
127.725	2.29654141100136e-15
127.75	1.67437726265061e-15
127.775	3.27084051431386e-15
127.8	2.55322951023988e-15
127.825	2.45145745297214e-15
127.85	1.41541941074563e-15
127.875	3.33937510743751e-15
127.9	2.51612319723014e-15
127.925	1.82403482690715e-15
127.95	3.10333618486439e-15
127.975	1.51842655354631e-15
128	4.37619964659533e-15
128.025	1.87055293180695e-15
128.05	2.12190963052995e-15
128.075	2.87337634945037e-15
128.1	2.65286929892075e-15
128.125	2.04567636342152e-15
128.15	1.21902123992553e-15
128.175	3.07833896139888e-15
128.2	2.70847161961943e-15
128.225	1.29592149517905e-15
128.25	1.42294246063933e-15
128.275	2.0873574703843e-15
128.3	9.67532649984998e-16
128.325	1.11021597355115e-15
128.35	2.04696163952786e-15
128.375	1.07687905962201e-15
128.4	1.40502374481429e-15
128.425	1.86810677074091e-15
128.45	1.61889596736825e-15
128.475	1.73709523511791e-15
128.5	1.48614870114708e-15
128.525	2.50669387412761e-15
128.55	3.82455241816733e-15
128.575	4.05096196570468e-15
128.6	1.49710679449711e-15
128.625	4.0479256260527e-15
128.65	3.21634946739477e-15
128.675	1.89401930234633e-15
128.7	1.22104061171796e-15
128.725	2.85066716024408e-15
128.75	6.34098628662733e-16
128.775	1.57649769827126e-15
128.8	1.24744472569829e-15
128.825	1.70865964622815e-15
128.85	3.66189015241126e-15
128.875	1.90782419003307e-15
128.9	2.29087297799391e-15
128.925	1.40638308693594e-15
128.95	2.24323100317927e-15
128.975	6.17274353242368e-15
129	2.75523043680421e-15
129.025	2.77258230984514e-15
129.05	4.55301681121356e-15
129.075	1.61609973285868e-15
129.1	3.23697230326603e-15
129.125	2.38769560100751e-15
129.15	3.33946659838357e-15
129.175	2.44920196143402e-15
129.2	2.96747144199678e-15
129.225	3.28988950883414e-15
129.25	1.73201521754503e-15
129.275	3.46153936045225e-15
129.3	3.06585690083853e-15
129.325	3.89030514063588e-15
129.35	1.10631711481991e-15
129.375	2.57694798108948e-15
129.4	1.69716079857299e-15
129.425	2.52350820180873e-15
129.45	1.19036862009637e-15
129.475	1.76200370081945e-15
129.5	6.18388472291818e-16
129.525	3.21998984833206e-15
129.55	2.6740292984673e-15
129.575	1.40054821515971e-15
129.6	6.69671191488147e-16
129.625	1.2608110776407e-15
129.65	2.18326445524623e-15
129.675	9.77617604291396e-16
129.7	1.52900574458452e-15
129.725	2.12526758005748e-15
129.75	4.2479670521498e-15
129.775	1.22624095987964e-15
129.8	2.34362101093596e-15
129.825	3.30708887176343e-15
129.85	2.40453315911664e-15
129.875	3.94134903512311e-15
129.9	2.97872308889153e-15
129.925	3.13038665878937e-15
129.95	2.26268139903295e-15
129.975	2.75631436569888e-15
130	2.28067841841509e-15
130.025	2.43886626756883e-15
130.05	3.26932809088363e-15
130.075	1.68480810624592e-15
130.1	4.83926039401534e-15
130.125	5.45091108004246e-15
130.15	1.63433131637797e-15
130.175	2.68394735862017e-15
130.2	2.13174377401115e-15
130.225	2.85832070020926e-15
130.25	2.79959135469844e-15
130.275	2.54736716461642e-15
130.3	3.34030579977901e-15
130.325	2.30528368116316e-15
130.35	3.63003542512079e-15
130.375	2.0486027301058e-15
130.4	1.2207302680747e-15
130.425	1.83540714070163e-15
130.45	2.42213129358517e-15
130.475	2.25638791310397e-15
130.5	3.57709596151701e-15
130.525	1.90171695220481e-15
130.55	2.42935795259799e-15
130.575	3.37121925382065e-15
130.6	5.15409025092194e-15
130.625	2.42583802426935e-15
130.65	1.50208513565538e-15
130.675	2.18774261651227e-15
130.7	1.13220666805115e-15
130.725	2.76012305099556e-15
130.75	3.05727528034497e-15
130.775	3.00503005270681e-15
130.8	1.75666850857038e-15
130.825	2.43434724610262e-15
130.85	2.92536221253067e-15
130.875	1.32830516179012e-15
130.9	2.47784985323039e-15
130.925	2.86898842480822e-15
130.95	2.25917832921627e-15
130.975	1.68034401488431e-15
131	4.18739331203812e-15
131.025	1.42490182009697e-15
131.05	2.58695460460525e-15
131.075	2.12436884985282e-15
131.1	1.10679887643065e-15
131.125	1.8116900724338e-15
131.15	2.91533258990613e-15
131.175	3.53607335998289e-15
131.2	1.4548124253681e-15
131.225	2.70419783983205e-15
131.25	1.46249439590267e-15
131.275	1.30743673070114e-15
131.3	2.53107470260575e-15
131.325	1.61951234671745e-15
131.35	2.64195582608551e-15
131.375	1.53408958651703e-15
131.4	1.96738415792428e-15
131.425	2.78670331289988e-15
131.45	1.77599404115043e-15
131.475	2.79614633419773e-15
131.5	1.51148852286271e-15
131.525	1.68985994495487e-15
131.55	4.17809007878245e-15
131.575	5.05466998118675e-15
131.6	1.44881832468528e-15
131.625	3.25154233865555e-15
131.65	9.01118779379835e-16
131.675	2.32155422521528e-15
131.7	2.17419356166424e-15
131.725	4.37924724681849e-15
131.75	3.31719348923081e-15
131.775	3.02422565796842e-15
131.8	2.44055498225928e-15
131.825	1.64399263808512e-15
131.85	4.09049143314833e-15
131.875	2.17221576146354e-16
131.9	2.38380928450527e-15
131.925	9.22004740930098e-16
131.95	2.71063397567975e-15
131.975	3.46361542168294e-15
132	1.8739730601986e-15
132.025	5.1350655886255e-15
132.05	2.57505154681178e-15
132.075	1.90992082755609e-15
132.1	2.13491940641632e-15
132.125	1.5696020766331e-15
132.15	3.45307602649241e-15
132.175	3.830308102774e-15
132.2	3.49085580347559e-15
132.225	1.13454264565428e-15
132.25	1.26434698090161e-15
132.275	2.27682640108155e-15
132.3	1.90356542265463e-15
132.325	3.39254522293787e-15
132.35	1.49498840787491e-15
132.375	6.15553152724715e-16
132.4	2.66359180274815e-15
132.425	3.82685239272064e-15
132.45	2.9726595600967e-15
132.475	5.70092337428969e-15
132.5	1.46198385304208e-15
132.525	1.07999404533592e-15
132.55	2.6063782830116e-15
132.575	1.45167295206472e-15
132.6	2.34210930152347e-15
132.625	9.49004076103018e-16
132.65	4.24591408068502e-15
132.675	2.54270017172503e-15
132.7	3.99073978413241e-15
132.725	2.74313442532748e-15
132.75	1.28796824176431e-15
132.775	4.08867570808467e-15
132.8	2.11711299146097e-15
132.825	3.77465460215761e-15
132.85	1.28914775086826e-15
132.875	3.10545170086872e-15
132.9	2.56125102571034e-15
132.925	4.09163966905807e-15
132.95	4.57528755784509e-15
132.975	4.0930766877493e-15
133	2.95268631964166e-15
133.025	4.80335324886906e-15
133.05	2.63748135866021e-15
133.075	2.24069584940589e-15
133.1	2.7938790290557e-15
133.125	2.18681341697383e-15
133.15	2.26709237508036e-15
133.175	1.40096501206205e-15
133.2	1.82643787251491e-15
133.225	1.941629462185e-15
133.25	2.97918595041314e-15
133.275	3.57480592174809e-15
133.3	2.27256691948707e-15
133.325	2.91532145247003e-15
133.35	3.26379429670406e-15
133.375	1.53732019486448e-15
133.4	1.88054682668604e-15
133.425	5.84407775746003e-15
133.45	1.71605236567199e-15
133.475	1.12122253602254e-15
133.5	3.93962546906511e-15
133.525	5.67777862774795e-15
133.55	9.50173020043611e-16
133.575	2.75459019494467e-15
133.6	2.83705077425655e-15
133.625	3.81932069802721e-15
133.65	3.94337498981788e-15
133.675	4.27112571379665e-15
133.7	1.0191858479966e-15
133.725	3.85256513393935e-15
133.75	6.62752787710044e-15
133.775	3.21936959645385e-15
133.8	4.16515059595335e-16
133.825	3.84313751039277e-15
133.85	2.39454275439614e-15
133.875	2.10450781963717e-15
133.9	3.95430137104369e-15
133.925	2.39572548871858e-15
133.95	2.09121939475071e-15
133.975	2.15182704658676e-15
134	1.64447523071631e-15
134.025	2.40494948736246e-15
134.05	2.75705172130022e-15
134.075	3.45853524758171e-15
134.1	3.73638801589135e-15
134.125	1.3889424978114e-15
134.15	3.18001746009278e-15
134.175	1.63161976574685e-15
134.2	1.76350364130192e-15
134.225	2.8481102696478e-15
134.25	3.1137160432657e-15
134.275	3.07658965178088e-15
134.3	3.33087825619519e-15
134.325	2.26620153146743e-15
134.35	1.88288433154584e-15
134.375	4.78648044920884e-15
134.4	5.11022456135524e-15
134.425	3.01684650182079e-15
134.45	1.48595069143204e-15
134.475	2.36753896529359e-15
134.5	3.64867622614482e-15
134.525	1.85936221337287e-15
134.55	3.19280900796695e-15
134.575	2.07399006072196e-15
134.6	3.44949191749552e-15
134.625	2.05287090412662e-15
134.65	2.50240023790956e-15
134.675	1.63398257697921e-15
134.7	2.70593816976553e-15
134.725	1.55509541396987e-15
134.75	4.3285996556037e-15
134.775	1.44071880738433e-15
134.8	2.49181229684115e-15
134.825	3.74861949191288e-15
134.85	2.64929003574128e-15
134.875	2.27265122928411e-15
134.9	5.32807056080461e-15
134.925	2.61611000731349e-15
134.95	2.977660767796e-15
134.975	2.10392534025116e-15
135	2.12922570077537e-15
135.025	2.50058077915096e-15
135.05	3.53350838447936e-15
135.075	4.84198030827911e-15
135.1	8.25203309594075e-16
135.125	5.21059905958618e-15
135.15	3.68814308038598e-15
135.175	1.38184606174176e-15
135.2	4.12798618706188e-15
135.225	3.40617840047605e-15
135.25	3.97222623361003e-15
135.275	3.82966841793366e-15
135.3	5.0294249632883e-15
135.325	4.4240296762701e-15
135.35	2.4958992709674e-15
135.375	4.59183649884578e-15
135.4	3.40724534103548e-15
135.425	4.36943796528371e-15
135.45	1.58222920079653e-15
135.475	2.28901491658338e-15
135.5	3.41847592911449e-15
135.525	2.92171471234117e-15
135.55	2.93268738419513e-15
135.575	2.66480290845137e-15
135.6	2.03171795398261e-15
135.625	1.72939453669057e-15
135.65	2.43371947420345e-15
135.675	1.72860215628661e-15
135.7	3.35100481227616e-15
135.725	3.36451913116651e-15
135.75	3.32562209152506e-15
135.775	2.01688234148555e-15
135.8	1.48663137143211e-15
135.825	3.33140322871868e-15
135.85	1.96639984365005e-15
135.875	1.49335575713787e-15
135.9	3.18181480630611e-15
135.925	3.09034186664328e-15
135.95	2.84490924324291e-15
135.975	1.35879417783686e-15
136	2.32589558677073e-15
136.025	2.7725767149022e-15
136.05	6.89985992250313e-15
136.075	1.59480382587809e-15
136.1	2.14879508580887e-15
136.125	1.39136637449497e-15
136.15	1.59077277558902e-15
136.175	2.00165694296482e-15
136.2	2.99908387877981e-15
136.225	1.59385565326407e-15
136.25	3.84586850309436e-15
136.275	2.47917939552898e-15
136.3	2.70017337112663e-15
136.325	3.19971739184067e-15
136.35	4.32129965776936e-15
136.375	4.59671664417999e-15
136.4	2.06675130865713e-15
136.425	1.31489528453657e-15
136.45	1.35819563164948e-15
136.475	6.65072327648098e-15
136.5	3.19310868295999e-15
136.525	3.4466378806078e-15
136.55	3.35714669075026e-15
136.575	4.32888385782691e-15
136.6	7.05641572197925e-16
136.625	1.48082690334915e-15
136.65	4.0872028034921e-15
136.675	4.2482327509127e-15
136.7	6.29758363726916e-15
136.725	1.18659826358301e-15
136.75	2.38195321778331e-15
136.775	4.41945377662696e-15
136.8	1.46570730455408e-15
136.825	2.71782605801477e-15
136.85	1.6891418460967e-15
136.875	3.3779710733792e-15
136.9	3.44308480317125e-15
136.925	2.56938440801648e-15
136.95	3.9839190004477e-15
136.975	2.26894676142663e-15
137	3.00211262826813e-15
137.025	1.11149715114888e-15
137.05	2.04119931166075e-15
137.075	5.17120733705426e-15
137.1	2.37350712507322e-15
137.125	1.42995444076127e-15
137.15	1.45168863245668e-15
137.175	3.75290645769787e-15
137.2	1.53763341208936e-15
137.225	3.670471257672e-15
137.25	2.72723738634765e-15
137.275	3.70491271779468e-15
137.3	3.10248354480341e-15
137.325	3.40052987573166e-15
137.35	2.33907909426165e-15
137.375	1.3594205707195e-15
137.4	3.42254400333913e-15
137.425	4.18695353958721e-15
137.45	1.90488700988283e-15
137.475	2.43286613379863e-15
137.5	3.51590640566122e-15
137.525	1.6912377324699e-15
137.55	1.57215150724378e-15
137.575	1.87603100867869e-15
137.6	2.49660830261841e-15
137.625	2.49356618975631e-15
137.65	1.68482977609838e-15
137.675	4.11336713425699e-15
137.7	1.78647682495422e-15
137.725	3.59607434357789e-15
137.75	1.89540872338202e-15
137.775	1.88625934439823e-15
137.8	3.8013960779161e-15
137.825	1.87840063211264e-15
137.85	1.04465063037031e-15
137.875	2.57910964489614e-15
137.9	3.04595790815533e-15
137.925	4.282205501073e-15
137.95	3.14072754120505e-15
137.975	6.58921018950219e-15
138	3.23909801935202e-15
138.025	3.4539640054154e-15
138.05	1.99574662780575e-15
138.075	3.86575353571986e-15
138.1	2.21092244098866e-15
138.125	2.937954824008e-15
138.15	4.37209621173378e-15
138.175	1.5529158741032e-15
138.2	1.50046616949315e-15
138.225	2.16744077024349e-15
138.25	1.27086440767457e-15
138.275	1.60992365567183e-15
138.3	1.76739156956276e-15
138.325	2.18425430051783e-15
138.35	1.84409930541019e-15
138.375	2.9831848163284e-15
138.4	3.43878236699646e-15
138.425	3.28012063552454e-15
138.45	3.79097769772104e-15
138.475	4.70847418489514e-15
138.5	2.12879562065187e-15
138.525	1.53160759056043e-15
138.55	3.27736477479117e-15
138.575	1.98771153364756e-15
138.6	3.44593562971579e-15
138.625	4.89999814866077e-15
138.65	3.91030223213877e-15
138.675	1.63232452441747e-15
138.7	2.34241615744361e-15
138.725	2.67606168608303e-15
138.75	1.17556433052318e-15
138.775	1.49709729118526e-15
138.8	3.49759409607637e-15
138.825	7.00475414432228e-15
138.85	1.05070259374488e-15
138.875	1.58224317610075e-15
138.9	2.68570440240991e-15
138.925	6.62411355191537e-15
138.95	1.54227879326622e-15
138.975	2.36166197728146e-15
139	1.45628352799962e-15
139.025	1.96029479396299e-15
139.05	1.90333893778678e-15
139.075	3.7809107061625e-15
139.1	3.6107539962995e-15
139.125	4.19197719972962e-15
139.15	5.63572724445592e-16
139.175	1.93938171318936e-15
139.2	5.3844271086164e-15
139.225	2.84325692223603e-15
139.25	2.43110812417918e-15
139.275	3.86523315140631e-15
139.3	3.4979044814329e-15
139.325	3.18922643209205e-15
139.35	2.23518738719022e-15
139.375	1.69515177863984e-15
139.4	1.57219084450475e-15
139.425	4.47194610613582e-15
139.45	6.04411355862312e-15
139.475	1.14626269876004e-15
139.5	2.69854705813969e-15
139.525	6.82033386594202e-15
139.55	4.88808290635323e-15
139.575	1.26017647002766e-14
139.6	1.71648033304882e-15
139.625	1.36157050427613e-15
139.65	9.6361523442352e-16
139.675	2.5838245411814e-15
139.7	2.65321543523151e-15
139.725	2.79505147362191e-15
139.75	2.92306265653821e-15
139.775	4.9204236994701e-15
139.8	6.07089149256472e-15
139.825	2.07543059705474e-15
139.85	3.91777246123443e-15
139.875	2.16308253780353e-15
139.9	1.6249567258561e-15
139.925	1.57772472497608e-15
139.95	2.48999202596813e-15
139.975	4.03260035925117e-15
140	3.62149667427651e-15
140.025	2.79559404356697e-15
140.05	2.21024579150455e-15
140.075	5.19963334894492e-15
140.1	2.15815057616643e-15
140.125	4.92246555134465e-15
140.15	3.12940167636414e-15
140.175	3.08517943188959e-15
140.2	4.42766744131701e-15
140.225	1.95901424361557e-15
140.25	6.42008066122858e-15
140.275	2.35719773075703e-15
140.3	4.96138686315593e-15
140.325	1.96371942517128e-15
140.35	2.60808265072067e-15
140.375	2.28295354804802e-15
140.4	3.11883731418618e-15
140.425	1.70616969811169e-15
140.45	2.45041656758723e-15
140.475	4.15773696073054e-15
140.5	2.65867345085258e-15
140.525	2.16556160842315e-15
140.55	2.42029269068169e-15
140.575	2.44272549915166e-15
140.6	1.84578187909931e-15
140.625	1.09117004267611e-15
140.65	2.50215992190081e-15
140.675	1.78194537217674e-15
140.7	2.86979488000876e-15
140.725	5.63398087477419e-15
140.75	2.64658753334354e-15
140.775	2.47810420300968e-15
140.8	5.86882746385144e-15
140.825	2.7863488300053e-15
140.85	3.01484976123299e-15
140.875	2.77828527926096e-15
140.9	2.74599335558731e-15
140.925	1.74282428823698e-15
140.95	3.10572584471154e-15
140.975	5.92848970670681e-15
141	2.96952864993079e-15
141.025	4.02052802286402e-15
141.05	1.22433963413704e-15
141.075	1.61199867014618e-16
141.1	3.99283202164579e-15
141.125	4.25455222562183e-15
141.15	2.24533384286129e-15
141.175	2.41144764661341e-15
141.2	3.5268901234141e-15
141.225	2.26831515069167e-15
141.25	2.66097518623774e-15
141.275	2.26866991502685e-15
141.3	2.11444596950617e-15
141.325	2.59842450165034e-15
141.35	1.22923248912673e-15
141.375	1.16992532417991e-15
141.4	2.36503686794846e-15
141.425	4.3542362967948e-15
141.45	3.28415832184731e-15
141.475	3.02288948756442e-15
141.5	2.96198761387525e-15
141.525	3.42554438768276e-15
141.55	5.90135338923199e-15
141.575	2.57361081829441e-15
141.6	3.70733015740732e-15
141.625	2.41557919065019e-15
141.65	3.39540820789916e-15
141.675	3.05276556958556e-15
141.7	3.17885656814767e-15
141.725	4.29015546365526e-15
141.75	5.35192601532023e-15
141.775	3.90397370494353e-15
141.8	3.21081039221918e-15
141.825	2.64054763569863e-15
141.85	2.68007174352226e-15
141.875	1.22805117342602e-15
141.9	2.87912346288931e-15
141.925	2.87437106833131e-15
141.95	2.21998971350837e-15
141.975	2.22958320044991e-15
142	1.31084254405425e-15
142.025	4.11953827853355e-15
142.05	3.40582246236869e-15
142.075	2.52531116780875e-15
142.1	1.33075639937606e-15
142.125	1.86179422283564e-15
142.15	1.1530663041897e-15
142.175	2.88722656120307e-15
142.2	1.91310090247928e-15
142.225	1.49487584894842e-15
142.25	1.5647571549537e-15
142.275	3.80621285125868e-15
142.3	3.92340641521432e-15
142.325	3.31916719458901e-15
142.35	3.56937056742681e-15
142.375	3.51487066240628e-15
142.4	3.34728532541129e-15
142.425	3.72562487472602e-15
142.45	4.64635886839522e-15
142.475	3.7492952824906e-15
142.5	3.5061749112538e-15
142.525	4.41443931828721e-15
142.55	3.50858487785101e-15
142.575	1.71419920298689e-15
142.6	2.45348247195228e-15
142.625	3.59396425828685e-15
142.65	7.29651901013873e-15
142.675	1.73977143589647e-15
142.7	3.63470405883829e-15
142.725	2.64368019276258e-15
142.75	4.03277901826978e-15
142.775	3.71090946927371e-15
142.8	5.18340898426758e-15
142.825	2.13950179486718e-15
142.85	6.42544505448123e-15
142.875	5.05538454021826e-15
142.9	2.69875299429395e-15
142.925	2.05959900601801e-15
142.95	4.54351297325372e-15
142.975	2.8234854856851e-15
143	1.59471580704755e-15
143.025	3.68413340456138e-15
143.05	3.25108703641769e-15
143.075	5.25759501366268e-15
143.1	2.0520741246763e-15
143.125	2.11558911235868e-15
143.15	2.01130611299341e-15
143.175	2.27339748147219e-15
143.2	8.32088657556913e-15
143.225	2.56362409652652e-15
143.25	3.06021368955893e-15
143.275	1.79794190125172e-15
143.3	1.62473465188314e-15
143.325	3.71649808383356e-15
143.35	3.39801327008343e-15
143.375	4.71779215167035e-15
143.4	4.76682797358705e-15
143.425	6.89864836726716e-15
143.45	5.74046702233081e-15
143.475	1.51327593292452e-15
143.5	4.71216729381371e-15
143.525	3.49869846117906e-15
143.55	1.54252208906446e-15
143.575	6.83243006420341e-15
143.6	5.06078229017982e-15
143.625	1.91816898731041e-15
143.65	3.71641757058426e-15
143.675	2.99524595043641e-15
143.7	3.03774184184862e-15
143.725	2.50158222510844e-15
143.75	5.62329601078923e-15
143.775	4.50698384870609e-15
143.8	3.10597146251531e-15
143.825	3.80052792675419e-15
143.85	3.51604610945104e-15
143.875	2.76932569766843e-15
143.9	1.82445961058054e-15
143.925	1.56203642865456e-15
143.95	3.04218673541358e-15
143.975	4.18822164877603e-15
144	8.73835200863526e-16
144.025	6.20826254951947e-15
144.05	3.59863302743104e-15
144.075	2.82064374476687e-15
144.1	2.02861975087016e-15
144.125	4.07949222733789e-15
144.15	1.52821814028818e-15
144.175	4.29180939834872e-15
144.2	2.70793563046264e-15
144.225	3.24357979931427e-15
144.25	5.60635039174357e-15
144.275	2.80968151743864e-15
144.3	2.23801750031423e-15
144.325	4.4483345439848e-15
144.35	1.93421823519985e-15
144.375	1.92292695320887e-15
144.4	2.1720227247208e-15
144.425	4.26504244965891e-15
144.45	1.97105252024778e-15
144.475	2.50800111622706e-15
144.5	1.85233576683779e-15
144.525	3.59448311705582e-15
144.55	2.00156821345183e-15
144.575	3.0656935304024e-15
144.6	2.36290992899932e-15
144.625	2.36215719608697e-15
144.65	1.52600980943442e-15
144.675	2.42651529795489e-15
144.7	4.36412419841092e-15
144.725	5.4120862736597e-15
144.75	5.36712663775905e-15
144.775	4.55443296668514e-15
144.8	2.94706522317851e-15
144.825	4.40456491064241e-15
144.85	5.39223085986601e-15
144.875	2.30678965397125e-15
144.9	1.86978754780097e-15
144.925	4.59962179845252e-15
144.95	2.53623998314992e-15
144.975	3.2733475710769e-15
145	2.32539900187925e-15
145.025	2.52935681761402e-15
145.05	1.74977147190944e-15
145.075	5.71701459747096e-15
145.1	2.10197748974155e-15
145.125	2.550559104461e-15
145.15	2.37331180577025e-15
145.175	4.1854265986847e-15
145.2	4.00054855464464e-15
145.225	4.14673093859968e-15
145.25	3.09510912616106e-15
145.275	1.78646349215638e-15
145.3	4.71734777840143e-15
145.325	1.17653935119778e-15
145.35	3.71215286861589e-15
145.375	3.76339277933158e-15
145.4	2.3574991852061e-15
145.425	4.51838321008419e-15
145.45	2.725227966193e-15
145.475	1.44587750753112e-15
145.5	2.61246455877609e-15
145.525	2.42267568988894e-15
145.55	2.59119327501047e-15
145.575	4.70610078025378e-15
145.6	5.82895564212141e-15
145.625	1.24258579954694e-15
145.65	2.56871184228158e-15
145.675	3.50568646231094e-15
145.7	3.31407559280786e-15
145.725	2.28214684912957e-15
145.75	2.3574026954008e-15
145.775	1.20167072589555e-15
145.8	1.04812676016175e-15
145.825	7.75491938427332e-15
145.85	3.52734308053626e-15
145.875	3.51330297198999e-15
145.9	1.35577225466285e-15
145.925	3.32591004164701e-15
145.95	3.19909288567515e-15
145.975	3.47032563919742e-15
146	3.07515484814737e-15
146.025	4.43207528281692e-15
146.05	4.76645854609937e-15
146.075	2.61934933451881e-15
146.1	3.88146684465514e-15
146.125	6.87316454691641e-15
146.15	5.97035987674023e-15
146.175	5.73074665842719e-15
146.2	5.16661675257461e-15
146.225	4.15774024528989e-15
146.25	2.01895122060542e-15
146.275	4.23760906140907e-15
146.3	5.28467633388138e-15
146.325	4.10717830126534e-15
146.35	9.04758026441702e-16
146.375	5.66709711919839e-15
146.4	3.12317158449806e-15
146.425	2.37142678733419e-15
146.45	5.27887100077657e-15
146.475	4.26259721640164e-15
146.5	4.17250125591565e-15
146.525	3.06427510088688e-15
146.55	2.67644088912036e-15
146.575	2.86832658116887e-15
146.6	3.6775040910437e-15
146.625	1.69296843813446e-15
146.65	5.31238044882713e-15
146.675	5.26992807608257e-15
146.7	1.1245323638442e-15
146.725	3.60363067202772e-15
146.75	2.18476559882591e-15
146.775	5.78593303704598e-15
146.8	1.44582098485713e-15
146.825	4.11201410522285e-15
146.85	1.78988913306397e-15
146.875	6.58669444591093e-15
146.9	3.69052165903485e-15
146.925	3.31343682069719e-15
146.95	2.41428880599615e-15
146.975	3.46915271488025e-15
147	4.47858927289523e-15
147.025	2.85666380850135e-15
147.05	2.74817330005854e-15
147.075	2.44740603195159e-15
147.1	4.19886105687345e-15
147.125	3.77372714014192e-15
147.15	2.80680712355641e-15
147.175	3.48508484572814e-15
147.2	2.20099323691585e-15
147.225	2.33802790570559e-15
147.25	2.46687635757455e-15
147.275	1.5234088562789e-15
147.3	2.31369718111244e-15
147.325	2.96162997762318e-15
147.35	4.10131201649282e-15
147.375	1.72253485932373e-15
147.4	2.01044611575013e-15
147.425	2.52797731998172e-15
147.45	2.39569681101658e-15
147.475	2.91994236495686e-15
147.5	5.79175738114093e-15
147.525	4.55001886942512e-15
147.55	2.5113347684043e-15
147.575	1.54554365531986e-15
147.6	4.78648085311113e-15
147.625	2.07439996255373e-15
147.65	1.1579198867969e-14
147.675	2.49254212209586e-15
147.7	5.06130619621965e-15
147.725	2.50565458107231e-15
147.75	5.82144201272836e-15
147.775	4.6364628098569e-15
147.8	5.84585577286776e-15
147.825	2.86101816967647e-15
147.85	2.35589663503405e-15
147.875	2.86295439242301e-15
147.9	1.74003090965597e-15
147.925	4.23859029111613e-15
147.95	3.50581416454604e-15
147.975	5.53663113871437e-15
148	2.04066385331961e-15
148.025	4.18081869548255e-15
148.05	2.55892257610009e-15
148.075	3.92494451360514e-15
148.1	4.50078806317019e-15
148.125	3.07089392158305e-15
148.15	1.31266228822478e-15
148.175	3.43441891880039e-15
148.2	3.70506680039885e-15
148.225	2.27371865423744e-15
148.25	2.66742693968454e-15
148.275	3.01447018749342e-15
148.3	2.21196684853238e-15
148.325	4.7068945129036e-15
148.35	2.10307140736936e-15
148.375	2.5611541496124e-15
148.4	2.07179746458924e-15
148.425	3.64358719854293e-15
148.45	3.77889321065374e-15
148.475	3.92374757842865e-15
148.5	1.82544274778316e-15
148.525	3.45748600054178e-15
148.55	2.30301199638722e-15
148.575	2.5234248630073e-15
148.6	1.33556917577451e-15
148.625	7.19001982658307e-15
148.65	1.98627009511847e-15
148.675	4.87733307036847e-15
148.7	2.18455196574598e-15
148.725	1.64621220317671e-15
148.75	2.36308276195391e-15
148.775	4.60334798480157e-15
148.8	3.7579984896809e-15
148.825	3.69569373573192e-15
148.85	5.86511881885955e-15
148.875	4.73430805414911e-15
148.9	4.06501053406191e-15
148.925	1.61184282748761e-15
148.95	2.96262641865619e-15
148.975	4.15128649182682e-15
149	4.62633332870853e-15
149.025	4.11723744877783e-15
149.05	3.45075430990455e-15
149.075	3.93184267310383e-15
149.1	8.91065266459752e-15
149.125	1.61045778602326e-15
149.15	1.73014462669886e-15
149.175	2.88549076867576e-15
149.2	2.37498064526947e-15
149.225	5.00053281494733e-15
149.25	3.04375563899389e-15
149.275	4.38352402174843e-15
149.3	4.37038463196915e-15
149.325	1.94340624521711e-15
149.35	5.72191364712402e-15
149.375	6.88860763178308e-15
149.4	3.34803725672985e-15
149.425	2.96088109900078e-15
149.45	2.24840400364026e-15
149.475	1.64386385047189e-15
149.5	4.14507679701517e-15
149.525	2.68151586171876e-15
149.55	6.08905768785742e-15
149.575	6.21624860769331e-15
149.6	3.41488549277485e-15
149.625	3.82865851891092e-15
149.65	3.40245816343357e-15
149.675	3.26270831059873e-15
149.7	6.77697129254835e-15
149.725	1.60070346827831e-15
149.75	4.00007122918704e-15
149.775	1.58213017983481e-15
149.8	2.18576650396824e-15
149.825	4.06555730527373e-15
149.85	2.65725378942336e-15
149.875	5.64263416580409e-15
149.9	1.97839021379427e-15
149.925	2.71979536768877e-15
149.95	1.88951754044916e-15
149.975	2.24597444597837e-15
150	7.12041459724925e-15
150.025	2.71161853986563e-15
150.05	1.69796051690621e-15
150.075	3.2348661862798e-15
150.1	6.81610794117199e-15
150.125	3.82808152781625e-15
150.15	3.81209813749177e-15
150.175	3.18958898835777e-15
150.2	2.4082139735388e-15
150.225	6.08683129490151e-15
150.25	3.02372593608526e-15
150.275	4.14302712367076e-15
150.3	8.36126277144945e-15
150.325	1.49329166927607e-15
150.35	2.92137349612007e-15
150.375	3.60854809958057e-15
150.4	3.42091950077797e-15
150.425	1.9936357737023e-15
150.45	4.27289216775672e-15
150.475	2.77889719569767e-15
150.5	3.62367986327619e-15
150.525	2.30957790078227e-15
150.55	2.65185885226858e-15
150.575	2.18606593647067e-15
150.6	5.06567643917262e-15
150.625	2.51127673027901e-15
150.65	4.15147991102235e-15
150.675	2.73933649745226e-15
150.7	2.16805194532451e-15
150.725	4.76808556627072e-15
150.75	2.97380818626836e-15
150.775	3.19900911214146e-15
150.8	1.45077433935249e-15
150.825	3.29813570136856e-15
150.85	1.99588324598543e-15
150.875	2.97934579813326e-15
150.9	4.39492422614352e-15
150.925	3.03923622806214e-15
150.95	1.86696882982322e-15
150.975	4.78763682269771e-15
151	3.59937341802372e-15
151.025	3.13923526199448e-15
151.05	3.9472042131412e-15
151.075	4.19854691436173e-15
151.1	1.92740710811743e-15
151.125	1.73807608519616e-15
151.15	4.63653367103256e-15
151.175	2.90391428246074e-15
151.2	7.02152481412189e-15
151.225	1.14890989034541e-15
151.25	2.69566202301346e-15
151.275	2.35694970040636e-15
151.3	2.64546669031704e-15
151.325	1.99372889573259e-15
151.35	3.24215190815305e-15
151.375	1.67764506923842e-15
151.4	6.84309949636907e-15
151.425	1.30286497249205e-15
151.45	5.2733730758922e-15
151.475	3.49431041412806e-15
151.5	3.4561185144074e-15
151.525	1.40378887090436e-15
151.55	3.785972593837e-15
151.575	2.94459117146101e-15
151.6	3.87654996995241e-15
151.625	2.54198232529198e-15
151.65	1.58338272695388e-15
151.675	2.40972753173531e-15
151.7	4.89793729016561e-15
151.725	3.70169879985226e-15
151.75	2.71255695286421e-15
151.775	3.33843391987371e-15
151.8	2.3759962815652e-15
151.825	7.20932492537407e-15
151.85	2.57165766769061e-15
151.875	5.2923522893825e-15
151.9	2.90976050294677e-15
151.925	2.18841619779442e-15
151.95	1.0306201840078e-15
151.975	5.2572005838291e-15
152	3.76748732429719e-15
152.025	4.72742214058331e-15
152.05	1.76376487438899e-15
152.075	2.5804213373954e-15
152.1	3.62558088051586e-15
152.125	3.95767144068551e-15
152.15	5.24592615588464e-15
152.175	7.18205757863657e-15
152.2	2.71405261956523e-15
152.225	3.27463816644859e-15
152.25	3.88678733207618e-15
152.275	5.54295794422919e-15
152.3	2.4431976519343e-15
152.325	5.15327964511987e-15
152.35	2.70059390601009e-15
152.375	2.44052461233893e-15
152.4	3.03567408533715e-15
152.425	2.03303447271114e-15
152.45	3.97445005545024e-15
152.475	3.43693120799515e-15
152.5	2.10675877883914e-15
152.525	4.70467295343623e-15
152.55	4.73633010350959e-15
152.575	1.2946809474569e-15
152.6	3.28513587156065e-15
152.625	3.16522436902741e-15
152.65	4.09981027240168e-15
152.675	3.94912635127321e-15
152.7	4.11941037436574e-15
152.725	1.78631430130875e-15
152.75	3.18414177688153e-15
152.775	5.11229112938617e-15
152.8	2.63645034206956e-15
152.825	8.06625688731743e-15
152.85	1.29205347068864e-15
152.875	1.30448840772879e-15
152.9	2.28179281634923e-15
152.925	2.68002621731578e-15
152.95	2.71944412133676e-15
152.975	1.55157420793145e-15
153	5.187634780245e-15
153.025	5.4388010229555e-15
153.05	3.83752938887616e-15
153.075	4.46785391185002e-15
153.1	1.8143342201321e-15
153.125	2.15879572484655e-15
153.15	6.5090947041064e-15
153.175	5.09649015675825e-15
153.2	2.5518172034399e-15
153.225	3.3129469253481e-15
153.25	1.02331107567187e-14
153.275	1.30667553129627e-15
153.3	5.46936286103317e-15
153.325	3.06963611520548e-15
153.35	4.0202304050143e-15
153.375	4.71112287892634e-15
153.4	5.88262991399777e-15
153.425	4.3992326370697e-15
153.45	2.92996151618221e-15
153.475	3.90461959834658e-15
153.5	1.37370675820874e-15
153.525	2.93528518124965e-15
153.55	2.84915576897577e-15
153.575	3.96638234967475e-15
153.6	8.39522151477206e-16
153.625	1.27382934566809e-15
153.65	6.00360614015817e-15
153.675	3.36906533225682e-15
153.7	5.04642923668611e-15
153.725	5.7193003647723e-15
153.75	2.90627022347504e-15
153.775	1.43368455962726e-15
153.8	4.14590830930707e-15
153.825	2.75645246506829e-15
153.85	4.21926052285448e-15
153.875	2.93286144578915e-15
153.9	5.45042082815968e-15
153.925	3.74550598085757e-15
153.95	4.10274553409509e-15
153.975	2.23307800046424e-15
154	6.26180155507909e-15
154.025	2.6880068238138e-15
154.05	7.75357083018038e-15
154.075	1.52833204137769e-15
154.1	2.3206371145642e-15
154.125	2.34711245031409e-15
154.15	1.87600869530045e-15
154.175	3.38322867983034e-15
154.2	2.82965545459924e-15
154.225	7.34002242708284e-15
154.25	2.72614309139729e-15
154.275	2.0135210027511e-15
154.3	5.72670268809202e-15
154.325	4.37635927729001e-15
154.35	2.3394055856742e-15
154.375	3.11361325098375e-15
154.4	4.28513276279595e-15
154.425	1.22767264450265e-15
154.45	2.20226032077592e-15
154.475	4.3953620900336e-15
154.5	1.46584866346373e-15
154.525	3.4154246129931e-15
154.55	3.26209218762365e-15
154.575	1.7797327644781e-15
154.6	1.54054067765113e-15
154.625	2.09603382585011e-15
154.65	4.92703032106722e-15
154.675	1.88394543289067e-15
154.7	6.07071095555918e-15
154.725	2.68344689565595e-15
154.75	3.22217208756366e-15
154.775	5.49848472841697e-15
154.8	3.16773879828312e-15
154.825	5.80629111355926e-15
154.85	2.05352040468629e-15
154.875	2.3184333314272e-15
154.9	5.43148110752607e-15
154.925	3.42466563772943e-15
154.95	4.44467346423935e-15
154.975	5.24120745869687e-15
155	3.05507694935471e-15
155.025	5.82022691785617e-15
155.05	4.09494737219943e-15
155.075	8.41561512488267e-15
155.1	3.26086201135228e-15
155.125	4.71477683953648e-15
155.15	2.75772998011306e-15
155.175	1.66603132719108e-15
155.2	4.10128675882229e-15
155.225	4.57739060318511e-15
155.25	2.00815659573993e-15
155.275	1.01667852898245e-14
155.3	3.12605732446861e-15
155.325	2.29981653405509e-15
155.35	1.18165414809604e-15
155.375	6.89062434513782e-15
155.4	5.31824421777035e-15
155.425	3.0607232269109e-15
155.45	6.46029108382982e-15
155.475	4.47172224191081e-15
155.5	6.32473656674148e-15
155.525	2.6550447426535e-15
155.55	4.61547623213884e-15
155.575	1.3461044818873e-15
155.6	5.23016630747678e-15
155.625	2.55149731002593e-15
155.65	5.30943080050406e-15
155.675	4.95242114369544e-15
155.7	6.6130465047301e-15
155.725	6.08314355930722e-15
155.75	4.3013593462932e-15
155.775	1.70959497376262e-15
155.8	4.77476438476432e-15
155.825	4.87465476090457e-15
155.85	2.64753077726708e-15
155.875	2.24728082122594e-15
155.9	4.33906060286561e-15
155.925	1.6490241080459e-15
155.95	2.92302750009831e-15
155.975	9.37585429730818e-15
156	2.89454238189609e-15
156.025	2.0285815131769e-15
156.05	3.84472643926324e-15
156.075	4.2913664208019e-15
156.1	4.49493910910802e-15
156.125	5.14154321849562e-15
156.15	4.24405749442002e-15
156.175	4.8577741660064e-15
156.2	2.35702705795867e-15
156.225	5.7652384167289e-15
156.25	2.40118369573159e-15
156.275	3.03479951806423e-15
156.3	3.56438219247179e-15
156.325	3.13319752687323e-15
156.35	2.58981424492389e-15
156.375	6.51270166055221e-15
156.4	3.05038314731774e-15
156.425	1.72866857872051e-15
156.45	3.24862680852564e-15
156.475	4.23151345983173e-15
156.5	3.13665733137235e-15
156.525	2.14970575299704e-15
156.55	3.22127706456486e-15
156.575	1.56416122932374e-15
156.6	5.12219299585151e-15
156.625	1.59396061882169e-15
156.65	7.23745062435705e-15
156.675	2.95651258797122e-15
156.7	4.17671609230182e-15
156.725	4.02652405417038e-15
156.75	4.07124801778758e-15
156.775	4.66348009903693e-15
156.8	3.16311378406792e-15
156.825	2.91055507132347e-15
156.85	2.75319423349117e-15
156.875	4.87926479197727e-15
156.9	2.38082454765531e-15
156.925	2.52868418474769e-15
156.95	3.90583178365805e-15
156.975	5.48908676576416e-15
157	4.45972120687956e-15
157.025	3.14154671366908e-15
157.05	3.82296718808258e-15
157.075	2.67770913768339e-15
157.1	3.26347118869417e-15
157.125	2.48439843912596e-15
157.15	4.76483793841313e-15
157.175	5.64872642012251e-15
157.2	3.372901719896e-15
157.225	6.34148942425684e-15
157.25	3.48449541111079e-15
157.275	1.59247793049477e-15
157.3	4.70099766579487e-15
157.325	2.24608735928463e-15
157.35	4.99341517388097e-15
157.375	1.15102821452923e-14
157.4	4.06637768446434e-15
157.425	2.71385143038788e-15
157.45	2.77048599076347e-15
157.475	3.62857906008174e-15
157.5	4.19809720320348e-15
157.525	1.89678550431446e-15
157.55	3.0604332392748e-15
157.575	2.08305544710119e-15
157.6	3.12263432295148e-15
157.625	4.0275142096034e-15
157.65	6.86404318228871e-15
157.675	3.82790349870399e-15
157.7	3.34165362813417e-15
157.725	2.53725425242904e-15
157.75	3.75243896140041e-15
157.775	3.46656815294898e-15
157.8	3.33298605675166e-15
157.825	1.44450338537177e-15
157.85	1.51665261182348e-15
157.875	3.61194615092456e-15
157.9	3.37563326849172e-15
157.925	4.83832302153545e-15
157.95	6.17433767742098e-15
157.975	3.79894181806866e-15
158	4.4111756384049e-15
158.025	4.03179842982235e-15
158.05	4.59733366338181e-15
158.075	3.34471174037501e-15
158.1	4.98342293731761e-15
158.125	6.01980031628814e-15
158.15	2.70888152949464e-15
158.175	4.61886813263872e-15
158.2	2.8918379017332e-15
158.225	4.43216188871813e-15
158.25	8.47103546219381e-16
158.275	4.05612692407641e-15
158.3	2.61631393430387e-15
158.325	9.54663695593598e-15
158.35	2.45232910277225e-15
158.375	1.00237460112598e-14
158.4	6.40507311744701e-15
158.425	1.4509986689869e-15
158.45	1.98938817560912e-15
158.475	1.85747365419082e-15
158.5	5.12735863506399e-15
158.525	6.67571915471871e-15
158.55	2.644133967227e-15
158.575	2.39251400321523e-15
158.6	2.10412996958121e-15
158.625	3.92835394143111e-15
158.65	5.34041128545107e-15
158.675	1.18530226622872e-15
158.7	4.25389629862954e-15
158.725	6.04448310676293e-15
158.75	2.13411038139871e-15
158.775	4.53064249589955e-15
158.8	6.25326781270271e-15
158.825	4.14965341148002e-15
158.85	3.59930261387505e-15
158.875	6.39608211222795e-15
158.9	2.4038150152209e-15
158.925	3.6939362560144e-15
158.95	2.23652037302997e-15
158.975	4.26470498586677e-15
159	8.97472999630719e-15
159.025	5.19511110727627e-15
159.05	1.67286096435457e-14
159.075	1.13656931869655e-13
159.1	1.75053567458967e-13
159.125	1.75736701658913e-14
159.15	8.30963379641094e-15
159.175	4.30806836607335e-15
159.2	6.2886699406951e-15
159.225	2.97455303251535e-15
159.25	4.30979451307097e-15
159.275	7.68939796742527e-15
159.3	4.66411968177052e-15
159.325	6.24932957430626e-15
159.35	4.89282010275131e-15
159.375	3.29652829580667e-15
159.4	1.79661050440815e-15
159.425	1.61615532144382e-15
159.45	2.19910675881382e-15
159.475	4.04221197714289e-15
159.5	2.03693310686991e-15
159.525	3.88816261375431e-15
159.55	2.86215891802119e-15
159.575	4.77742289783716e-15
159.6	3.01562900213872e-15
159.625	7.62229256262081e-15
159.65	4.48041518902602e-15
159.675	1.51678739460778e-15
159.7	6.11526930435126e-15
159.725	5.80095963058123e-15
159.75	7.99499375161785e-15
159.775	4.8785202034723e-15
159.8	2.70704741495915e-15
159.825	9.45786738075551e-16
159.85	3.8713856521704e-15
159.875	3.635700924584e-15
159.9	2.38626661031014e-15
159.925	1.44007122323738e-15
159.95	6.56313733999467e-15
159.975	1.01893409909502e-15
160	6.93860524210303e-15
160.025	3.64289074661233e-15
160.05	3.42871776295604e-15
160.075	6.66119577965768e-15
160.1	4.35982872190984e-15
160.125	6.12357987785399e-15
160.15	7.94324781200763e-16
160.175	4.50743001782304e-15
160.2	5.76562997392147e-15
160.225	8.46468752606787e-15
160.25	4.71858639659799e-15
160.275	2.89110677027074e-15
160.3	1.83847387671454e-15
160.325	5.51674439947323e-15
160.35	5.5278978629349e-15
160.375	2.31075854950771e-15
160.4	2.26008564495822e-15
160.425	7.27496911873048e-15
160.45	4.28372028928104e-15
160.475	2.22795691877607e-15
160.5	4.67083968264429e-15
160.525	3.13746094542302e-15
160.55	2.20511189810975e-15
160.575	2.5620999959381e-15
160.6	3.05372436856799e-15
160.625	2.93595151358844e-15
160.65	3.54546031081218e-15
160.675	2.30900402293751e-15
160.7	4.76310183193428e-15
160.725	2.93363282880702e-15
160.75	1.71655117290017e-15
160.775	1.7587533242204e-15
160.8	4.34242218217549e-15
160.825	3.72745828476522e-15
160.85	5.4470550199395e-15
160.875	4.21068372700207e-15
160.9	5.55962866499679e-15
160.925	1.94317622719967e-15
160.95	2.72462372552044e-15
160.975	1.92774545664952e-15
161	2.15866519563355e-15
161.025	5.32197097772254e-15
161.05	2.61735536159201e-15
161.075	7.23504369726658e-15
161.1	3.27529203346304e-15
161.125	2.52950367994101e-15
161.15	4.05054238389612e-15
161.175	4.04205239236342e-15
161.2	1.43001838849226e-15
161.225	1.89765296727509e-15
161.25	2.99864414758079e-15
161.275	2.72012312397866e-15
161.3	1.64224101295966e-15
161.325	1.08078101714552e-14
161.35	1.63882613891081e-15
161.375	4.88519506227007e-15
161.4	6.33574270576229e-15
161.425	3.31639259711717e-15
161.45	4.3954478642331e-15
161.475	5.64663243146404e-15
161.5	5.43506372263878e-15
161.525	4.38321930346733e-15
161.55	3.26830741695373e-15
161.575	2.59962718918982e-15
161.6	2.69055605288153e-15
161.625	1.91638012333404e-15
161.65	4.4158563981176e-15
161.675	3.72315176197596e-15
161.7	6.83088659032121e-15
161.725	4.39728750177258e-15
161.75	2.42916247731476e-15
161.775	6.04210257477689e-15
161.8	2.7145237311788e-15
161.825	3.41726907104749e-15
161.85	3.73970789787201e-15
161.875	4.29573830355553e-15
161.9	3.14409161489286e-15
161.925	4.01619822924855e-15
161.95	1.66470188683251e-15
161.975	4.85112041460605e-15
162	5.34139701654812e-15
162.025	2.14593426337464e-15
162.05	2.56075306846977e-15
162.075	6.85417777689112e-15
162.1	5.40832370015487e-15
162.125	2.61609307137046e-15
162.15	3.20908621728862e-15
162.175	3.24788926684782e-15
162.2	3.92072553798216e-15
162.225	4.6836201487775e-15
162.25	3.5622918788136e-15
162.275	2.91189016631628e-15
162.3	4.90760604860927e-15
162.325	3.34499547993551e-15
162.35	4.82714783081707e-15
162.375	8.34666892481722e-15
162.4	1.89588131972571e-15
162.425	4.92750033976157e-15
162.45	4.06876609224914e-15
162.475	8.02335334505747e-15
162.5	2.84060652982625e-15
162.525	3.2661831743786e-15
162.55	1.07927753837874e-15
162.575	4.6614458353567e-15
162.6	3.43972986013595e-15
162.625	7.89444292739929e-15
162.65	5.87881817713647e-15
162.675	2.41680754902276e-15
162.7	2.75597523754011e-15
162.725	4.52647792302345e-15
162.75	2.11362517001906e-15
162.775	4.33608924548068e-15
162.8	1.65816018600553e-15
162.825	3.42806864453643e-15
162.85	3.7528579853674e-15
162.875	3.29490911394548e-15
162.9	2.54331657136605e-15
162.925	3.94339267015158e-15
162.95	1.57122021581773e-15
162.975	1.39753697357983e-15
163	1.77648108881787e-15
163.025	1.47542113988764e-15
163.05	3.51006673141379e-15
163.075	2.66836848217807e-15
163.1	3.44987414865395e-15
163.125	4.63903760006875e-15
163.15	2.55398705383499e-15
163.175	3.12552821648353e-15
163.2	2.22527241991529e-15
163.225	5.13544128005312e-15
163.25	5.52278065779463e-15
163.275	1.72548137549721e-15
163.3	5.91578853047545e-15
163.325	1.25491497199501e-15
163.35	4.73862206833222e-15
163.375	3.27816854952467e-15
163.4	5.11503060814362e-15
163.425	6.63523753634824e-15
163.45	4.53840843097536e-15
163.475	3.64188124812861e-15
163.5	5.3671558880772e-15
163.525	3.85623548303656e-15
163.55	2.51891728116681e-15
163.575	6.79462429837238e-15
163.6	4.92810661291293e-15
163.625	5.65925924093733e-15
163.65	5.17619154172267e-15
163.675	1.96875610021864e-15
163.7	3.30044324943587e-15
163.725	2.82779823915439e-15
163.75	2.66053600864994e-15
163.775	2.23027246657721e-15
163.8	4.31293544604556e-15
163.825	2.9083997088847e-15
163.85	2.38742147853749e-15
163.875	5.52490527048925e-15
163.9	2.63801302761789e-15
163.925	3.54294145573429e-15
163.95	2.77761493230763e-15
163.975	7.44207525524557e-15
164	2.04945547327584e-15
164.025	4.31273574653984e-15
164.05	2.7710760331227e-15
164.075	3.47320100470341e-15
164.1	2.79681342518943e-15
164.125	4.56728917320322e-15
164.15	9.79701624949371e-15
164.175	6.44516205219881e-15
164.2	5.05495520251879e-15
164.225	3.80964882168662e-15
164.25	2.55248419635334e-15
164.275	3.66678216064055e-15
164.3	3.2540601543564e-15
164.325	3.38697240971066e-15
164.35	2.72477364197224e-15
164.375	3.11718914875047e-15
164.4	2.20812819808502e-15
164.425	1.4155730940335e-15
164.45	2.22280663749064e-15
164.475	4.90337807608091e-15
164.5	1.82564122063541e-15
164.525	6.26636126457518e-15
164.55	4.35658090583201e-15
164.575	3.07135331045184e-15
164.6	6.68612902140291e-15
164.625	3.11347944529755e-15
164.65	3.54335452690121e-15
164.675	2.54099332366057e-15
164.7	5.34165163915132e-15
164.725	4.95641078658121e-15
164.75	3.50949375193422e-15
164.775	2.22570268291779e-15
164.8	4.29526050428478e-15
164.825	1.93182384915201e-15
164.85	7.83237324154391e-15
164.875	3.1046061579789e-15
164.9	6.11122057580825e-15
164.925	2.49353578959536e-15
164.95	5.04996791620396e-15
164.975	5.2378620221034e-15
165	5.24779349784662e-15
165.025	2.23727204567028e-15
165.05	3.17678566790626e-15
165.075	8.31949862491142e-15
165.1	8.74413891552651e-15
165.125	7.14676719227972e-15
165.15	1.40328213176857e-15
165.175	6.0008950000601e-15
165.2	4.69673235119758e-15
165.225	3.63286019309499e-15
165.25	3.48835683931941e-15
165.275	3.69989987764199e-15
165.3	2.72614670917624e-15
165.325	5.22125909529253e-15
165.35	6.99996660731948e-15
165.375	3.12652185910707e-15
165.4	4.40413821660214e-15
165.425	5.25329226052308e-15
165.45	2.9067386429747e-15
165.475	1.8987592192634e-15
165.5	1.36808779712012e-15
165.525	1.02208202611648e-14
165.55	4.73970011120738e-15
165.575	5.80072163584359e-15
165.6	3.67025981792308e-15
165.625	6.59891970200342e-15
165.65	1.93737630847374e-15
165.675	4.59431003388175e-15
165.7	1.31443916446475e-15
165.725	7.2695647996832e-15
165.75	2.2384066110831e-15
165.775	3.43602908882215e-15
165.8	3.13780482292268e-15
165.825	2.91587986896374e-15
165.85	3.63882104470853e-15
165.875	6.4398957769364e-15
165.9	5.96990684433614e-15
165.925	3.09246559609024e-15
165.95	3.39293729182208e-15
165.975	1.26424955435808e-15
166	2.65827719083172e-15
166.025	5.4269674546159e-15
166.05	6.19434342585957e-15
166.075	2.33134117102445e-15
166.1	9.20543645198583e-15
166.125	4.01125940935133e-15
166.15	3.63934208274793e-15
166.175	5.00634679496082e-15
166.2	2.5149403216019e-15
166.225	4.05470487197634e-15
166.25	9.65509195086497e-16
166.275	1.96162124190001e-15
166.3	2.43409376755947e-15
166.325	2.88380956442759e-15
166.35	4.22689039110692e-15
166.375	2.80184639449671e-15
166.4	3.70877337581965e-15
166.425	5.59074148365475e-15
166.45	1.48370479634025e-15
166.475	4.22322938736824e-15
166.5	4.40420014494812e-15
166.525	7.95898038445401e-15
166.55	1.59944341195436e-15
166.575	4.3464743098563e-15
166.6	4.14437091828165e-15
166.625	1.97047580055199e-15
166.65	8.6759969296542e-15
166.675	1.73687026621422e-15
166.7	1.88009933151966e-15
166.725	2.60006673377823e-15
166.75	4.05352275715356e-15
166.775	2.21723244188566e-15
166.8	2.30358976615533e-15
166.825	5.22304340727621e-15
166.85	2.01019959199781e-15
166.875	1.75220465089821e-15
166.9	3.91249677143199e-15
166.925	4.52143321933841e-15
166.95	4.33688671536601e-15
166.975	3.89406507901417e-15
167	6.74853598916126e-15
167.025	3.64863226324718e-15
167.05	1.13840339222634e-15
167.075	2.93571184080969e-15
167.1	2.54228168753994e-15
167.125	1.96163995771933e-15
167.15	3.42493400609858e-15
167.175	3.66282370530633e-15
167.2	2.16138961919244e-15
167.225	6.73802952430499e-15
167.25	6.72339119990797e-15
167.275	4.90890321990264e-15
167.3	3.00773304324774e-15
167.325	4.01157120801786e-15
167.35	9.24437771456576e-15
167.375	4.45573091246375e-15
167.4	4.68496485558099e-15
167.425	4.90064533687984e-15
167.45	3.7864413484978e-15
167.475	6.59778704334735e-16
167.5	4.96517406492719e-15
167.525	3.91253120065475e-15
167.55	5.87848539741214e-15
167.575	3.65070746299113e-15
167.6	5.15386811720809e-15
167.625	3.57101431415959e-15
167.65	3.73187661596296e-15
167.675	6.0220657915277e-15
167.7	4.15813265892256e-15
167.725	3.07219661537141e-15
167.75	5.33507756387364e-15
167.775	2.8553412581998e-15
167.8	4.95974247401168e-15
167.825	3.16117857803989e-15
167.85	5.38230930946444e-15
167.875	4.37502851285086e-15
167.9	4.62914032147333e-15
167.925	3.2066296075711e-15
167.95	4.86855674418907e-15
167.975	1.18651672496948e-15
168	2.50857965813369e-15
168.025	2.71276394115135e-15
168.05	5.81671693222323e-15
168.075	3.88061537163446e-15
168.1	2.04481757871889e-15
168.125	4.7530567343114e-15
168.15	5.26686455543935e-15
168.175	3.94466659879814e-15
168.2	5.2592199372485e-15
168.225	9.1514892239943e-15
168.25	2.92178815533799e-15
168.275	6.1662881051504e-15
168.3	5.86391624263376e-15
168.325	5.82601494323985e-15
168.35	3.2794556412831e-15
168.375	8.98244222018015e-15
168.4	2.93828971391932e-15
168.425	7.43731166569371e-15
168.45	1.58849600280713e-15
168.475	5.21044919115274e-15
168.5	3.15852433696334e-15
168.525	5.05700117827084e-15
168.55	5.10381152391896e-15
168.575	4.12440191170697e-15
168.6	2.71249393366551e-15
168.625	5.85808058940651e-15
168.65	9.05605547589321e-15
168.675	4.20674871001796e-15
168.7	9.40181504832965e-15
168.725	8.39963363847729e-15
168.75	5.89172742941061e-15
168.775	4.28535006466282e-15
168.8	4.85915212746976e-15
168.825	4.54275215971137e-15
168.85	5.28383986815935e-15
168.875	1.86395315441355e-15
168.9	3.44851124475793e-15
168.925	2.46361967760248e-15
168.95	8.78890543914346e-15
168.975	6.33872223209408e-15
169	4.088343120216e-15
169.025	3.67426313384373e-15
169.05	3.33097680543868e-15
169.075	3.31766419037819e-15
169.1	1.31855160625901e-15
169.125	8.65649241351228e-15
169.15	7.33435124976736e-15
169.175	1.60305483929079e-15
169.2	7.65451662548035e-15
169.225	3.61431702925412e-15
169.25	1.64537836294111e-15
169.275	6.34395112867815e-15
169.3	6.49282705288848e-15
169.325	2.74763252132934e-15
169.35	3.8550114028998e-15
169.375	4.93822545753436e-15
169.4	2.85446328407255e-15
169.425	4.06828520105616e-15
169.45	5.9663889042333e-15
169.475	5.24869323776961e-15
169.5	3.00329840549581e-15
169.525	4.91954500437683e-15
169.55	2.22368987501213e-15
169.575	2.53905367722855e-15
169.6	3.8601976711142e-15
169.625	1.98937175679968e-15
169.65	4.85152588197541e-15
169.675	5.71257376592584e-15
169.7	4.49200186655477e-15
169.725	6.78110086474285e-15
169.75	3.68763765039043e-15
169.775	2.10263685355087e-15
169.8	1.91374958805254e-15
169.825	6.22535323253408e-15
169.85	1.76388496764737e-15
169.875	6.51002864764025e-15
169.9	1.99786463992913e-15
169.925	4.27682360385571e-15
169.95	4.87468742232156e-15
169.975	4.05192798396933e-15
170	5.25154584024283e-16
170.025	1.80180084061385e-15
170.05	5.2765562455643e-15
170.075	3.97179923982587e-15
170.1	3.41499668357653e-15
170.125	4.04420611875304e-15
170.15	5.75076263688593e-15
170.175	4.26743668367317e-15
170.2	3.7505330196526e-15
170.225	6.55778590127052e-15
170.25	3.1966539181882e-15
170.275	4.34051953509617e-15
170.3	6.42011681378915e-15
170.325	2.32590708254644e-15
170.35	3.82869018870661e-15
170.375	1.88387072958653e-15
170.4	5.46947216625993e-15
170.425	3.86271499623037e-15
170.45	2.12666850724858e-15
170.475	2.47673089333431e-15
170.5	5.02013452111515e-15
170.525	6.14451702605608e-15
170.55	2.96226814162617e-15
170.575	7.75220718390735e-15
170.6	4.13012518310574e-15
170.625	3.75847310715464e-15
170.65	6.15272769434132e-15
170.675	2.38156971377625e-15
170.7	1.83460530891982e-15
170.725	2.15853900800072e-15
170.75	2.71236967571984e-15
170.775	7.74029887751217e-15
170.8	5.0212462673541e-15
170.825	3.62799998349678e-15
170.85	3.26275630913736e-15
170.875	4.12124928467613e-15
170.9	2.21650072911702e-15
170.925	2.77966842496821e-15
170.95	4.58393540217105e-15
170.975	8.54661886087328e-15
171	3.64739210485383e-15
171.025	2.02728112053241e-15
171.05	6.28702269943519e-15
171.075	3.2739771452022e-15
171.1	6.21630022518069e-15
171.125	9.09961918498046e-15
171.15	6.29832360490711e-15
171.175	4.17905110584674e-15
171.2	3.88462868000471e-15
171.225	2.99045520257958e-15
171.25	2.80607588342554e-15
171.275	3.81859136700784e-15
171.3	5.29846441984215e-15
171.325	5.46007095143984e-15
171.35	1.92446742579014e-15
171.375	3.00113718645869e-15
171.4	3.30502374099864e-15
171.425	3.86686297019313e-15
171.45	4.12646941424719e-15
171.475	7.39960694747134e-15
171.5	1.63107535346983e-15
171.525	2.78896685764464e-15
171.55	5.49588752821719e-15
171.575	7.05305269357816e-15
171.6	5.23146566132124e-15
171.625	9.26379329869832e-15
171.65	4.55823190451209e-15
171.675	4.67394497341764e-15
171.7	2.57109639499901e-15
171.725	3.57343796338675e-15
171.75	3.72826639354373e-15
171.775	3.7331981541441e-15
171.8	5.92742026843179e-15
171.825	2.65611137984129e-15
171.85	1.3203081668679e-15
171.875	2.07218149695905e-15
171.9	2.4804903696579e-15
171.925	1.24144636756421e-14
171.95	5.02069468162209e-15
171.975	4.50583007756096e-15
172	3.85603917282599e-15
172.025	2.42765668710933e-15
172.05	5.81313137229112e-15
172.075	4.11165004727124e-15
172.1	2.72664175685592e-15
172.125	5.68275042202591e-15
172.15	8.73451715573427e-15
172.175	2.62863947239434e-15
172.2	2.27675623723447e-15
172.225	3.70162296605107e-15
172.25	2.67516847011014e-15
172.275	6.47311312999165e-15
172.3	3.2988901457581e-15
172.325	5.33180716239993e-15
172.35	3.88830084651211e-15
172.375	4.55433138343735e-15
172.4	7.19531998717359e-15
172.425	5.69817881434017e-15
172.45	3.00712392389674e-15
172.475	6.95749024969407e-15
172.5	1.8348508896719e-15
172.525	5.36219773154238e-15
172.55	4.7221338823693e-15
172.575	3.89985803397249e-15
172.6	4.5900727360175e-15
172.625	2.4165598627637e-15
172.65	9.67166709702601e-15
172.675	5.38990544124732e-15
172.7	3.36532601256335e-15
172.725	2.980799737875e-15
172.75	7.56933333324898e-16
172.775	5.78824696199684e-15
172.8	3.43389776789088e-15
172.825	4.51886040328033e-15
172.85	6.69157558135512e-15
172.875	7.49785759107576e-15
172.9	1.97759779985358e-15
172.925	3.80544968866329e-15
172.95	6.3086260628091e-15
172.975	3.98372329742775e-15
173	2.16848759466121e-15
173.025	6.04272333348557e-15
173.05	4.96404197650972e-15
173.075	4.19432542560177e-15
173.1	4.7938255842112e-15
173.125	3.37500742271537e-15
173.15	4.68581103557319e-15
173.175	2.8154305306506e-15
173.2	8.86679033139952e-15
173.225	4.83705663916273e-15
173.25	3.9308512072544e-15
173.275	8.34048563388053e-15
173.3	3.08829623432921e-15
173.325	3.68757164436625e-15
173.35	3.96178811965577e-15
173.375	7.61064779608803e-15
173.4	1.99601511558193e-15
173.425	2.81122378607005e-15
173.45	3.39632103012762e-15
173.475	4.66617617050853e-15
173.5	6.00717324040444e-15
173.525	2.31877753685728e-15
173.55	5.8348875546272e-15
173.575	5.66774179367496e-15
173.6	4.93022295282408e-15
173.625	8.76169936428197e-15
173.65	2.20883852748105e-15
173.675	7.24057659645261e-15
173.7	5.78256274216462e-15
173.725	4.33435656700633e-15
173.75	5.64237246947426e-15
173.775	1.23125768283024e-15
173.8	1.64051579496252e-15
173.825	2.77605175208353e-15
173.85	3.0559257963169e-15
173.875	7.31304778070712e-15
173.9	1.01073193097855e-14
173.925	7.67385940752175e-15
173.95	9.37902879900921e-15
173.975	3.19599799909057e-15
174	4.12352016385652e-15
174.025	5.49513638371516e-15
174.05	2.00856572841434e-15
174.075	2.41549952023708e-15
174.1	2.82033912049538e-15
174.125	7.65085527770864e-15
174.15	1.90545878227548e-15
174.175	5.23922381863917e-15
174.2	2.02068544744374e-15
174.225	6.58618897532239e-15
174.25	4.25482130697788e-15
174.275	3.81339335541446e-15
174.3	2.92500128619282e-15
174.325	6.28062020591941e-15
174.35	8.03955188172961e-15
174.375	9.20252144241019e-15
174.4	5.72582056971314e-15
174.425	2.98099110133732e-15
174.45	1.94171669320092e-15
174.475	8.66565625630985e-15
174.5	4.5111209877343e-15
174.525	4.91539415041657e-15
174.55	4.84250739809513e-15
174.575	1.36334050893366e-15
174.6	3.86199473562175e-15
174.625	5.18831142567128e-15
174.65	4.22758107050496e-15
174.675	6.09306863167104e-15
174.7	8.24696786474853e-15
174.725	7.17022647498812e-15
174.75	3.43750976451547e-15
174.775	2.70257960258007e-15
174.8	2.28554791643755e-15
174.825	4.01052628181759e-15
174.85	5.69425354559007e-15
174.875	5.07805345812948e-15
174.9	7.11464257480504e-15
174.925	6.19672158328783e-15
174.95	4.79732264019978e-15
174.975	6.71313559878648e-15
175	6.3635257033985e-15
175.025	3.64202352915951e-15
175.05	3.91429279594362e-15
175.075	1.98874584451824e-15
175.1	5.22089398061836e-15
175.125	7.25774058255137e-15
175.15	3.98352260980989e-15
175.175	2.90975863034901e-15
175.2	5.75246156994472e-15
175.225	2.41945903727862e-15
175.25	2.40084756827779e-15
175.275	6.43863643235355e-15
175.3	2.21882453221587e-15
175.325	7.58167106897239e-15
175.35	1.02178143873412e-14
175.375	7.28874035257323e-15
175.4	2.93269175950246e-15
175.425	4.65406796166271e-15
175.45	6.41902309044836e-15
175.475	1.11444218668278e-14
175.5	3.09889919618505e-15
175.525	3.47456862427249e-15
175.55	5.23485668002484e-15
175.575	1.64117762967272e-15
175.6	9.77165024383818e-15
175.625	7.94290267931201e-15
175.65	5.16253846207524e-15
175.675	2.86023238389003e-15
175.7	5.52996554368559e-15
175.725	5.52166634089353e-15
175.75	4.95104310012766e-15
175.775	8.7480782602158e-15
175.8	2.68911564630231e-15
175.825	5.00113600047699e-15
175.85	5.42211834300266e-15
175.875	2.96181448187121e-15
175.9	7.48417577873142e-15
175.925	3.41740376594061e-15
175.95	8.56354883789738e-15
175.975	3.2432803295361e-15
176	5.7423330270141e-15
176.025	3.61240438119039e-15
176.05	4.06335353289349e-15
176.075	3.38066959354495e-15
176.1	3.96088832264156e-15
176.125	3.21039016858036e-15
176.15	3.04087600102533e-15
176.175	2.48985536455415e-15
176.2	4.38930166330636e-15
176.225	3.01713454908313e-15
176.25	2.18341592999979e-15
176.275	8.91507022674771e-16
176.3	3.17115441258451e-15
176.325	2.25446508366772e-15
176.35	3.25344345682511e-15
176.375	5.45964464173486e-15
176.4	5.47540614393139e-15
176.425	5.63802117356426e-15
176.45	6.98246701528025e-15
176.475	2.56558465350185e-15
176.5	4.07951455530911e-15
176.525	7.14111205338886e-15
176.55	3.92805691598147e-15
176.575	6.42328951549514e-15
176.6	4.52210147976773e-15
176.625	5.27940444092338e-15
176.65	4.99735393813279e-15
176.675	8.4786733353315e-15
176.7	6.33864347542663e-15
176.725	3.8047856518155e-15
176.75	7.79202769311973e-15
176.775	3.27879340602383e-15
176.8	2.24551982516955e-15
176.825	1.43656166027801e-15
176.85	4.20190514701344e-15
176.875	5.79472855575158e-15
176.9	5.3583383414679e-15
176.925	3.96507595710239e-15
176.95	4.07060088231102e-15
176.975	7.07551926778092e-15
177	5.98310476370917e-15
177.025	4.75538297944701e-15
177.05	3.74256081414542e-15
177.075	6.39842033729584e-15
177.1	2.99469002943662e-15
177.125	4.13066711722262e-15
177.15	3.59237547217928e-15
177.175	3.21845206402512e-15
177.2	5.73180043530584e-15
177.225	7.36895728266422e-15
177.25	4.13513893103076e-15
177.275	6.37379051912806e-15
177.3	1.13199657573141e-14
177.325	9.13002712957137e-15
177.35	2.4874635472714e-15
177.375	7.28775556133883e-15
177.4	4.92431641167659e-15
177.425	4.05854361394617e-15
177.45	4.30222787256184e-15
177.475	4.90333540348408e-15
177.5	6.74715155439411e-15
177.525	5.08878056077455e-15
177.55	6.28896599363516e-15
177.575	4.31745273724443e-15
177.6	6.75200940438523e-15
177.625	2.44892682534587e-15
177.65	4.90668168052455e-15
177.675	4.09934534330139e-15
177.7	5.69317661268981e-15
177.725	5.2344617196266e-15
177.75	4.10757214219391e-15
177.775	2.75509705374456e-15
177.8	4.19575187364156e-15
177.825	9.75896286439724e-15
177.85	6.06179103962866e-15
177.875	1.7581773757023e-15
177.9	4.92569992348046e-15
177.925	1.71773009857988e-15
177.95	4.35735267868404e-15
177.975	2.73211629731291e-15
178	7.32289314295662e-15
178.025	3.97275337982704e-15
178.05	6.0060584913063e-15
178.075	5.15533152048958e-15
178.1	2.30979330680802e-15
178.125	2.74321142532176e-15
178.15	5.0201356558908e-15
178.175	6.65620876277964e-15
178.2	5.45266615024734e-15
178.225	5.32892438823536e-15
178.25	1.92632125041357e-15
178.275	3.90091633127089e-15
178.3	2.50117855663807e-15
178.325	3.19007351057917e-15
178.35	6.19559083174053e-15
178.375	1.25974514344885e-15
178.4	3.9000604025635e-15
178.425	4.8528112568476e-15
178.45	3.29849262328941e-15
178.475	1.91064874624372e-15
178.5	6.04075819453463e-15
178.525	7.38704432127413e-15
178.55	4.85947558734031e-15
178.575	5.38498300854738e-15
178.6	3.81076432679125e-15
178.625	4.45472182805044e-15
178.65	2.69279484768949e-15
178.675	3.24209443646634e-15
178.7	1.32416588212443e-15
178.725	1.06519183145373e-14
178.75	9.42992263238913e-15
178.775	9.26238855130538e-15
178.8	2.77747556989993e-15
178.825	5.58453740345426e-15
178.85	7.8042219583351e-15
178.875	1.5437597935549e-15
178.9	6.51563224997597e-15
178.925	5.53283570302546e-15
178.95	4.59950290239936e-15
178.975	3.23013540225281e-15
179	2.74631109952588e-15
179.025	4.61778979738581e-15
179.05	5.09671971254712e-15
179.075	7.71432683672757e-15
179.1	3.56609570134526e-15
179.125	3.30941372730208e-15
179.15	4.92368179475246e-15
179.175	1.63470447308756e-15
179.2	4.36615340368786e-15
179.225	6.80144051915229e-15
179.25	4.48171397820639e-15
179.275	3.22838682524008e-15
179.3	1.24163193890522e-14
179.325	5.03543905390914e-15
179.35	3.67411477232074e-15
179.375	3.4193794891325e-15
179.4	8.47124223340158e-15
179.425	3.51617856203375e-15
179.45	5.70982626227659e-15
179.475	1.66926013013662e-15
179.5	3.94624990313997e-15
179.525	2.16278893531993e-15
179.55	2.34000292124083e-15
179.575	6.62164958730844e-15
179.6	3.48030051448572e-15
179.625	6.0420624464179e-15
179.65	7.23942477790478e-15
179.675	1.30105996656782e-15
179.7	6.56370075000585e-15
179.725	4.37232361526061e-15
179.75	7.13930422513694e-15
179.775	5.13599623936004e-15
179.8	2.96205880424309e-15
179.825	6.47137844672653e-15
179.85	7.98350299243768e-15
179.875	5.26104843133511e-15
179.9	5.92021766209581e-15
179.925	6.95294148464885e-15
179.95	8.09988840418803e-15
179.975	5.16365155380929e-15
180	3.93084423529728e-15
180.025	1.06320982441141e-14
180.05	3.08388703289519e-15
180.075	6.51854778265815e-15
180.1	2.35077593685811e-15
180.125	2.04738360741819e-15
180.15	3.97714656043469e-15
180.175	5.34516846015144e-15
180.2	4.70725034908521e-15
180.225	2.48084006379979e-15
180.25	8.27058927435568e-15
180.275	9.83169186183733e-15
180.3	7.14088929431532e-15
180.325	2.20610359181152e-15
180.35	6.7802373676561e-15
180.375	5.24047507778556e-15
180.4	7.06401300645883e-15
180.425	3.17949852527117e-15
180.45	1.25457175789262e-15
180.475	7.31987823676714e-15
180.5	4.40165674056962e-15
180.525	5.47411347109773e-15
180.55	2.44988724202479e-15
180.575	3.54070842240816e-15
180.6	1.17396839242127e-14
180.625	6.95415915386046e-15
180.65	3.30302043710868e-15
180.675	6.16377859923001e-15
180.7	3.11138938705922e-15
180.725	7.53209943758807e-15
180.75	3.07992637986957e-15
180.775	3.4625325371461e-15
180.8	4.32786031712973e-15
180.825	4.02576477352147e-15
180.85	5.60967821668269e-15
180.875	3.77209812370291e-15
180.9	9.37407275273582e-15
180.925	3.63142353498434e-15
180.95	2.22726461182228e-15
180.975	3.91030939296883e-15
181	4.88475369679665e-15
181.025	2.13101354027251e-15
181.05	1.4663442552284e-14
181.075	7.19880623095938e-15
181.1	5.3086891734704e-15
181.125	2.31564744755059e-15
181.15	9.12418725865529e-15
181.175	6.93354075080684e-15
181.2	2.93847069146221e-15
181.225	7.21147694161937e-15
181.25	6.43453843290865e-15
181.275	2.39155149469482e-15
181.3	4.72515710526896e-15
181.325	4.76972163732676e-15
181.35	4.58453170712647e-15
181.375	4.88899136553914e-15
181.4	7.18620067233903e-15
181.425	2.96154489863312e-15
181.45	6.32415302544904e-15
181.475	8.72302659587344e-15
181.5	4.46021681749615e-15
181.525	3.71331390075804e-15
181.55	5.76923677828189e-15
181.575	5.24251615355e-15
181.6	9.74633429714733e-15
181.625	2.09707791427227e-15
181.65	6.79860556471478e-15
181.675	4.29808378439015e-15
181.7	8.41138698213477e-15
181.725	4.44939840991195e-15
181.75	5.54283084096819e-15
181.775	4.7605404700428e-15
181.8	8.86990736017511e-15
181.825	3.51971413278235e-15
181.85	3.90854538588857e-15
181.875	2.55827795349154e-15
181.9	1.01532119769948e-14
181.925	2.52233717465851e-15
181.95	6.64627493572026e-15
181.975	6.2082432335797e-15
182	7.85490145428899e-15
182.025	4.03930094662563e-15
182.05	2.41095516687671e-15
182.075	3.79800186619414e-15
182.1	5.85626063445071e-15
182.125	1.73808183054501e-15
182.15	3.27805919815608e-15
182.175	5.72640231341153e-15
182.2	4.4088075880854e-15
182.225	2.8580625724722e-15
182.25	2.80279968742126e-15
182.275	4.32379146802479e-15
182.3	7.41448828318691e-15
182.325	6.29762519522492e-15
182.35	1.47373321688948e-15
182.375	7.6223153466726e-15
182.4	3.82690961311077e-15
182.425	3.52707634430017e-15
182.45	4.28912384914e-15
182.475	3.11089175293122e-15
182.5	6.09034532413072e-15
182.525	6.74591452207011e-15
182.55	2.73125135569226e-15
182.575	2.55394870007265e-15
182.6	3.07937662636312e-15
182.625	4.58035035281621e-15
182.65	6.29620126693342e-15
182.675	5.56953655360587e-15
182.7	5.70676326231476e-16
182.725	3.11053423933845e-15
182.75	2.41673054878393e-15
182.775	2.13663270407451e-15
182.8	3.74051524117576e-15
182.825	5.46475694283305e-15
182.85	8.43025944510609e-15
182.875	5.12024228230469e-15
182.9	4.25861379282671e-15
182.925	2.72718343228491e-15
182.95	6.28008492935916e-15
182.975	3.416445686553e-15
183	5.7887180656274e-15
183.025	4.2443066501155e-15
183.05	2.24109152183491e-15
183.075	5.67113563160325e-15
183.1	6.36241613589391e-15
183.125	6.9903069500458e-15
183.15	4.20300859455385e-15
183.175	3.51177172630797e-15
183.2	4.59978271263764e-15
183.225	5.73085346182407e-15
183.25	7.55655219701466e-16
183.275	2.95088026539853e-15
183.3	4.82111612310826e-15
183.325	2.42894303028368e-15
183.35	6.21341143627227e-15
183.375	6.54652542721137e-15
183.4	6.95745003901407e-15
183.425	6.09352467955011e-15
183.45	4.48055892805032e-15
183.475	5.99263653022212e-15
183.5	3.25704055526857e-15
183.525	4.83292612065213e-15
183.55	3.34394683989439e-15
183.575	5.28007311966772e-15
183.6	4.99892792324279e-15
183.625	3.14520492223926e-15
183.65	8.16746970629118e-15
183.675	4.71455801606128e-15
183.7	6.97279816129222e-15
183.725	8.28531394324978e-15
183.75	4.31244931294063e-15
183.775	8.07060421912663e-15
183.8	3.63881248769133e-15
183.825	4.11496504099837e-15
183.85	1.97935503496495e-15
183.875	4.56455877703515e-15
183.9	7.82717031862317e-15
183.925	2.58055833729958e-15
183.95	2.80785124601583e-15
183.975	7.03787735866888e-15
184	4.73019955111809e-15
184.025	4.57153854983548e-15
184.05	6.12877548069513e-15
184.075	2.97564759276754e-15
184.1	9.44784899204114e-15
184.125	7.09287004582714e-15
184.15	2.77812224524302e-15
184.175	4.10260761611013e-15
184.2	7.15355728587448e-15
184.225	3.66618084731625e-15
184.25	6.36758747253026e-15
184.275	8.25442154839958e-15
184.3	4.82752584711062e-15
184.325	6.01886155652174e-15
184.35	3.04620480762095e-15
184.375	7.83597100024046e-15
184.4	4.13045583558855e-15
184.425	8.33091168341264e-15
184.45	3.53141211826589e-15
184.475	2.8698774110781e-15
184.5	7.36454640975278e-15
184.525	6.29239257318403e-15
184.55	5.29402356074777e-15
184.575	3.03874621167991e-15
184.6	8.63812561957769e-15
184.625	4.55700921463951e-15
184.65	4.64042087922216e-15
184.675	3.6426810280392e-15
184.7	4.96402921182049e-15
184.725	3.34793181139688e-15
184.75	4.66120355131734e-15
184.775	2.13721416901431e-15
184.8	2.67962016927706e-15
184.825	2.00858896603251e-15
184.85	5.14629459179426e-15
184.875	3.75393643460311e-15
184.9	4.64229078861991e-15
184.925	4.08455025552527e-15
184.95	4.91183202227307e-15
184.975	6.47730088791113e-15
185	2.57055135743063e-15
185.025	3.15813500335239e-15
185.05	6.41671956418739e-15
185.075	3.16311531100363e-15
185.1	1.0899558741504e-14
185.125	4.41355738853986e-15
185.15	4.23690429375586e-15
185.175	7.1544856974522e-15
185.2	5.15844175098759e-15
185.225	3.59185027436734e-15
185.25	7.97067474794669e-15
185.275	5.75010106691008e-15
185.3	3.5952633025252e-15
185.325	5.31809784260385e-15
185.35	2.04575813428446e-15
185.375	1.97188953816373e-15
185.4	3.20931547695232e-15
185.425	2.9035245778278e-15
185.45	5.5066933234525e-15
185.475	5.97660297535933e-15
185.5	6.44072956789851e-15
185.525	9.52570448720644e-15
185.55	4.30729316543143e-15
185.575	5.90462806738585e-15
185.6	5.62193943677446e-15
185.625	5.39059426107861e-15
185.65	4.0548213395359e-15
185.675	3.54757930359384e-15
185.7	7.28848930825982e-15
185.725	7.38387772317275e-15
185.75	5.67886266716722e-15
185.775	8.07304152450852e-15
185.8	4.56797179159559e-15
185.825	4.79958576279798e-15
185.85	6.05649893539222e-15
185.875	4.54195762356912e-15
185.9	5.96018179084704e-15
185.925	6.05562088034173e-15
185.95	2.63894959410674e-15
185.975	3.75107397915211e-15
186	3.59919073591211e-15
186.025	8.65835434916099e-15
186.05	6.67968660014519e-15
186.075	1.40354012205661e-14
186.1	9.6921819392365e-15
186.125	4.58830734135752e-15
186.15	1.16735320502862e-14
186.175	8.25302988816825e-15
186.2	4.28656311543016e-15
186.225	1.63869772941641e-15
186.25	5.35203313311771e-15
186.275	2.94146892075802e-15
186.3	7.36355059731113e-15
186.325	5.92284622330034e-15
186.35	5.46542056239393e-15
186.375	4.76625544907245e-15
186.4	6.73681952833369e-15
186.425	5.67931288778635e-15
186.45	4.03014876599106e-15
186.475	6.07096496354324e-15
186.5	7.77549755268057e-15
186.525	5.46915077280268e-15
186.55	9.54591848629386e-15
186.575	4.22162147758454e-15
186.6	5.50206230989211e-15
186.625	3.42043807005829e-15
186.65	4.93695108680432e-15
186.675	3.53328783429512e-15
186.7	7.48678301399655e-15
186.725	4.11972356109162e-15
186.75	6.21385937126954e-15
186.775	3.7475712658199e-15
186.8	1.8104595342503e-15
186.825	7.76349067845582e-15
186.85	3.2927275622184e-15
186.875	4.04696435910875e-15
186.9	6.36556292295258e-15
186.925	3.75305194764383e-15
186.95	5.94034488350609e-15
186.975	6.05939127000394e-15
187	7.79890099165553e-15
187.025	2.68455393680842e-15
187.05	3.65576788159881e-15
187.075	4.0771090767371e-15
187.1	3.22318148864723e-15
187.125	2.47016689903388e-15
187.15	5.45044281911872e-15
187.175	4.54962962547111e-15
187.2	5.26714050875405e-15
187.225	3.82344386490571e-15
187.25	9.81402136287434e-15
187.275	7.75697946728753e-15
187.3	4.74647785473155e-15
187.325	5.95910768717227e-15
187.35	4.87931952879736e-15
187.375	3.43191529127301e-15
187.4	8.03182354716108e-15
187.425	3.06229513776277e-15
187.45	3.90181840211269e-15
187.475	3.82185339427697e-15
187.5	4.9412371961872e-15
187.525	3.87262345606377e-15
187.55	5.36884878616308e-15
187.575	6.11670971477011e-15
187.6	4.87202726566102e-15
187.625	2.2720644834224e-15
187.65	4.18352131791458e-15
187.675	3.21626972760797e-15
187.7	2.24320699114899e-15
187.725	4.5186176662086e-15
187.75	1.91232585323617e-15
187.775	6.12757935300399e-15
187.8	5.55651357804722e-15
187.825	5.72750388394248e-15
187.85	4.18450325341923e-15
187.875	5.77087337526666e-15
187.9	5.6789977840097e-15
187.925	1.00925135378519e-14
187.95	6.11462681164083e-15
187.975	3.87276475057375e-15
188	3.08851391040322e-15
188.025	4.24995995273414e-15
188.05	5.44178271350813e-15
188.075	8.36198813370947e-15
188.1	4.32257190127734e-15
188.125	8.92011729067014e-15
188.15	6.4371519766886e-15
188.175	5.70268779100418e-15
188.2	7.11699804096853e-15
188.225	6.106778294994e-15
188.25	5.65222839443125e-15
188.275	6.44584782163438e-15
188.3	3.29658405048491e-15
188.325	6.12177179907345e-15
188.35	6.88810600851759e-15
188.375	4.68318128360073e-15
188.4	4.88233418566865e-15
188.425	4.30997567531061e-15
188.45	3.44729241521344e-15
188.475	3.50688921483411e-15
188.5	6.14739600293022e-15
188.525	3.89399903243692e-15
188.55	3.36350087339926e-15
188.575	7.00395747655844e-15
188.6	6.22715272752009e-15
188.625	9.18525780769476e-15
188.65	2.41064952273145e-15
188.675	8.04884825524591e-15
188.7	1.29395450401204e-15
188.725	1.06671981404349e-14
188.75	5.6163791228441e-15
188.775	5.78153022654741e-15
188.8	5.55423795646866e-15
188.825	8.92680992251463e-15
188.85	5.69437247820006e-15
188.875	5.35351578301117e-15
188.9	6.8403915400864e-15
188.925	3.55255963032361e-15
188.95	7.59413498412306e-15
188.975	5.66381841133796e-15
189	6.32396419489171e-15
189.025	3.95151691526804e-15
189.05	7.08390972844755e-15
189.075	6.17904136868883e-15
189.1	8.18835900957443e-15
189.125	3.21754819459823e-15
189.15	8.59989997923441e-15
189.175	6.51337859207518e-15
189.2	3.41964113572905e-15
189.225	6.38245719256169e-15
189.25	6.21229594485755e-15
189.275	7.79145479642172e-15
189.3	1.50796790822673e-14
189.325	5.89718794434449e-15
189.35	1.33936881248275e-14
189.375	4.91711388840139e-15
189.4	6.01961667884096e-15
189.425	7.94592420324159e-15
189.45	3.72680400164432e-15
189.475	9.97008087531901e-15
189.5	7.12943361209887e-15
189.525	9.84475240845297e-15
189.55	3.77593110531614e-15
189.575	1.08449160900974e-14
189.6	4.47814492823568e-15
189.625	7.26555501175951e-15
189.65	3.65724807490749e-15
189.675	3.56419095343327e-15
189.7	6.48863491883457e-15
189.725	2.45357263150844e-15
189.75	2.36506557702785e-15
189.775	4.30160107381468e-15
189.8	3.53297705416367e-15
189.825	1.23170333286203e-14
189.85	7.41504777637741e-15
189.875	9.48267047832811e-15
189.9	2.66066057433271e-15
189.925	7.33655806769989e-15
189.95	4.66493352525539e-15
189.975	4.93304353459295e-15
190	4.76438167945104e-15
190.025	4.50220877954291e-15
190.05	4.3740630265439e-15
190.075	3.14050948104447e-15
190.1	6.99917945749189e-15
190.125	6.10344028150379e-15
190.15	8.2487728396809e-15
190.175	4.01835973855995e-15
190.2	1.95640510172114e-15
190.225	1.03507090505585e-14
190.25	5.15879709188114e-15
190.275	5.02282663837258e-15
190.3	2.77460800862547e-15
190.325	3.75876638124601e-15
190.35	4.38106047856204e-15
190.375	4.01173475251972e-15
190.4	4.83823034894911e-15
190.425	6.11862686155852e-15
190.45	4.11827851195864e-15
190.475	2.64433288600098e-15
190.5	4.93336388938839e-15
190.525	4.08126284241748e-15
190.55	4.60842468060626e-15
190.575	5.38552728235884e-15
190.6	8.2904746097838e-15
190.625	4.04866320298906e-15
190.65	7.07095221487608e-15
190.675	3.81849605958215e-15
190.7	8.22968008337739e-15
190.725	1.0370545399223e-14
190.75	2.47859598208996e-15
190.775	5.04302537254645e-15
190.8	4.12534858396552e-15
190.825	1.03042748645249e-14
190.85	4.20531673208299e-15
190.875	4.46425890308521e-15
190.9	1.57435104070621e-15
190.925	8.23108475592936e-15
190.95	1.08882804114833e-14
190.975	5.94244172034404e-15
191	3.77526449992723e-15
191.025	5.05555836470853e-15
191.05	4.57198539606975e-15
191.075	4.92766534130772e-15
191.1	5.95827320496977e-15
191.125	4.93701796111424e-15
191.15	2.91502710433272e-15
191.175	9.01826480243863e-15
191.2	3.51439402317514e-15
191.225	4.89975225241109e-15
191.25	8.65497082607503e-15
191.275	3.62186091030987e-15
191.3	5.00819514600127e-15
191.325	3.28023149987748e-15
191.35	5.27645058702422e-15
191.375	4.42143233489105e-15
191.4	4.29456514828297e-15
191.425	4.75463467524481e-15
191.45	6.76288864075416e-15
191.475	5.7872561326023e-15
191.5	4.05532951824772e-15
191.525	8.95880971574115e-15
191.55	7.36352757978273e-15
191.575	5.38689393654391e-15
191.6	8.28678200902937e-15
191.625	3.99939223389628e-15
191.65	6.8538198884798e-15
191.675	6.57841403581055e-15
191.7	3.87853921828076e-15
191.725	2.76143522031215e-15
191.75	3.68949820719254e-15
191.775	4.17183599127209e-15
191.8	4.53183655651318e-15
191.825	6.71200380556146e-15
191.85	6.18956872476013e-15
191.875	4.8495759092988e-15
191.9	6.05801032107049e-15
191.925	6.27521534743418e-15
191.95	2.0161988479809e-15
191.975	8.94568312615784e-15
192	4.07654130755326e-15
192.025	3.93703473538641e-15
192.05	3.14478556890449e-15
192.075	7.0965011916101e-15
192.1	2.18387267304646e-15
192.125	7.61798255009628e-15
192.15	2.37923310488419e-15
192.175	7.71420473596344e-15
192.2	9.28771302816664e-15
192.225	3.20249400274641e-15
192.25	3.52357639030634e-15
192.275	6.91174685533606e-15
192.3	3.05740426409248e-15
192.325	7.83247420918805e-15
192.35	4.16085604300927e-15
192.375	6.63651258714104e-15
192.4	4.93196997957918e-15
192.425	5.27043844311975e-15
192.45	4.03549513841785e-15
192.475	2.94075771943076e-15
192.5	1.2776122057251e-15
192.525	7.13727093374714e-15
192.55	2.6162822097333e-15
192.575	2.72574054325687e-15
192.6	7.20809138473646e-15
192.625	7.74151815561652e-15
192.65	7.51151353524103e-15
192.675	7.04699392442623e-15
192.7	2.52214808081188e-15
192.725	5.1111557701687e-15
192.75	2.55693578235566e-15
192.775	6.11363949476938e-15
192.8	4.51177098036723e-15
192.825	3.51443854511114e-15
192.85	1.31599563275801e-15
192.875	4.80837888678351e-15
192.9	5.81635927684383e-15
192.925	2.97735903944149e-15
192.95	1.0522927206184e-14
192.975	5.20602227521293e-15
193	5.70147294084133e-15
193.025	1.51793202062318e-15
193.05	8.16026419933788e-15
193.075	3.63439463550245e-15
193.1	3.86183827778501e-15
193.125	4.13659760868657e-15
193.15	5.07546646364956e-15
193.175	1.60025419056614e-14
193.2	5.80504038484077e-15
193.225	8.91591896642732e-15
193.25	5.24652629392184e-15
193.275	2.2592057229952e-15
193.3	8.41769055906644e-15
193.325	6.48563524103167e-15
193.35	6.5322220859238e-15
193.375	2.25404760910638e-15
193.4	3.79989753665293e-15
193.425	2.09812280186138e-15
193.45	5.78464032813157e-15
193.475	3.11742053097784e-15
193.5	3.3397539827703e-15
193.525	5.28455766007208e-15
193.55	5.26249101334099e-15
193.575	7.53101589290143e-15
193.6	6.30236551834988e-15
193.625	6.62217918489518e-15
193.65	5.16720655143205e-15
193.675	3.5690321235489e-15
193.7	1.05591417725388e-14
193.725	3.51265804101153e-15
193.75	5.52722352584143e-15
193.775	4.25785066659127e-15
193.8	6.70962768890291e-15
193.825	4.90186930731719e-15
193.85	3.81108439136666e-15
193.875	6.73218567389823e-15
193.9	5.13526947338784e-15
193.925	5.4652327237263e-15
193.95	1.11261972387067e-14
193.975	6.79514354538234e-15
194	7.92649670602626e-15
194.025	9.70001853081512e-15
194.05	8.80239109684991e-15
194.075	9.83910859464378e-15
194.1	4.57293704921228e-15
194.125	4.5183837065241e-15
194.15	6.55832139442039e-15
194.175	6.883006958937e-15
194.2	5.43811494330074e-15
194.225	7.34474866116462e-15
194.25	1.24830160951259e-15
194.275	4.01917617327673e-15
194.3	7.53595400624044e-15
194.325	1.26948301321229e-14
194.35	5.87888895803768e-15
194.375	4.17389478790409e-15
194.4	4.30840046721371e-15
194.425	3.5243604011932e-15
194.45	5.73179093365575e-15
194.475	5.33173237355947e-15
194.5	5.09215015693669e-15
194.525	5.38742756065655e-15
194.55	7.60598661260704e-15
194.575	1.04740865595308e-14
194.6	4.59587726064073e-15
194.625	4.28219071618939e-15
194.65	6.51372516268918e-15
194.675	4.88969931129988e-15
194.7	1.11255945089161e-14
194.725	7.12947294596992e-15
194.75	7.55175614848148e-15
194.775	6.99459199657611e-15
194.8	6.86491200464069e-15
194.825	8.73078209861471e-15
194.85	3.57487211019341e-15
194.875	5.70924957471177e-15
194.9	5.55437564571043e-15
194.925	3.8912161012467e-15
194.95	5.49964555972388e-15
194.975	6.13901769739361e-15
195	8.50176948313453e-15
195.025	5.81695005356859e-15
195.05	4.40425886855173e-15
195.075	2.78839779926729e-15
195.1	3.76382491843764e-15
195.125	5.68652495263528e-15
195.15	3.97712562283532e-15
195.175	7.53337003271204e-15
195.2	3.50296565486647e-15
195.225	3.08125062313497e-15
195.25	4.01600690344028e-15
195.275	1.27185990448352e-14
195.3	8.00760155215604e-15
195.325	7.77565533618175e-15
195.35	5.67736157485658e-15
195.375	9.5594519842336e-15
195.4	3.49648071552735e-15
195.425	6.16176258067279e-15
195.45	8.04280912219013e-15
195.475	4.70247004247791e-15
195.5	7.6064945884761e-15
195.525	3.26423758584719e-15
195.55	3.82009954405229e-15
195.575	7.8689236404124e-15
195.6	5.48780683555005e-15
195.625	7.42880491366014e-15
195.65	7.05960111238676e-15
195.675	6.97245240348455e-15
195.7	2.72056882491583e-15
195.725	6.04610886169418e-15
195.75	8.28230261863634e-15
195.775	3.17369855773574e-15
195.8	4.72244835496743e-15
195.825	5.31373217113525e-15
195.85	4.63201068048751e-15
195.875	6.76777164743086e-15
195.9	6.02620653080833e-15
195.925	2.95654409142186e-15
195.95	4.15063843522974e-15
195.975	2.30816640087917e-15
196	5.44152512210254e-15
196.025	4.50771146452443e-15
196.05	3.31319190098804e-15
196.075	4.54114775000344e-15
196.1	7.82866634663477e-15
196.125	4.14753656400937e-15
196.15	4.7660452756899e-15
196.175	8.89137172208994e-15
196.2	6.24029590634507e-15
196.225	6.7786007746595e-15
196.25	3.7568872793191e-15
196.275	2.82856994733745e-15
196.3	9.9376199165852e-15
196.325	1.28408724337999e-14
196.35	5.49803532386852e-15
196.375	6.58319268139801e-15
196.4	8.4423741231494e-15
196.425	4.98113369554888e-15
196.45	7.88772534881109e-15
196.475	3.81778067908179e-15
196.5	2.96183340370535e-15
196.525	9.64056176221868e-15
196.55	3.43222906726206e-15
196.575	5.15359325330739e-15
196.6	4.1603268691586e-15
196.625	5.11054877325409e-15
196.65	9.90636696564806e-15
196.675	8.94494681867153e-15
196.7	1.27079133241945e-15
196.725	6.93413791009646e-15
196.75	8.85372435265684e-15
196.775	3.95832746624777e-15
196.8	5.26729558043379e-15
196.825	5.97708990287651e-15
196.85	5.49364400951964e-15
196.875	6.91939965220764e-15
196.9	1.08637730012324e-14
196.925	8.87780094150633e-15
196.95	4.91178792348588e-15
196.975	5.37648497899802e-15
197	6.44476724628732e-15
197.025	5.44590141412955e-15
197.05	2.38480900187185e-15
197.075	1.18407652762584e-14
197.1	4.81108904126314e-15
197.125	3.95171300562327e-15
197.15	6.64743661829458e-15
197.175	5.31410509611078e-15
197.2	3.42807417682239e-15
197.225	3.81883092980628e-15
197.25	6.9558797286428e-15
197.275	2.53099289603031e-15
197.3	5.60248770291979e-15
197.325	8.07167877478466e-15
197.35	5.09102280628961e-15
197.375	8.02209601335243e-15
197.4	1.1634232982866e-14
197.425	2.72861514107205e-15
197.45	9.48511244348639e-15
197.475	4.71026256187611e-15
197.5	2.74965472579185e-15
197.525	5.14013551506099e-15
197.55	1.94806403470623e-15
197.575	3.76805098748925e-15
197.6	9.78700954176928e-15
197.625	7.29666254741768e-15
197.65	1.33503689662173e-14
197.675	1.42153826673771e-14
197.7	7.93236318132276e-15
197.725	1.29930558804494e-14
197.75	1.10310653313984e-14
197.775	5.91616352977315e-15
197.8	9.96120851864254e-15
197.825	8.75173336435082e-15
197.85	3.38581248854455e-15
197.875	5.84063441647473e-15
197.9	1.30873489064206e-14
197.925	4.6539459913685e-15
197.95	4.02547747787848e-15
197.975	5.38646488628067e-15
198	7.21061442707694e-15
198.025	4.74453428649217e-15
198.05	4.94882779942151e-15
198.075	3.62404044527952e-15
198.1	1.12780113818975e-14
198.125	2.976542150173e-15
198.15	4.53609678437429e-15
198.175	6.32223824517289e-15
198.2	8.98720897207787e-15
198.225	4.43412108322456e-15
198.25	2.40443647136555e-15
198.275	2.89353065740402e-15
198.3	4.01620884969244e-15
198.325	2.09954382791416e-15
198.35	6.25160652832823e-15
198.375	6.89564826603193e-15
198.4	2.70308780816097e-15
198.425	9.23236328685601e-15
198.45	5.95411085453781e-15
198.475	4.45229044452596e-15
198.5	4.89881790015892e-15
198.525	2.11618816678119e-15
198.55	6.59814217559322e-15
198.575	8.03122045391962e-15
198.6	6.64003836115847e-15
198.625	4.24410671451172e-15
198.65	3.02140598226516e-15
198.675	8.91508316801629e-15
198.7	1.31508493752183e-14
198.725	4.18996174505356e-15
198.75	2.90059496699182e-15
198.775	7.30429311682501e-15
198.8	3.60698096011114e-15
198.825	8.8928203354267e-15
198.85	6.8238346008952e-15
198.875	1.05140255292222e-14
198.9	4.10160568981846e-15
198.925	7.81767147447899e-15
198.95	7.29568019192069e-15
198.975	2.33190289131976e-15
199	6.60752667967486e-15
199.025	4.57910221120969e-15
199.05	7.62520204046797e-15
199.075	8.20568745563104e-15
199.1	6.02838223627756e-15
199.125	4.95502147756423e-15
199.15	7.66063893817668e-15
199.175	3.14769824090539e-15
199.2	3.7118489565531e-15
199.225	5.96645142644414e-15
199.25	1.57595702429172e-15
199.275	5.17094064619788e-15
199.3	4.10931638189409e-15
199.325	9.14284879900823e-15
199.35	4.84072903954819e-15
199.375	4.16166906529795e-15
199.4	6.18819531330832e-15
199.425	4.51812566720129e-15
199.45	7.12520028290059e-15
199.475	8.5726169696309e-15
199.5	5.33381387641428e-15
199.525	9.04929011140263e-15
199.55	4.93450098831107e-15
199.575	2.72389933122604e-15
199.6	4.35768407558755e-15
199.625	5.91077072614038e-15
199.65	8.0133958800457e-15
199.675	5.4422958970175e-15
199.7	1.07912785002668e-14
199.725	6.52558668039465e-15
199.75	2.66195831433241e-15
199.775	3.1961298693787e-15
199.8	3.95218581091744e-15
199.825	7.40767570333861e-15
199.85	5.59765957241634e-15
199.875	4.30656247157232e-15
199.9	7.89007529924897e-15
199.925	2.40305735260081e-15
199.95	4.42595515293844e-15
199.975	4.73965929573296e-15


==> figures/Data/spec-5.tsv <==
0	5.32295355925778e-09
0.025	2.67266792295849e-07
0.05	1.85769008261615e-07
0.075	2.4367561224673e-07
0.1	8.75893262325483e-09
0.125	2.05660196954646e-09
0.15	1.54559010558077e-07
0.175	6.97967377752341e-09
0.2	6.59460366352301e-09
0.225	1.69585711050355e-09
0.25	3.94170977643733e-08
0.275	1.10877777397172e-09
0.3	4.32960015483534e-09
0.325	3.19736602487377e-09
0.35	5.49993646035551e-08
0.375	2.18447332947445e-09
0.4	2.36357656984294e-09
0.425	2.78939997571038e-09
0.45	1.02425050857009e-07
0.475	9.95186398188587e-09
0.5	6.59862019071568e-09
0.525	8.0067806654495e-10
0.55	5.02869234597217e-09
0.575	1.27630437854445e-09
0.6	8.76317890669091e-10
0.625	2.05874478023624e-10
0.65	6.96686328429436e-08
0.675	4.53690107418618e-10
0.7	2.69415866623926e-10
0.725	4.87624463694432e-10
0.75	9.14711800926302e-09
0.775	2.84716787448231e-10
0.8	5.54455267594059e-10
0.825	1.30461300706867e-10
0.85	1.14617554133296e-08
0.875	1.53765325235136e-10
0.9	1.9812577018592e-10
0.925	1.61054046857077e-10
0.95	2.49560439151024e-09
0.975	1.62270787899001e-10
1	4.40698519752506e-10
1.025	1.70777580538164e-10
1.05	5.31157951937507e-09
1.075	2.49705787616441e-10
1.1	5.65397562518594e-10
1.125	6.37784695109733e-10
1.15	5.15594606363889e-09
1.175	6.46881467116643e-10
1.2	5.46997579975051e-10
1.225	4.67840580753403e-10
1.25	2.05125714332022e-09
1.275	4.20549821613225e-10
1.3	1.09164478755766e-09
1.325	1.57739092590135e-09
1.35	1.66874251745183e-09
1.375	2.25871662986579e-09
1.4	2.98190069652284e-09
1.425	6.02378066499533e-09
1.45	1.29073695050326e-08
1.475	7.4725339714154e-08
1.5	1.03488945700005e-06
1.525	2.84318445490815e-08
1.55	1.23736431103775e-08
1.575	6.27206377315433e-09
1.6	3.22008960999215e-09
1.625	1.78506522217341e-09
1.65	2.72898914919669e-09
1.675	9.40841474547028e-10
1.7	8.39627168881532e-10
1.725	7.45773214091895e-10
1.75	1.24244544598954e-09
1.775	3.4389605156312e-10
1.8	5.39215086035931e-10
1.825	1.90666124704481e-10
1.85	4.01753536981215e-10
1.875	1.50921286712022e-10
1.9	1.60288094936134e-10
1.925	1.69518691955012e-10
1.95	1.46194522273452e-09
1.975	2.46641278797976e-10
2	9.48105643798008e-11
2.025	1.96202817931047e-10
2.05	7.72197634481592e-10
2.075	7.50592502987647e-11
2.1	1.0395675089691e-10
2.125	7.01627198617392e-11
2.15	6.95843351242503e-10
2.175	2.39068996617959e-10
2.2	1.56341601168205e-10
2.225	8.88885066196054e-11
2.25	1.60905274813904e-10
2.275	1.13263022505942e-10
2.3	1.43994793389508e-10
2.325	2.69467023613549e-10
2.35	3.23621275977441e-10
2.375	1.18295324377702e-10
2.4	1.0929530046425e-10
2.425	1.56705067176997e-10
2.45	1.89389950415168e-09
2.475	2.2371518656509e-10
2.5	8.46933081739569e-11
2.525	1.35736343600448e-10
2.55	4.42839249359507e-10
2.575	1.22829585786707e-10
2.6	1.08037213319885e-10
2.625	5.85567547643075e-11
2.65	1.68796118094169e-10
2.675	7.27000339287375e-11
2.7	1.57682255589087e-10
2.725	1.07801956321334e-10
2.75	6.12569604363681e-10
2.775	1.12195081684705e-10
2.8	2.14819436246242e-10
2.825	2.21225517755997e-10
2.85	6.26861440186967e-10
2.875	4.30961575549696e-10
2.9	6.14407371827621e-10
2.925	1.15586479912e-09
2.95	3.0206072114959e-09
2.975	2.25810776186102e-08
3	4.52387454325632e-08
3.025	4.50164751993933e-09
3.05	1.60080927906188e-09
3.075	1.04505664950051e-09
3.1	2.81620915019939e-10
3.125	3.37103742711352e-10
3.15	7.63594649046667e-10
3.175	1.35622077380101e-10
3.2	2.90666234072633e-10
3.225	1.06604881640902e-10
3.25	2.44625185773129e-10
3.275	7.10922603238041e-11
3.3	1.72490630229049e-10
3.325	8.67116669970297e-11
3.35	8.56664914402814e-11
3.375	4.7419558559092e-11
3.4	8.96148713199878e-11
3.425	6.75214456135774e-11
3.45	1.87013810970808e-10
3.475	5.51575923441584e-11
3.5	1.07797027399471e-10
3.525	7.41222527426992e-11
3.55	1.68823963853679e-10
3.575	7.68274055497091e-11
3.6	7.64404611140035e-11
3.625	5.19388996861349e-11
3.65	1.38027883263216e-10
3.675	1.35404860614926e-10
3.7	1.05850018133869e-10
3.725	6.6085433054941e-11
3.75	2.67902292284538e-10
3.775	9.26558548762338e-11
3.8	6.75262262720581e-11
3.825	7.96528474643466e-11
3.85	1.38723472233623e-10
3.875	3.45560999171052e-11
3.9	3.63705664772364e-11
3.925	3.71370537123536e-11
3.95	1.22133664830502e-10
3.975	2.81743393580116e-11
4	9.33629964693605e-11
4.025	9.40906169310746e-12
4.05	2.057462501714e-10
4.075	4.21341799229972e-11
4.1	8.02955552537288e-11
4.125	6.53472755773986e-11
4.15	9.92868991611909e-11
4.175	6.0601475111579e-11
4.2	1.28127200929738e-10
4.225	4.33780833678967e-11
4.25	1.41404725456784e-10
4.275	7.74051583982582e-11
4.3	5.27981105679855e-11
4.325	4.05703922408495e-11
4.35	4.12026382609661e-10
4.375	2.76110458843492e-11
4.4	3.55701556613413e-11
4.425	2.52844148615669e-11
4.45	8.52523556285776e-11
4.475	5.54883176387406e-11
4.5	1.01983873938608e-10
4.525	5.41757782910186e-11
4.55	9.15775014114903e-11
4.575	7.61593152825982e-11
4.6	3.41686874297724e-11
4.625	7.41971195147896e-11
4.65	3.1057082873883e-10
4.675	4.77059761417514e-11
4.7	4.2543539490823e-11
4.725	4.51185789855745e-11
4.75	9.45168800563873e-11
4.775	3.59318818033128e-11
4.8	4.86014255770957e-11
4.825	3.41342360035658e-11
4.85	7.88787508723659e-11
4.875	8.78244540362659e-11
4.9	1.13643434717702e-10
4.925	2.47650879949079e-11
4.95	1.67468630501707e-10
4.975	2.28318517508466e-11
5	4.99305850344469e-11
5.025	3.53442414640941e-11
5.05	1.09741628555575e-10
5.075	4.10258896618536e-11
5.1	7.51721505878558e-11
5.125	3.92235867447732e-11
5.15	1.01632448969369e-10
5.175	6.51090901591003e-11
5.2	3.94722300841226e-11
5.225	7.04420536677298e-11
5.25	1.08454889284416e-10
5.275	1.27721611700516e-10
5.3	5.15999233594765e-11
5.325	6.23304682870702e-11
5.35	1.77007646746401e-10
5.375	2.82168474516442e-11
5.4	1.37159891070748e-10
5.425	4.06219620425579e-11
5.45	1.65777673711525e-10
5.475	6.0219396865169e-11
5.5	2.9194165913824e-11
5.525	3.78740993224801e-11
5.55	3.62359572806481e-11
5.575	1.53745303548913e-10
5.6	4.34762997065115e-11
5.625	8.18895456489146e-11
5.65	1.16991782170697e-10
5.675	6.0817689808797e-11
5.7	7.60509224622654e-11
5.725	7.7756766675469e-11
5.75	6.586133665646e-11
5.775	4.75853920796234e-11
5.8	7.36014795863726e-11
5.825	4.51953967512084e-11
5.85	7.3356847638214e-11
5.875	9.51291371218967e-11
5.9	2.1800717900333e-11
5.925	4.46882350614758e-11
5.95	6.83352510605449e-11
5.975	4.28056308427533e-11
6	5.78152044841168e-11
6.025	8.2693623163636e-11
6.05	7.59839827567562e-11
6.075	6.3773612052007e-11
6.1	7.49862934019496e-11
6.125	6.62577235829502e-11
6.15	3.03225540329786e-11
6.175	9.97402053814435e-11
6.2	1.66617575061543e-10
6.225	2.11956091546546e-11
6.25	7.73738054647553e-11
6.275	1.85198002141587e-11
6.3	2.86117819058777e-11
6.325	5.81785422254617e-11
6.35	3.98039860899337e-11
6.375	4.69031644149733e-11
6.4	3.89578725350583e-11
6.425	3.70879256680179e-11
6.45	5.84797812601626e-11
6.475	1.10771146739063e-10
6.5	8.77443576940254e-11
6.525	7.51922892068329e-11
6.55	4.66973965464693e-11
6.575	2.99118672043686e-11
6.6	6.79824195537075e-11
6.625	4.26446234366441e-11
6.65	3.30260242885944e-11
6.675	4.98652000227881e-11
6.7	9.01132704554997e-11
6.725	4.70830045867506e-11
6.75	3.50882044786574e-11
6.775	7.98092654439135e-11
6.8	7.19938354857334e-11
6.825	3.74307580847058e-11
6.85	2.22754766980436e-09
6.875	2.17186618279024e-10
6.9	3.76122271996269e-11
6.925	4.61069749833584e-11
6.95	2.29880435996699e-10
6.975	9.18066816800746e-11
7	1.34651255829918e-10
7.025	3.58929864499088e-11
7.05	1.42334480207918e-10
7.075	4.99855373113361e-11
7.1	1.0018677159731e-10
7.125	2.00459322961628e-10
7.15	1.76159564098177e-09
7.175	1.4907721141435e-10
7.2	8.68939323435373e-11
7.225	3.22076306495684e-11
7.25	6.32012999287644e-11
7.275	4.97626176066068e-11
7.3	1.05157589319945e-10
7.325	8.0882199283347e-11
7.35	1.46688986682961e-10
7.375	2.660965805784e-11
7.4	5.47809365791204e-11
7.425	7.86003299864666e-11
7.45	4.4901777068737e-10
7.475	4.7148663242469e-11
7.5	2.92551226076963e-11
7.525	7.56708006622677e-11
7.55	3.09468666424803e-11
7.575	3.39577650915923e-11
7.6	6.62703783687682e-11
7.625	5.46618459861906e-11
7.65	6.11364189891818e-11
7.675	6.8104401397976e-11
7.7	2.5152202892795e-11
7.725	3.37865278789351e-11
7.75	1.22678651901279e-10
7.775	5.88774101495461e-11
7.8	1.09676677810904e-10
7.825	2.91829240113376e-11
7.85	3.73765801586877e-11
7.875	3.36226444145995e-11
7.9	3.99162075920193e-11
7.925	4.40235793504669e-11
7.95	4.50904346761914e-11
7.975	4.01285139778208e-11
8	3.92615803129401e-11
8.025	1.98916827811029e-11
8.05	4.38327792893135e-11
8.075	4.51549205065076e-11
8.1	3.91027699781667e-11
8.125	3.70223242298432e-11
8.15	6.51634956947615e-11
8.175	5.47863762923054e-11
8.2	6.23347435294463e-11
8.225	3.22888350019182e-11
8.25	1.87623917928218e-11
8.275	5.22126627642978e-11
8.3	8.15716274470109e-12
8.325	1.86285121194531e-11
8.35	2.14737543876767e-11
8.375	2.07794470229676e-11
8.4	1.64756118936866e-11
8.425	3.7963430782756e-11
8.45	7.13791702442316e-11
8.475	4.38062535880017e-11
8.5	1.94626389732387e-11
8.525	2.96336029700448e-11
8.55	1.54250237127851e-11
8.575	3.15857384758009e-11
8.6	2.51406796967446e-11
8.625	1.71766143044545e-11
8.65	1.37264896536017e-11
8.675	2.69283176303208e-11
8.7	1.38732940548999e-11
8.725	2.14419040086111e-11
8.75	2.80941334344671e-11
8.775	2.35691636125608e-11
8.8	2.03657092215844e-11
8.825	1.4994600977943e-11
8.85	2.61549539753353e-11
8.875	4.255531941033e-11
8.9	9.12567919816858e-12
8.925	1.58743821234298e-11
8.95	1.46786536385978e-11
8.975	2.90405278044183e-11
9	1.20674885567891e-11
9.025	2.82121353061871e-11
9.05	2.29237100957785e-12
9.075	3.60096683751076e-11
9.1	2.12143596912606e-11
9.125	1.81775801566683e-11
9.15	8.1713271156125e-12
9.175	1.01027936364118e-11
9.2	1.0461001149134e-11
9.225	1.819168908834e-11
9.25	7.20324893888334e-12
9.275	1.21265370194701e-11
9.3	2.3272469557271e-11
9.325	1.66782412200352e-11
9.35	1.12383730296934e-11
9.375	1.12492423309914e-11
9.4	1.88446591135442e-11
9.425	1.17564050411558e-11
9.45	1.42554008556552e-11
9.475	1.23875734640725e-11
9.5	2.5153648069103e-11
9.525	2.06970632892597e-11
9.55	1.88110492666052e-11
9.575	7.86091085887185e-12
9.6	9.56372550074697e-12
9.625	1.86999731383568e-11
9.65	2.37579035541128e-11
9.675	1.27198549419766e-11
9.7	1.18181385285024e-11
9.725	2.25833307791634e-11
9.75	2.30510192098847e-11
9.775	1.53001266221039e-11
9.8	3.6047540625622e-11
9.825	9.81330217131854e-12
9.85	1.58579715409186e-11
9.875	8.34856839998718e-12
9.9	9.31301460609464e-12
9.925	5.71325671169889e-12
9.95	1.17849086990598e-11
9.975	7.56760314893353e-12
10	7.34231959422595e-12
10.025	1.83070373577724e-11
10.05	2.09657869676911e-11
10.075	1.31888421336305e-11
10.1	9.00658860332928e-12
10.125	2.06393151266006e-11
10.15	9.99344571358619e-12
10.175	2.455092872299e-11
10.2	1.48055358771552e-11
10.225	1.81515992608864e-11
10.25	1.22886741931233e-11
10.275	1.23933670946958e-11
10.3	1.99697898129512e-11
10.325	1.70244224602569e-11
10.35	1.48368486224635e-11
10.375	1.67469585722332e-11
10.4	1.80757827340888e-11
10.425	9.13596622713791e-12
10.45	1.33435372068144e-11
10.475	1.58152328489749e-11
10.5	1.52745690461215e-11
10.525	9.4291277698223e-12
10.55	7.19701299629233e-12
10.575	8.49086187503311e-12
10.6	6.64836612342416e-12
10.625	1.13244421360081e-11
10.65	1.07363646559391e-11
10.675	2.15061530055459e-11
10.7	1.05212675611413e-11
10.725	1.1243622512174e-11
10.75	1.58814285039693e-11
10.775	1.6976014556638e-11
10.8	1.61732015624065e-11
10.825	9.93624393813314e-12
10.85	7.1340276027078e-12
10.875	1.21768544920751e-11
10.9	1.51650262876406e-11
10.925	1.63808076968381e-11
10.95	1.03444268556179e-11
10.975	7.34159821432554e-12
11	1.80131749916535e-11
11.025	2.6197791362632e-11
11.05	1.1002957608612e-11
11.075	2.25402531738204e-11
11.1	1.39281090952656e-11
11.125	1.71417113844728e-11
11.15	1.40942913623682e-11
11.175	1.26954850786526e-11
11.2	7.41978545028613e-12
11.225	1.9867372091739e-11
11.25	4.0340439859061e-12
11.275	1.01749588711729e-11
11.3	2.19212386582427e-11
11.325	8.46700589144623e-12
11.35	8.62912847729665e-12
11.375	1.66152007126277e-11
11.4	8.77733455150435e-12
11.425	1.64351360850041e-11
11.45	1.31268460774315e-11
11.475	1.21378979403812e-11
11.5	1.67149742549013e-11
11.525	1.74949751744539e-11
11.55	6.87577515930937e-12
11.575	1.64801306855891e-11
11.6	1.95433032749821e-11
11.625	1.00779385458875e-11
11.65	2.8419770385346e-11
11.675	1.31681316340648e-11
11.7	2.11655448920364e-11
11.725	1.3856949086811e-11
11.75	1.35677630301528e-11
11.775	1.81494863278161e-11
11.8	1.47900656498287e-11
11.825	7.43357182437671e-12
11.85	1.55060387522385e-11
11.875	1.02677634976798e-11
11.9	1.04381820501151e-11
11.925	2.65884981776049e-11
11.95	8.10645127995311e-12
11.975	1.15755591341778e-11
12	1.2101193051726e-11
12.025	7.93430509893745e-12
12.05	2.5897714791787e-11
12.075	1.30789361694785e-11
12.1	1.79073870470802e-11
12.125	4.38588487413813e-12
12.15	1.3149786294828e-11
12.175	2.26565878709208e-11
12.2	1.42714092797389e-11
12.225	1.96618345915916e-11
12.25	1.53414040651456e-11
12.275	5.17814172605497e-12
12.3	8.03461817336775e-12
12.325	1.56414553510222e-11
12.35	1.13280506678962e-11
12.375	1.48137917251168e-11
12.4	9.57307106786011e-12
12.425	1.58083136931781e-11
12.45	4.97573735525225e-12
12.475	1.62323982251753e-11
12.5	8.04274154026263e-12
12.525	1.0504965929899e-11
12.55	1.84546384924729e-11
12.575	1.3946894541898e-11
12.6	1.66977925913893e-11
12.625	1.13411734206992e-11
12.65	7.89664025525753e-12
12.675	9.50287941006957e-12
12.7	8.62831156711711e-12
12.725	1.12496349985779e-11
12.75	1.43577785403016e-11
12.775	1.05704796385906e-11
12.8	6.16933252345943e-12
12.825	1.4189562196063e-11
12.85	1.02627554646936e-11
12.875	2.26049199894959e-11
12.9	1.45812981838109e-11
12.925	1.26620256096536e-11
12.95	9.2040289122633e-12
12.975	9.82696442651714e-12
13	1.02222477251333e-11
13.025	1.53405309600921e-11
13.05	9.15795635493661e-12
13.075	8.55771850735246e-12
13.1	9.59252971251155e-12
13.125	1.05269011069359e-11
13.15	2.06981909075494e-11
13.175	3.05742105808733e-11
13.2	2.35566196713806e-11
13.225	1.17812396413396e-11
13.25	1.65642762531791e-11
13.275	7.63480172807183e-12
13.3	1.76549430479531e-11
13.325	1.42964194689819e-11
13.35	5.07370772402499e-12
13.375	6.81874969483264e-12
13.4	2.13976913778185e-11
13.425	1.61082706438757e-11
13.45	4.28123372772858e-12
13.475	2.22127370644639e-11
13.5	2.0239659002346e-11
13.525	1.90281909114256e-11
13.55	1.91749395426542e-11
13.575	5.79547054624544e-12
13.6	7.95450242986472e-12
13.625	1.74446461816366e-11
13.65	1.3602525830897e-11
13.675	1.49867454736944e-11
13.7	7.31782953483732e-12
13.725	2.70280477758969e-11
13.75	1.3821676179594e-11
13.775	8.31425744660551e-12
13.8	1.70329958689034e-11
13.825	1.93482254064694e-11
13.85	1.70294449784162e-11
13.875	1.61862087047447e-11
13.9	1.79972101051907e-11
13.925	9.96174778213451e-12
13.95	1.64680926168423e-11
13.975	8.26015537373234e-12
14	2.59035602655517e-11
14.025	1.64923488020272e-11
14.05	2.58760970006447e-11
14.075	1.59958594750769e-11
14.1	1.61119349839982e-11
14.125	6.73645061398027e-12
14.15	2.07459296218087e-11
14.175	1.93614922144651e-11
14.2	9.08529798319133e-12
14.225	9.69375905836071e-12
14.25	1.19615701763321e-11
14.275	1.76474936200429e-11
14.3	1.15894796156903e-11
14.325	1.26182186424178e-11
14.35	1.74123254685714e-11
14.375	8.78520591747398e-12
14.4	1.62962641233302e-11
14.425	3.75859185600239e-12
14.45	2.14551122897868e-11
14.475	5.83979818259864e-12
14.5	2.22460667835422e-11
14.525	1.26995958214865e-11
14.55	2.1651662834234e-11
14.575	9.10983732182221e-12
14.6	9.81523307273688e-12
14.625	7.78286671405043e-12
14.65	8.05837272143267e-12
14.675	8.25803270999214e-12
14.7	2.31621489369536e-11
14.725	5.61299184667818e-12
14.75	1.30344070101246e-11
14.775	1.59004771038754e-11
14.8	8.80895101566791e-12
14.825	1.08769251759871e-11
14.85	2.21783563068572e-11
14.875	1.72095133233364e-11
14.9	1.27608831151908e-11
14.925	1.43864682887356e-11
14.95	1.4827989810971e-11
14.975	2.53894510306243e-11
15	7.91966381599485e-12
15.025	1.82615585165721e-11
15.05	4.03027742539768e-12
15.075	6.29960098325641e-12
15.1	8.21739318284179e-12
15.125	1.0608004000388e-11
15.15	1.89968713628365e-11
15.175	1.33363969844322e-11
15.2	8.81758359825063e-12
15.225	8.48639484595125e-12
15.25	1.12375710771726e-11
15.275	1.15609414667644e-11
15.3	1.65558244967082e-11
15.325	1.14289796867364e-11
15.35	1.61329680689135e-11
15.375	1.18500653382205e-11
15.4	9.98829809199968e-12
15.425	1.35283235934446e-11
15.45	1.63550545743202e-11
15.475	1.06072427660515e-11
15.5	2.21905066217299e-11
15.525	9.2644425805278e-12
15.55	1.46102862776775e-11
15.575	1.6412008934346e-11
15.6	5.05809909880395e-12
15.625	1.01058162477591e-11
15.65	1.90462807686261e-11
15.675	5.50496371613969e-12
15.7	1.98505066239887e-11
15.725	2.51076822948922e-12
15.75	1.41400537339266e-11
15.775	1.18600145957485e-11
15.8	1.86124440853064e-11
15.825	1.53308454560515e-11
15.85	2.18106067331997e-11
15.875	1.33711266059667e-11
15.9	5.28400564794303e-12
15.925	1.70143670313295e-11
15.95	1.24783596382956e-11
15.975	1.48431479985611e-11
16	1.06034144608787e-11
16.025	2.42020940153953e-11
16.05	9.85448667992146e-12
16.075	1.78819679926956e-11
16.1	2.31843649178477e-11
16.125	1.24033286985924e-11
16.15	1.70441440565409e-11
16.175	2.29467204965981e-11
16.2	1.1360272652046e-11
16.225	1.83744925577365e-11
16.25	1.49023871289087e-11
16.275	9.31370815782902e-12
16.3	7.14117860976095e-12
16.325	1.62322763460628e-11
16.35	1.45300738059755e-11
16.375	1.43925206663721e-11
16.4	1.3854884390474e-11
16.425	8.99253775473258e-12
16.45	2.41463394985419e-11
16.475	1.84439876170845e-11
16.5	2.42938802544467e-11
16.525	2.8157409815851e-11
16.55	1.07959816169601e-11
16.575	1.44696480513052e-11
16.6	7.22144685945764e-12
16.625	5.73419450199187e-12
16.65	2.88040337406397e-11
16.675	1.35602277577957e-11
16.7	1.02303109536683e-11
16.725	1.976653345076e-11
16.75	2.85264326541239e-11
16.775	3.39872350063818e-11
16.8	5.29673488158203e-12
16.825	9.23779733571959e-12
16.85	4.11479824720837e-12
16.875	1.63615704077795e-11
16.9	9.35324935750829e-12
16.925	1.37441993249629e-11
16.95	1.64597771724048e-11
16.975	1.50448693563013e-11
17	1.53705946672028e-11
17.025	1.29200300609004e-11
17.05	8.22659204694574e-12
17.075	1.68902630667999e-11
17.1	8.15424943036426e-12
17.125	1.22963728040102e-11
17.15	9.29915602019178e-12
17.175	9.25305580644333e-12
17.2	1.83406319860904e-11
17.225	5.68252043900067e-12
17.25	2.47767540540922e-11
17.275	6.45848791274569e-12
17.3	9.5040144291818e-12
17.325	1.99105918378134e-11
17.35	7.51710103216172e-12
17.375	1.58284545130357e-11
17.4	8.60393828940028e-12
17.425	8.00219711573814e-12
17.45	1.25254642106739e-11
17.475	1.6947089189406e-11
17.5	1.47941252243461e-11
17.525	3.12343842290531e-11
17.55	9.06392574783364e-12
17.575	2.01527728520093e-11
17.6	1.51109706466471e-11
17.625	1.92334920209401e-11
17.65	2.07096682901147e-11
17.675	6.47105594019075e-12
17.7	1.38040960206346e-11
17.725	1.09691370648894e-11
17.75	2.75214580698889e-11
17.775	8.92867230893876e-12
17.8	1.22581546715439e-11
17.825	1.41311030041732e-11
17.85	1.31166294455624e-11
17.875	1.40360425862729e-11
17.9	2.7568309234736e-11
17.925	1.54414276537426e-11
17.95	1.26816247596732e-11
17.975	2.17296965344035e-11
18	8.30012082447253e-12
18.025	1.72825421546329e-11
18.05	7.74719822300425e-12
18.075	1.06494784999022e-11
18.1	1.21885518109479e-11
18.125	1.83149495537299e-11
18.15	1.44430645162308e-11
18.175	1.76510364312808e-11
18.2	8.1162392085793e-12
18.225	2.6517481608376e-11
18.25	1.29812635974106e-11
18.275	6.6683810797284e-12
18.3	1.59227398972873e-11
18.325	2.3984477448725e-11
18.35	7.27669033136426e-12
18.375	5.37774807740629e-12
18.4	9.52735354890908e-12
18.425	5.94587438969627e-12
18.45	1.02906089941069e-11
18.475	1.33475105454013e-11
18.5	2.38629427441417e-11
18.525	7.20472990207195e-12
18.55	1.30939995253242e-11
18.575	1.03607297638585e-11
18.6	2.1195713110336e-11
18.625	1.39270374164098e-11
18.65	1.16165434853711e-11
18.675	2.61251691048023e-11
18.7	8.4492501837132e-12
18.725	1.8172740666154e-11
18.75	1.09499555210536e-11
18.775	1.65050736475685e-11
18.8	6.708390309128e-12
18.825	6.24444902414503e-12
18.85	1.3544816101778e-11
18.875	1.3490111005701e-11
18.9	7.93159262083873e-12
18.925	2.15352080696328e-11
18.95	1.64452686956919e-11
18.975	1.28792534280183e-11
19	2.70408199249627e-11
19.025	5.76242996822079e-12
19.05	9.01410186733562e-12
19.075	1.68170362288565e-11
19.1	1.37721572606164e-11
19.125	9.05713808070775e-12
19.15	2.91403955931726e-11
19.175	2.03119654484446e-11
19.2	9.51129577296056e-12
19.225	1.34587487023313e-11
19.25	1.3074932073915e-11
19.275	1.02120326986026e-11
19.3	3.61082910695095e-11
19.325	1.53553928552803e-11
19.35	7.52480021963838e-12
19.375	2.0161944916841e-11
19.4	2.80952348369012e-12
19.425	4.2290445852538e-12
19.45	9.68857574900415e-12
19.475	1.06555461725834e-11
19.5	6.91695606802063e-12
19.525	1.54225310155446e-11
19.55	1.48990789410787e-11
19.575	1.16762025427745e-11
19.6	6.72340172928369e-12
19.625	1.84765717834615e-11
19.65	1.44404340575128e-11
19.675	1.49852871436038e-11
19.7	8.79548024201468e-12
19.725	1.09258850725551e-11
19.75	8.0161903046747e-12
19.775	2.03502553258686e-11
19.8	8.59261642980508e-12
19.825	1.42281695535877e-11
19.85	1.70943751177497e-11
19.875	1.29678120759778e-11
19.9	2.72795391360374e-11
19.925	6.81469449572771e-12
19.95	1.49427872492756e-11
19.975	2.55864855218795e-11
20	5.46789604270073e-12
20.025	1.18570182817949e-11
20.05	6.07430655603265e-12
20.075	7.17904166619815e-12
20.1	1.2846036962817e-11
20.125	1.87786967532897e-11
20.15	1.9125448528388e-11
20.175	1.11974711776622e-11
20.2	1.01306201777075e-11
20.225	2.30147113966611e-11
20.25	8.58471479897415e-12
20.275	2.00872283037042e-11
20.3	1.37598432499395e-11
20.325	3.08849376320849e-11
20.35	2.00367371653201e-11
20.375	6.76227998145949e-12
20.4	1.09095966715785e-11
20.425	1.22125389132641e-11
20.45	1.91285457413594e-11
20.475	1.19830955868716e-11
20.5	1.01956239322645e-11
20.525	1.47730664159005e-11
20.55	3.4837905568158e-11
20.575	3.01242983451818e-11
20.6	1.82009414652404e-11
20.625	1.20034632923965e-11
20.65	9.07720178511362e-12
20.675	1.12837485736676e-11
20.7	1.16862356239555e-11
20.725	9.91324178409398e-12
20.75	1.59105847482839e-11
20.775	1.45248264139993e-11
20.8	4.82155687883465e-12
20.825	3.3186769368719e-11
20.85	6.51006322972783e-11
20.875	1.14254033588988e-10
20.9	1.0263298074946e-11
20.925	1.54253213162895e-11
20.95	1.32143069535629e-11
20.975	1.80131730438892e-11
21	2.55075318552181e-11
21.025	1.77318482564088e-11
21.05	1.33446527269054e-11
21.075	7.9676272526909e-12
21.1	6.34579841553473e-12
21.125	1.61825098664178e-11
21.15	3.27524067090501e-11
21.175	4.17626248103587e-11
21.2	4.19291015126656e-12
21.225	7.67895493839033e-12
21.25	6.61130830366851e-12
21.275	1.44491268246607e-11
21.3	9.99833712627218e-11
21.325	1.33830200640849e-11
21.35	8.3827417305627e-12
21.375	1.08959914944017e-11
21.4	3.82386920440166e-12
21.425	5.2606368798813e-12
21.45	1.40721450611335e-11
21.475	1.56297313139603e-11
21.5	6.71702942134084e-12
21.525	1.60592915644231e-11
21.55	1.94573144989804e-11
21.575	1.74292056261225e-11
21.6	7.77487111978423e-12
21.625	1.10541887740101e-11
21.65	1.54619465871404e-11
21.675	7.96146428045667e-12
21.7	1.18331274975011e-11
21.725	1.35128499109452e-11
21.75	1.90513695836921e-11
21.775	8.72731339521746e-12
21.8	1.67678828874626e-11
21.825	1.63997642379845e-11
21.85	1.6924852422851e-11
21.875	1.11641884275818e-11
21.9	1.80883289877e-11
21.925	1.1171122974187e-11
21.95	8.66156033164659e-12
21.975	1.07390536241364e-11
22	1.04840795867076e-11
22.025	3.85147169708571e-12
22.05	1.10827820049757e-11
22.075	7.97611410784582e-12
22.1	5.60208361967957e-12
22.125	2.62293752480468e-11
22.15	2.73960409115151e-11
22.175	9.76201167489872e-12
22.2	1.21287168325071e-11
22.225	1.14376897693325e-11
22.25	2.08636626497623e-11
22.275	6.8057652674409e-12
22.3	1.552634872037e-11
22.325	1.0837715503694e-11
22.35	1.40938451819549e-11
22.375	1.5308732782394e-11
22.4	2.52141443197663e-11
22.425	1.36946638948215e-11
22.45	9.75305133981871e-12
22.475	1.59148006305393e-11
22.5	2.40095627135521e-11
22.525	2.17669971711948e-11
22.55	1.85739313649857e-11
22.575	1.27955791195811e-11
22.6	1.30484715044649e-11
22.625	1.34629368503422e-11
22.65	2.21355634946846e-11
22.675	4.20398562941512e-11
22.7	2.04627190891199e-11
22.725	1.67443708490486e-11
22.75	2.47266298075977e-11
22.775	1.4010505208135e-11
22.8	2.43123470350195e-11
22.825	1.84034462471304e-11
22.85	1.95794835435411e-11
22.875	1.41988836679941e-11
22.9	1.28375425691895e-11
22.925	1.24501274603013e-11
22.95	1.38710207769432e-11
22.975	2.66478536561762e-11
23	2.76101059513648e-11
23.025	9.38964768975006e-12
23.05	1.11471700153553e-11
23.075	2.32006889548688e-11
23.1	7.93113580885875e-12
23.125	1.95868811772097e-11
23.15	1.993458756038e-11
23.175	1.26260974513277e-11
23.2	2.20687138964155e-11
23.225	1.38207720245732e-11
23.25	1.37345253300025e-11
23.275	1.51336474046397e-11
23.3	9.42819011333413e-12
23.325	2.15730428086334e-11
23.35	1.48067911688048e-11
23.375	3.83345383410759e-12
23.4	1.48725646497792e-11
23.425	8.04949962373971e-12
23.45	6.84903700088076e-12
23.475	9.36209553867505e-12
23.5	6.55584681208188e-12
23.525	1.01058535511068e-11
23.55	1.05298016008441e-11
23.575	3.63970860926411e-12
23.6	5.31993568901174e-12
23.625	7.52458701252446e-12
23.65	1.87510443127045e-11
23.675	1.25669857810306e-11
23.7	2.13161947107601e-11
23.725	9.09698612044953e-12
23.75	1.82718151544458e-11
23.775	1.47412228939109e-11
23.8	4.81486409691194e-12
23.825	1.53466856268538e-11
23.85	7.9188508537798e-12
23.875	8.07704759117265e-12
23.9	7.20735452772384e-12
23.925	1.30462419154481e-11
23.95	1.97719598149043e-11
23.975	1.87689768637133e-11
24	6.0600433159002e-12
24.025	1.46897785197319e-11
24.05	9.28036181601813e-12
24.075	1.77173235423388e-11
24.1	1.10449734627861e-11
24.125	7.33612013342875e-12
24.15	4.64824053218883e-12
24.175	3.19148885267069e-12
24.2	5.41689832146017e-12
24.225	1.17629949164825e-11
24.25	8.68605731233637e-12
24.275	1.65975008846224e-11
24.3	3.0642934912905e-11
24.325	1.77105470981795e-11
24.35	1.38597917192239e-11
24.375	2.4899717320965e-11
24.4	1.18438448624047e-11
24.425	1.21275408575082e-11
24.45	2.09832879155286e-11
24.475	1.74653337319817e-11
24.5	1.36435008428759e-11
24.525	1.37033607214935e-11
24.55	1.46312348952899e-11
24.575	2.55241556718368e-11
24.6	2.08416266867428e-11
24.625	1.63694909098156e-11
24.65	1.77682119878601e-11
24.675	1.89522619783868e-11
24.7	1.24515411462893e-11
24.725	1.34955977260005e-11
24.75	1.67615437887359e-11
24.775	1.60919253708856e-11
24.8	1.83097441110908e-11
24.825	2.99063907177214e-11
24.85	1.23342376288941e-11
24.875	1.74104126680395e-11
24.9	1.33925364614521e-11
24.925	1.5558234513148e-11
24.95	1.48320974212963e-11
24.975	1.42239233864532e-11
25	1.40240500679517e-11
25.025	8.65377153307837e-12
25.05	1.24224559886005e-11
25.075	4.44669005810355e-12
25.1	6.99418519571604e-12
25.125	7.08869485228944e-12
25.15	1.02831345199378e-11
25.175	1.84249872507354e-11
25.2	1.58267654996228e-11
25.225	6.53690971044435e-12
25.25	1.43098677010352e-11
25.275	8.72707047340027e-12
25.3	1.89524507297083e-11
25.325	6.81762958519651e-12
25.35	2.02592078053425e-11
25.375	8.18264667094602e-12
25.4	7.91084427008178e-12
25.425	2.24586891568913e-11
25.45	2.12343552937303e-11
25.475	8.81995904364789e-12
25.5	6.72188449082544e-12
25.525	1.40976808541551e-11
25.55	1.52837656988822e-11
25.575	1.03052324584018e-11
25.6	1.85546433156316e-11
25.625	2.14584627271686e-12
25.65	7.68922474379408e-12
25.675	1.55028102686794e-11
25.7	2.41918623469967e-11
25.725	1.89147333056416e-11
25.75	9.85207976109174e-12
25.775	1.87122741891533e-11
25.8	1.72985937077125e-11
25.825	7.70373398150159e-12
25.85	1.75675544265135e-11
25.875	6.85460682732714e-12
25.9	2.03007146946805e-11
25.925	3.12713919145057e-11
25.95	7.01751737010316e-12
25.975	8.78179435315532e-12
26	3.46803127270647e-11
26.025	7.15716560474152e-12
26.05	5.40581223493683e-12
26.075	2.26051215820588e-11
26.1	1.4681755627149e-11
26.125	1.06549490808153e-11
26.15	9.69994994370761e-12
26.175	1.63016169224095e-11
26.2	8.82228235400438e-12
26.225	1.9403505423432e-11
26.25	4.07590371934416e-12
26.275	6.35523581821381e-12
26.3	8.3993266427759e-12
26.325	1.48604261789016e-11
26.35	1.70955072492016e-11
26.375	2.30540386209414e-11
26.4	1.19450983752989e-11
26.425	1.13579983939091e-11
26.45	7.17582429694652e-12
26.475	3.91060818662288e-11
26.5	4.25401824647479e-12
26.525	1.88962039085726e-11
26.55	9.10385995380022e-12
26.575	1.42778582857046e-11
26.6	1.24356538177461e-11
26.625	1.26307027039806e-11
26.65	6.85690653941852e-12
26.675	6.31776188032769e-12
26.7	1.24118759366448e-11
26.725	1.25318823433443e-11
26.75	2.91778023172004e-11
26.775	3.67365613477373e-12
26.8	1.04483477615381e-11
26.825	1.84596959132379e-11
26.85	1.91435297352086e-11
26.875	4.43386859840569e-12
26.9	9.91044582004506e-12
26.925	8.12157441798069e-12
26.95	1.10773276769422e-11
26.975	1.20003641407061e-11
27	2.09888504239468e-11
27.025	1.29899528746952e-11
27.05	1.90260920112327e-11
27.075	1.73965820837604e-11
27.1	8.46346416350587e-12
27.125	1.60101128449936e-11
27.15	1.12689595937978e-11
27.175	9.99898595030897e-12
27.2	1.0467428836271e-11
27.225	1.00383395863331e-11
27.25	1.52468816475325e-11
27.275	8.53551729675823e-12
27.3	1.17193661740933e-11
27.325	1.08987025256859e-11
27.35	1.39234198144994e-11
27.375	9.38774422504314e-12
27.4	1.25039328596152e-11
27.425	3.0540877885221e-11
27.45	1.57188237625618e-11
27.475	1.79185105212898e-11
27.5	1.69795529531393e-11
27.525	8.19504129376086e-12
27.55	1.28984743777749e-11
27.575	2.17805412025408e-11
27.6	1.07213613314538e-11
27.625	1.26448031395549e-11
27.65	1.04150524024283e-11
27.675	4.97436900042953e-12
27.7	3.50712477045785e-12
27.725	1.15864906676069e-11
27.75	1.19774722420862e-11
27.775	6.06635556838941e-12
27.8	2.18011935878718e-11
27.825	1.26930600758093e-11
27.85	3.32656137605773e-11
27.875	2.43585254601613e-11
27.9	1.64559529414627e-11
27.925	7.47537622394909e-12
27.95	1.0419286676906e-11
27.975	1.08970475901122e-11
28	1.132220972584e-11
28.025	1.42892269874135e-11
28.05	8.8017187086164e-12
28.075	1.91741500216219e-11
28.1	5.62451918752647e-12
28.125	6.96315519245976e-12
28.15	1.22946683876675e-11
28.175	2.43221150846837e-11
28.2	9.73040003642762e-12
28.225	1.64356810093328e-11
28.25	2.36838133372514e-11
28.275	8.17182156152873e-12
28.3	1.76105680105675e-11
28.325	3.6790847413347e-12
28.35	5.92340508253483e-12
28.375	2.40860693436761e-11
28.4	9.55081951989908e-12
28.425	1.38667810383406e-11
28.45	9.11434288519676e-12
28.475	2.04309878475488e-11
28.5	6.3266664214945e-12
28.525	2.52469532919814e-11
28.55	1.09291276270021e-11
28.575	2.15136479578177e-11
28.6	1.26963481364459e-11
28.625	1.00015640771419e-11
28.65	6.38549997033835e-12
28.675	9.91767562405173e-12
28.7	1.46718894575092e-11
28.725	7.58447142990779e-12
28.75	1.36407038270267e-11
28.775	1.16931704341516e-11
28.8	1.21887232057245e-11
28.825	4.53679520974298e-12
28.85	8.40175713427715e-12
28.875	1.0264565312692e-11
28.9	1.9731936517175e-11
28.925	1.28227760106602e-11
28.95	7.53805973211262e-12
28.975	1.79553221177939e-11
29	1.51383006319334e-11
29.025	1.31075723475629e-11
29.05	1.75388002703889e-11
29.075	5.43376645531983e-12
29.1	1.50587030124352e-11
29.125	2.01932528512052e-11
29.15	3.80472540093611e-11
29.175	1.01899212887445e-11
29.2	1.34486936996501e-11
29.225	6.35451465924409e-12
29.25	9.02390017476347e-12
29.275	2.45274093356246e-11
29.3	1.94010436070048e-11
29.325	7.34303417072108e-12
29.35	1.52863929351354e-11
29.375	2.22601124784564e-11
29.4	5.46700982973809e-12
29.425	8.26321553323557e-12
29.45	1.91993892416844e-11
29.475	1.12610464690363e-11
29.5	8.67040138964312e-12
29.525	2.05843508448805e-11
29.55	7.53500953375086e-12
29.575	1.01369204199125e-11
29.6	2.21357424865058e-11
29.625	2.57295944124116e-11
29.65	1.06811273224729e-11
29.675	1.77269654394536e-11
29.7	1.07197555889504e-11
29.725	1.72506965537908e-11
29.75	1.38773484834142e-11
29.775	1.10913415542145e-11
29.8	3.00775057007706e-12
29.825	9.58405693423983e-12
29.85	1.23124030304845e-11
29.875	2.12943826002181e-11
29.9	7.47082297602426e-12
29.925	1.09359531278936e-11
29.95	8.56115660566306e-12
29.975	1.2227477173468e-11
30	2.12873647974176e-11
30.025	1.98060804803698e-11
30.05	2.71306144599872e-11
30.075	2.34527692937398e-11
30.1	8.7857192006347e-12
30.125	9.96782275831966e-12
30.15	1.57490355605166e-11
30.175	1.24190531400918e-11
30.2	5.99188601362786e-12
30.225	1.01266441824327e-11
30.25	1.4905487362314e-11
30.275	1.34827582303154e-11
30.3	1.04608746166263e-11
30.325	1.82821635444936e-11
30.35	1.26448180218695e-11
30.375	7.9553137697121e-12
30.4	1.97195114832606e-11
30.425	9.45139278750851e-12
30.45	1.37340439535607e-12
30.475	5.55333861756997e-12
30.5	1.78447585449473e-11
30.525	5.28812370197176e-12
30.55	2.2863692496257e-11
30.575	8.0562831796494e-12
30.6	1.96470923831187e-11
30.625	1.56138833506239e-11
30.65	1.30611641623914e-11
30.675	9.50475908494882e-12
30.7	1.47428337078697e-11
30.725	2.05320812472609e-11
30.75	2.28375467556073e-11
30.775	7.40163144805166e-12
30.8	1.12866183406741e-11
30.825	2.03903887285499e-11
30.85	1.51377526915676e-11
30.875	1.41123247581717e-11
30.9	1.01111160652184e-11
30.925	1.5849285026151e-11
30.95	1.09648653351925e-11
30.975	1.38692763111348e-11
31	1.09789001049825e-11
31.025	7.11910768372299e-12
31.05	8.49275071296084e-12
31.075	1.79700420127347e-11
31.1	1.9960822590191e-11
31.125	1.63571529157897e-11
31.15	2.69625008551757e-11
31.175	8.01429325399278e-12
31.2	8.66278601106381e-12
31.225	2.24551912416834e-11
31.25	8.02090213099203e-12
31.275	2.13940226794382e-11
31.3	2.04398442680586e-11
31.325	1.38569285257323e-11
31.35	1.21735898818252e-11
31.375	1.29572770780098e-11
31.4	7.32425397517312e-12
31.425	1.76444440769675e-11
31.45	1.72922062550908e-11
31.475	5.52298630214646e-12
31.5	1.77543009666943e-11
31.525	4.83849097245879e-12
31.55	1.55987810597137e-11
31.575	3.88861632760876e-12
31.6	9.3120600358639e-12
31.625	1.65432937942767e-11
31.65	2.06984611894461e-11
31.675	5.05627811546767e-12
31.7	2.34876335382847e-11
31.725	2.11482321577546e-11
31.75	2.23807949053122e-11
31.775	3.89033898417895e-12
31.8	1.57435507808718e-11
31.825	9.96013858173871e-12
31.85	9.38506542963346e-12
31.875	2.07649862731891e-11
31.9	1.05995845041827e-11
31.925	7.39819904372524e-12
31.95	1.22665188071296e-11
31.975	2.1599502814926e-11
32	1.79375709604873e-11
32.025	5.91991837048684e-12
32.05	1.55925268657132e-11
32.075	1.3089175442153e-11
32.1	1.1354194822383e-11
32.125	1.70799339319553e-11
32.15	1.15430321170707e-11
32.175	1.18259978849442e-11
32.2	8.34793263635192e-12
32.225	1.69774306101283e-11
32.25	1.5612764492349e-11
32.275	1.9629901964485e-11
32.3	1.17860546766201e-11
32.325	1.91406359421814e-11
32.35	5.86401049590338e-12
32.375	9.66517623300418e-12
32.4	1.4406136707351e-11
32.425	9.29205814866076e-12
32.45	1.36396064704781e-11
32.475	1.6300283805604e-11
32.5	9.20408158832146e-12
32.525	1.76875689002633e-11
32.55	1.1520198343612e-11
32.575	1.37024886263368e-11
32.6	1.34154122585843e-11
32.625	1.09975244695429e-11
32.65	1.24427169897109e-11
32.675	9.2535270052146e-12
32.7	2.40736108725768e-11
32.725	1.22731560160845e-11
32.75	1.49824144768012e-11
32.775	2.08797884872588e-11
32.8	2.92620154928327e-11
32.825	1.57843292306555e-11
32.85	8.25497811785919e-12
32.875	1.2457081688663e-11
32.9	1.11902336544892e-11
32.925	2.88942905951891e-11
32.95	1.52966683111618e-11
32.975	2.73503611180171e-11
33	1.25540748946309e-11
33.025	1.22221991289417e-11
33.05	8.42268192002538e-12
33.075	8.54851369726054e-12
33.1	9.55254684648347e-12
33.125	1.90711407652161e-12
33.15	9.62007154479099e-12
33.175	1.31826689545848e-11
33.2	2.85035124205487e-11
33.225	1.36958386997018e-11
33.25	1.84061063633262e-11
33.275	1.3920091457699e-11
33.3	1.59549833715977e-11
33.325	1.16510100300971e-11
33.35	1.96563211382663e-11
33.375	1.64135256570277e-11
33.4	1.59797644721431e-11
33.425	2.42678509323582e-11
33.45	6.40619730709979e-12
33.475	9.88094374437227e-12
33.5	1.24859351373277e-11
33.525	6.75503802749848e-12
33.55	1.02028062942574e-11
33.575	1.17333513978604e-11
33.6	2.1052184590229e-11
33.625	8.09941280899797e-12
33.65	7.84956239644349e-12
33.675	2.15040068299652e-11
33.7	4.01567720509788e-12
33.725	8.44588224104975e-12
33.75	6.57848394985854e-12
33.775	1.26870247449498e-11
33.8	1.35508830299023e-11
33.825	6.31140527579539e-12
33.85	2.38524588654172e-11
33.875	1.66813987677854e-11
33.9	1.85936040273155e-11
33.925	2.10214433912313e-11
33.95	1.16506787366871e-11
33.975	1.79359634264391e-11
34	1.556171396522e-11
34.025	2.0532372472438e-11
34.05	8.24288709137831e-12
34.075	1.5080405600768e-11
34.1	2.35422180790281e-11
34.125	2.03912088118901e-11
34.15	9.26070414465193e-12
34.175	1.03593207233925e-11
34.2	1.80079249694276e-11
34.225	1.76500796321109e-11
34.25	1.15192501276028e-11
34.275	8.15912838060993e-12
34.3	1.35037851587444e-11
34.325	1.43035929348049e-11
34.35	2.18523654720031e-11
34.375	6.87627731975557e-12
34.4	4.28023446823044e-12
34.425	1.04217669974281e-11
34.45	1.8872819914755e-11
34.475	1.35155548656615e-11
34.5	1.61713660266678e-11
34.525	1.37216055454324e-11
34.55	2.46127502134714e-11
34.575	2.15643210975922e-11
34.6	1.83896623391937e-11
34.625	1.97672641526837e-11
34.65	2.02526409732768e-11
34.675	1.52261053280389e-11
34.7	6.72643318624076e-12
34.725	1.49983057264666e-11
34.75	1.57102061744818e-11
34.775	1.98229670011497e-11
34.8	1.02412897051225e-11
34.825	1.18572805211379e-11
34.85	1.42951025904888e-11
34.875	1.21545838038137e-11
34.9	3.22400765399921e-11
34.925	1.03822584100866e-11
34.95	1.00075862383769e-11
34.975	9.22155488190312e-12
35	7.28270508871149e-12
35.025	6.84264570268268e-12
35.05	1.33088450436034e-11
35.075	1.65582787020559e-11
35.1	7.62699930404741e-12
35.125	1.05033997095073e-11
35.15	1.08530579441052e-11
35.175	5.06760497484761e-12
35.2	2.4268768682644e-11
35.225	1.21425050441501e-11
35.25	2.21183353335603e-11
35.275	1.82802653562968e-11
35.3	9.78016047569693e-12
35.325	1.11450695118778e-11
35.35	2.36844200740813e-11
35.375	1.99189343502752e-11
35.4	6.33545360359968e-12
35.425	7.16115075586125e-12
35.45	4.23236410526604e-12
35.475	2.53161356206256e-11
35.5	1.49157360353691e-11
35.525	1.68351107792477e-11
35.55	1.0607268993486e-11
35.575	1.36449141113626e-11
35.6	8.93642040942692e-12
35.625	2.26378389251572e-11
35.65	1.15172271861435e-11
35.675	9.45625682707938e-12
35.7	3.41798938518937e-11
35.725	8.0535274109834e-12
35.75	1.88735698504381e-11
35.775	1.08200645097268e-11
35.8	9.39767407559988e-12
35.825	7.86321707053748e-12
35.85	1.29471651296908e-11
35.875	1.56070482276915e-11
35.9	7.80749498709487e-12
35.925	9.26688009880969e-12
35.95	1.37550132435589e-11
35.975	1.97698830629402e-11
36	1.29085759920655e-11
36.025	1.11926180379291e-11
36.05	2.07918652840729e-11
36.075	1.23668532293973e-11
36.1	1.66723044745474e-11
36.125	1.50492538016448e-11
36.15	1.1003843305453e-11
36.175	1.54470043847331e-11
36.2	1.8720461587485e-11
36.225	1.35636383191017e-11
36.25	1.78973227986639e-11
36.275	1.62258366226671e-11
36.3	1.59306533976492e-11
36.325	1.5011742357628e-11
36.35	6.41945194998012e-12
36.375	1.22216416534765e-11
36.4	7.83480266992731e-12
36.425	4.35405133335083e-12
36.45	2.72442601581247e-11
36.475	1.70445870143765e-11
36.5	9.7700166165194e-12
36.525	9.59764063776835e-12
36.55	1.34509334093509e-11
36.575	9.30941905007936e-12
36.6	1.74566053409454e-11
36.625	1.44379322726088e-11
36.65	5.33185070044977e-12
36.675	1.2054321098629e-11
36.7	1.7716019464275e-11
36.725	1.91164438605374e-11
36.75	9.80413517658436e-12
36.775	8.13579627873555e-12
36.8	1.49428540805355e-11
36.825	8.10665201848757e-12
36.85	5.7341602505922e-12
36.875	1.43818617976528e-11
36.9	1.46564306065066e-11
36.925	1.03533370551567e-11
36.95	9.4390714058889e-12
36.975	1.08587463696611e-11
37	1.66453692391529e-11
37.025	1.0338993501904e-11
37.05	2.10177854318215e-11
37.075	1.02571506093675e-11
37.1	1.17468533926015e-11
37.125	2.00659910992087e-11
37.15	1.7422949362521e-11
37.175	5.09912839922498e-12
37.2	1.52805993202044e-11
37.225	1.5655197610791e-11
37.25	1.17825024926445e-11
37.275	1.22117719333411e-11
37.3	1.19141631126111e-11
37.325	9.45392106802045e-12
37.35	1.83547888698393e-11
37.375	1.17572514066301e-11
37.4	1.35258882078709e-11
37.425	1.64851341758535e-11
37.45	1.16531986905649e-11
37.475	1.62558242666838e-11
37.5	1.55067001601815e-11
37.525	1.15933385468514e-11
37.55	1.16440927932723e-11
37.575	8.36480241909049e-12
37.6	8.64463150871689e-12
37.625	1.76176572826829e-11
37.65	2.17862198543263e-11
37.675	2.61907417028173e-11
37.7	1.22966171465932e-11
37.725	1.04516085799386e-11
37.75	1.89791851526684e-11
37.775	1.63462383645016e-11
37.8	1.57948441865782e-11
37.825	8.40114394905173e-12
37.85	1.20646221213923e-11
37.875	1.89348368947423e-11
37.9	1.77840444870359e-11
37.925	2.61466129712376e-11
37.95	1.60221470452002e-11
37.975	8.90384525768427e-12
38	1.59098386214235e-11
38.025	1.25965861882767e-11
38.05	1.07313570727304e-11
38.075	1.33892807590957e-11
38.1	1.64291695125689e-11
38.125	8.20833893718399e-12
38.15	1.67817840789272e-11
38.175	3.33244612783243e-11
38.2	1.4559448958665e-11
38.225	1.468294993524e-11
38.25	1.98126380408218e-11
38.275	1.32572529086558e-11
38.3	1.06942244025792e-11
38.325	1.75724965499609e-11
38.35	2.28667567897946e-11
38.375	1.19677112464384e-11
38.4	1.46549370726821e-11
38.425	2.28344222999992e-11
38.45	1.73922212083548e-11
38.475	1.6406981436408e-11
38.5	9.6214443488335e-12
38.525	1.93669980031632e-11
38.55	1.0448837532856e-11
38.575	7.75025319788273e-12
38.6	2.3955490880345e-11
38.625	9.84860041075845e-12
38.65	1.30943134201149e-11
38.675	1.33625128882548e-11
38.7	1.37520068060507e-11
38.725	1.78034344364002e-11
38.75	1.46812226139247e-11
38.775	8.59260908120836e-12
38.8	6.14359899392052e-12
38.825	1.3039489441439e-11
38.85	3.06560231384296e-11
38.875	1.15965732186835e-11
38.9	1.08351180709893e-11
38.925	1.14325390842331e-11
38.95	1.8160263309672e-11
38.975	1.14167158411621e-11
39	1.70249579390319e-11
39.025	1.57466402778663e-11
39.05	5.08276707660374e-12
39.075	7.48561470726234e-12
39.1	9.56144047979935e-12
39.125	1.16813171667975e-11
39.15	1.19156902559566e-11
39.175	9.41142604640935e-12
39.2	1.26328879308877e-11
39.225	1.87729418209687e-11
39.25	1.12068242289879e-11
39.275	2.34070539532621e-11
39.3	1.73596349554881e-11
39.325	1.4942182438131e-11
39.35	1.07771374969942e-11
39.375	2.15151431389993e-11
39.4	1.73937412190437e-11
39.425	2.25874379114737e-11
39.45	1.39064863465198e-11
39.475	1.40293809062807e-11
39.5	2.56678585114114e-11
39.525	7.89301424511058e-12
39.55	1.02134614094497e-11
39.575	1.3995479117464e-11
39.6	1.73540319000016e-11
39.625	9.23511650292587e-12
39.65	1.36790930082448e-11
39.675	1.37334453953252e-11
39.7	1.21263086500853e-11
39.725	2.51689453503077e-11
39.75	1.30078126311639e-11
39.775	4.61933079450471e-11
39.8	8.93284205751405e-12
39.825	1.20624829732237e-11
39.85	3.31006624192481e-12
39.875	1.49915890531095e-11
39.9	1.77525243772375e-11
39.925	1.60644758433646e-11
39.95	1.07523088221768e-11
39.975	1.49037265244331e-11
40	2.18073307867987e-11
40.025	1.17086734143107e-11
40.05	2.63519515948985e-11
40.075	1.5042852461205e-11
40.1	1.05980157274086e-11
40.125	1.87679703607905e-11
40.15	1.31816002180142e-11
40.175	2.32481837776134e-11
40.2	1.18565201984479e-11
40.225	2.37708550653666e-11
40.25	1.72179179347831e-11
40.275	1.84522549899019e-11
40.3	9.49095024458752e-12
40.325	1.20588083343971e-11
40.35	9.34932127931746e-12
40.375	1.56874917945907e-11
40.4	1.63614256872625e-11
40.425	7.37593704084857e-12
40.45	1.07387460711187e-11
40.475	1.1089899496601e-11
40.5	2.12570424159544e-11
40.525	9.36959722737064e-12
40.55	3.03849929670217e-11
40.575	1.06272415459027e-11
40.6	1.54807446548981e-11
40.625	4.66636098252005e-12
40.65	1.90494934933949e-11
40.675	4.15677682210808e-12
40.7	1.11973708244682e-11
40.725	1.11875833511726e-11
40.75	2.21098540810193e-11
40.775	9.96086625451559e-12
40.8	8.87407941627118e-12
40.825	1.22464321328371e-11
40.85	2.28317337094197e-11
40.875	1.38586495540487e-11
40.9	1.39063110039876e-11
40.925	1.01121925444714e-11
40.95	4.82143071868862e-12
40.975	9.92430991653511e-12
41	2.91664857080033e-11
41.025	1.71646195232566e-11
41.05	2.76511228480877e-11
41.075	1.12708375969719e-11
41.1	1.53166403250611e-11
41.125	1.53413889875638e-11
41.15	2.32305810552451e-11
41.175	2.0278854310758e-11
41.2	2.10548686586525e-11
41.225	1.55007594214949e-11
41.25	1.23296174859429e-11
41.275	5.70509911296543e-12
41.3	1.46054225311038e-11
41.325	1.68670267519408e-11
41.35	2.99066846841161e-11
41.375	9.15463949839914e-12
41.4	1.93304884172317e-11
41.425	7.36750742705054e-12
41.45	8.94214901120845e-12
41.475	3.02199615508864e-11
41.5	1.71702309897267e-11
41.525	1.72994137095255e-11
41.55	3.17338715917546e-11
41.575	3.49936542449665e-11
41.6	5.30790437610082e-12
41.625	1.03594677001549e-11
41.65	1.64664275074241e-11
41.675	6.79730061692264e-12
41.7	1.45975637743971e-11
41.725	1.80349963192556e-11
41.75	1.70552587054127e-11
41.775	1.50105060565087e-11
41.8	8.12941240992767e-12
41.825	1.0696072677185e-11
41.85	3.1514788593531e-11
41.875	2.20531085095357e-11
41.9	2.08753422620543e-11
41.925	1.0322501492234e-11
41.95	6.82817284741481e-12
41.975	1.08472270961205e-11
42	2.40536733646456e-11
42.025	1.61539168296268e-11
42.05	1.38091228872983e-11
42.075	1.50460254275599e-11
42.1	1.9459503330761e-11
42.125	1.34916621497462e-11
42.15	1.40474372105325e-11
42.175	1.1587791675943e-11
42.2	1.3909024875554e-11
42.225	2.19722212488849e-11
42.25	1.40473294780314e-11
42.275	2.98779479398229e-11
42.3	1.68822401190994e-11
42.325	2.37936213100018e-11
42.35	1.26309486892271e-11
42.375	1.68330094152353e-11
42.4	1.65338993062512e-11
42.425	6.08254694086885e-12
42.45	1.6626282203806e-11
42.475	2.08646431924979e-11
42.5	1.44730848464516e-11
42.525	2.99448215946617e-11
42.55	1.02726240811687e-10
42.575	1.32784443950567e-09
42.6	4.47248708130289e-10
42.625	5.20931838340423e-11
42.65	4.59064213004742e-11
42.675	6.38525870567627e-11
42.7	2.6143851036349e-11
42.725	2.55816010840494e-11
42.75	2.05127617704201e-11
42.775	2.21989775814706e-11
42.8	1.70342611985414e-11
42.825	2.31047849959524e-11
42.85	1.88992819378149e-11
42.875	7.9756813542217e-12
42.9	1.61650099513851e-11
42.925	6.17341244067744e-12
42.95	3.96416587746039e-12
42.975	1.50508664377791e-11
43	1.63735561397567e-11
43.025	1.74788290757537e-11
43.05	2.70497430867115e-11
43.075	6.25415624794331e-12
43.1	2.63480545611693e-11
43.125	1.30429356920767e-11
43.15	3.98427272815094e-11
43.175	1.72032344357928e-11
43.2	8.32853124518114e-12
43.225	1.13182335337478e-11
43.25	1.62587390673553e-11
43.275	1.31390051893702e-11
43.3	1.11029937484898e-11
43.325	1.30968204057032e-11
43.35	7.96862550544775e-12
43.375	1.89609697139779e-11
43.4	8.37693490791989e-12
43.425	2.7316436180353e-11
43.45	2.63710154233215e-11
43.475	1.84474642015394e-11
43.5	1.03964392835645e-11
43.525	1.7826959561282e-11
43.55	1.06442924647363e-11
43.575	1.14472546307361e-11
43.6	2.95730282563143e-11
43.625	3.65289820765047e-12
43.65	4.97161525050103e-12
43.675	2.22280901483762e-11
43.7	2.27899891934464e-11
43.725	2.34025597898956e-11
43.75	1.87722888548993e-11
43.775	1.8976247971847e-11
43.8	1.82983072654159e-11
43.825	1.3147151043942e-11
43.85	1.50721942186285e-11
43.875	1.82774312094281e-11
43.9	2.25768092879163e-11
43.925	1.00499594317111e-11
43.95	1.41921165602091e-11
43.975	9.68747712709617e-12
44	4.93619070683451e-12
44.025	1.27383764285534e-11
44.05	1.9270815201798e-11
44.075	3.0546728418643e-11
44.1	6.92115617527957e-12
44.125	2.06659701009925e-11
44.15	2.75557525137303e-11
44.175	3.58005229719792e-11
44.2	1.57810409961361e-11
44.225	2.24110116942249e-11
44.25	9.67167606735415e-12
44.275	1.90754662803633e-11
44.3	7.0099963740619e-12
44.325	1.09954712222074e-11
44.35	2.11443163095876e-11
44.375	7.30776791737466e-12
44.4	8.00239711753487e-12
44.425	5.51988335114388e-12
44.45	1.7037138773903e-11
44.475	2.37491432845958e-11
44.5	1.72666438984966e-11
44.525	7.18427973131331e-12
44.55	7.25242182520806e-12
44.575	1.96548231474917e-11
44.6	2.14939569990615e-11
44.625	1.44545767026048e-11
44.65	1.0389304665453e-11
44.675	7.23907009532309e-12
44.7	9.63794207771751e-12
44.725	1.43781944235664e-11
44.75	8.74776197434605e-12
44.775	2.33711168352636e-11
44.8	1.60869088534823e-11
44.825	1.03822712468064e-11
44.85	9.15292433040251e-12
44.875	2.01821900866891e-11
44.9	6.79336380614882e-12
44.925	1.78100208442924e-11
44.95	9.82478022591738e-12
44.975	7.11238528290865e-12
45	8.91522217261779e-12
45.025	1.96947100808903e-11
45.05	1.53685761355073e-11
45.075	9.77627481972694e-12
45.1	1.93173391087855e-11
45.125	2.39927004278626e-11
45.15	6.6007039368963e-12
45.175	9.40201490439478e-12
45.2	3.44160921359655e-11
45.225	3.4065162404643e-12
45.25	2.19938399641568e-11
45.275	4.3624305293695e-12
45.3	1.27375077473177e-11
45.325	1.02976203857241e-11
45.35	1.24525909657927e-11
45.375	8.93297206332119e-12
45.4	2.6018681070586e-11
45.425	1.46576982969509e-11
45.45	3.78087784995381e-12
45.475	2.50580852176181e-11
45.5	1.1497874110844e-11
45.525	1.26922513164571e-11
45.55	2.33244215375682e-11
45.575	1.06940939820445e-11
45.6	1.96940655949824e-11
45.625	1.26707195119998e-11
45.65	8.95610045034073e-12
45.675	2.22274303529929e-11
45.7	1.20282156791279e-11
45.725	2.27677552603593e-11
45.75	1.40274623112156e-11
45.775	2.55811936010456e-11
45.8	1.34955462713692e-11
45.825	1.13402650931385e-11
45.85	7.71860423083346e-12
45.875	9.14917467056542e-12
45.9	4.13395109839698e-11
45.925	2.69931142607294e-11
45.95	1.85109784570121e-11
45.975	9.49255404277588e-12
46	1.81510644056468e-11
46.025	1.66037312714679e-11
46.05	1.46381380511589e-11
46.075	2.06832394501059e-11
46.1	6.41404638391466e-12
46.125	1.2443564371913e-11
46.15	6.71651411854218e-12
46.175	1.63328771743404e-11
46.2	1.56094624243902e-11
46.225	1.34742406996985e-11
46.25	1.00186093992852e-11
46.275	7.06393204447244e-12
46.3	1.42269217381564e-11
46.325	8.47632993524396e-12
46.35	3.77458081630742e-12
46.375	1.58086247633845e-11
46.4	6.45985102991555e-12
46.425	7.01611346018008e-12
46.45	1.54696161121135e-11
46.475	3.67870682483488e-11
46.5	1.64927633698954e-11
46.525	3.72289985542469e-11
46.55	2.64027464369597e-11
46.575	1.03882613304209e-11
46.6	1.09441706186515e-11
46.625	1.02600495843444e-11
46.65	1.18649256986496e-11
46.675	1.07398168993583e-11
46.7	6.29185086380328e-12
46.725	1.88605821433556e-11
46.75	2.21569684423764e-11
46.775	8.45523720699162e-12
46.8	2.29004948026081e-11
46.825	3.78684135792657e-12
46.85	1.3031444206113e-11
46.875	7.24350299577575e-12
46.9	1.76260084314642e-11
46.925	1.4691535469685e-11
46.95	3.42203523509446e-11
46.975	1.32952536352839e-11
47	6.57002904526506e-12
47.025	5.2738318463178e-12
47.05	9.71148295186654e-12
47.075	3.42112864249083e-11
47.1	2.02703474921918e-11
47.125	1.33511132764427e-11
47.15	1.98131258087596e-12
47.175	1.04374171098807e-11
47.2	1.55043303215966e-11
47.225	3.14390800063652e-11
47.25	2.05363631232851e-11
47.275	1.45296330490544e-11
47.3	1.0660889199814e-11
47.325	7.62821155746609e-12
47.35	1.33884686760087e-11
47.375	2.69739457612312e-11
47.4	1.01355359580439e-11
47.425	1.73956029720462e-11
47.45	1.12059185203628e-11
47.475	2.38204315343709e-11
47.5	8.43406661814402e-12
47.525	1.76680045415319e-11
47.55	2.03221703245136e-11
47.575	6.2552293114885e-12
47.6	1.13956432381972e-11
47.625	1.97416599114623e-11
47.65	1.75076203637994e-11
47.675	1.49528817880246e-11
47.7	7.70413554587334e-12
47.725	1.22757022029356e-11
47.75	7.31188214463367e-12
47.775	8.9856993093676e-12
47.8	9.05679011691124e-12
47.825	9.76373867351237e-12
47.85	7.04986195318662e-12
47.875	1.5602455150084e-11
47.9	1.46212449388879e-11
47.925	1.19432047397394e-11
47.95	1.18421225677537e-11
47.975	8.09436146685912e-12
48	1.33216713754466e-11
48.025	1.13878810798182e-11
48.05	8.74536397773229e-12
48.075	1.55397103411348e-11
48.1	1.07570559250596e-11
48.125	3.58045614796804e-11
48.15	1.96607883676782e-11
48.175	9.21207773803702e-12
48.2	9.31987608735849e-12
48.225	1.20524418585238e-11
48.25	1.33116128459612e-11
48.275	2.02106221171515e-11
48.3	3.60405793189313e-11
48.325	1.36329987338715e-11
48.35	1.89919547754814e-11
48.375	1.01124454136737e-11
48.4	7.14442596251859e-12
48.425	1.07412897188148e-11
48.45	7.09712081386523e-12
48.475	1.43777943001074e-11
48.5	9.43133430760115e-12
48.525	1.09733998092452e-11
48.55	1.4475103275645e-11
48.575	1.46788440136537e-11
48.6	2.47625178536263e-11
48.625	1.38246503938546e-11
48.65	1.33501377339757e-11
48.675	4.36980245178178e-11
48.7	1.33531087023195e-11
48.725	2.11783661182712e-11
48.75	3.48429936027916e-11
48.775	1.20155302103153e-11
48.8	2.83204599187651e-11
48.825	1.57233080550769e-11
48.85	1.33408652849295e-11
48.875	5.49439290124524e-12
48.9	1.08331551887328e-11
48.925	1.10359711986585e-11
48.95	9.86746182243392e-12
48.975	1.37189469310532e-11
49	4.7126074711627e-12
49.025	1.24534404155042e-11
49.05	1.58899289030572e-11
49.075	2.03925674412358e-11
49.1	1.18972115382094e-11
49.125	3.35965031686488e-11
49.15	1.64031417521852e-11
49.175	8.03772348874202e-12
49.2	1.84943914448761e-11
49.225	1.43692499178573e-11
49.25	7.81124359273128e-12
49.275	2.92864332967386e-11
49.3	2.76293514404905e-11
49.325	1.13948493464204e-11
49.35	1.54363826918588e-11
49.375	6.49653429170074e-12
49.4	1.86741129183849e-11
49.425	2.22309902877934e-11
49.45	1.74710154659619e-11
49.475	1.59860995566199e-11
49.5	1.79591332490502e-11
49.525	1.8385047610476e-11
49.55	1.011261950228e-11
49.575	1.46897312503542e-11
49.6	1.78196601365003e-11
49.625	1.1902958213773e-11
49.65	1.54078977615061e-11
49.675	1.66959118633772e-11
49.7	8.93898290776028e-12
49.725	1.36838580254924e-11
49.75	2.11684746800234e-11
49.775	1.05539013600551e-11
49.8	1.30799130710328e-11
49.825	1.48167938691984e-11
49.85	9.7184402203258e-12
49.875	2.562648098219e-11
49.9	2.42877120114703e-11
49.925	2.86693347640192e-12
49.95	1.49116176657184e-11
49.975	6.4095719864731e-12
50	4.98125475191609e-12
50.025	1.29038977078268e-11
50.05	9.75321595857023e-12
50.075	1.40400117393919e-11
50.1	5.69128059641223e-12
50.125	1.01233047616135e-11
50.15	1.62939335216637e-11
50.175	9.09891683294746e-12
50.2	1.61993352841143e-11
50.225	3.16593534328389e-11
50.25	2.74960576848606e-11
50.275	1.62368589281472e-11
50.3	1.76633150021569e-11
50.325	7.8786147945109e-12
50.35	5.60996794249554e-12
50.375	2.04753708274981e-11
50.4	2.40707373225432e-11
50.425	1.10266695455064e-11
50.45	1.59747216825957e-11
50.475	9.595813782991e-12
50.5	1.35607633889424e-11
50.525	1.02547704465456e-11
50.55	2.27865452140343e-11
50.575	1.3580247118371e-11
50.6	1.40559290290518e-11
50.625	8.59377593661276e-12
50.65	1.39220987630874e-11
50.675	2.63555088816341e-11
50.7	1.26513319471206e-11
50.725	1.06557042999661e-11
50.75	1.3233620304153e-11
50.775	2.38751031376556e-11
50.8	1.54302382593857e-11
50.825	2.24385068614705e-11
50.85	1.91052932172376e-11
50.875	1.41421684168675e-11
50.9	1.88105936438807e-11
50.925	2.02322887650301e-11
50.95	1.17864284439757e-11
50.975	1.24937639794746e-11
51	4.45781676312537e-12
51.025	2.00986774272419e-11
51.05	5.99728232161089e-12
51.075	1.05279841698031e-11
51.1	1.80641611280379e-11
51.125	1.43522952568183e-11
51.15	1.27389267071165e-11
51.175	8.51800726937712e-12
51.2	1.46718405748584e-11
51.225	1.57517320096843e-11
51.25	1.04493207206771e-11
51.275	6.55245551092327e-12
51.3	1.01327482101889e-11
51.325	1.10972296828644e-11
51.35	1.83916398406106e-11
51.375	1.15126881788678e-11
51.4	1.30608437015174e-11
51.425	6.7153030980532e-12
51.45	1.11570140558952e-11
51.475	2.06775803155913e-11
51.5	9.05565015353973e-12
51.525	2.37390611349001e-11
51.55	8.9275865599265e-12
51.575	8.77215448958616e-12
51.6	1.6013978745521e-11
51.625	2.77270435703974e-11
51.65	1.51343184824993e-11
51.675	2.4411316906758e-11
51.7	1.64231918668525e-11
51.725	2.99561294392369e-11
51.75	1.37335526436824e-11
51.775	1.25286650012698e-11
51.8	1.81825614142971e-11
51.825	1.53020961380915e-11
51.85	8.45420079083232e-12
51.875	6.46778143701217e-12
51.9	2.63759949327354e-11
51.925	1.04064267065887e-11
51.95	5.98693091284212e-12
51.975	9.63641315604904e-12
52	2.15334645154399e-11
52.025	9.7872580497771e-12
52.05	1.16349652962828e-11
52.075	1.82577887687483e-11
52.1	1.63390955838963e-11
52.125	1.86903201617953e-11
52.15	4.84917977728346e-12
52.175	2.08988684751307e-11
52.2	7.94925322231268e-12
52.225	2.12627745082853e-11
52.25	1.77512557592683e-11
52.275	1.85811523939105e-11
52.3	3.00302273017391e-11
52.325	2.36561966074645e-11
52.35	9.03301228972178e-12
52.375	7.64416080197074e-12
52.4	1.31196969837414e-11
52.425	1.47613716322257e-11
52.45	1.54249720978101e-11
52.475	1.31334285231746e-11
52.5	4.79977070733456e-12
52.525	1.85391046420501e-11
52.55	1.30441515778189e-11
52.575	1.73511489197335e-11
52.6	5.63992193617795e-12
52.625	7.8371113452007e-12
52.65	1.20324704504255e-11
52.675	1.61748201906841e-11
52.7	1.41238255148252e-11
52.725	4.77861373317791e-12
52.75	9.78636686044177e-12
52.775	1.45270841536422e-11
52.8	9.37455952280035e-12
52.825	6.33809264100784e-12
52.85	1.81485806377641e-11
52.875	1.28649303531622e-11
52.9	2.294300068954e-11
52.925	1.01845914365512e-11
52.95	2.08920911926159e-11
52.975	1.82924265888577e-11
53	1.86415026097114e-11
53.025	7.57985342055925e-12
53.05	9.59779568956439e-12
53.075	1.65411119650909e-11
53.1	5.37048474092676e-12
53.125	2.67498314207033e-11
53.15	1.17965511031018e-11
53.175	2.66598465862381e-11
53.2	8.54060965471194e-12
53.225	1.1039991390871e-11
53.25	2.61087832241121e-11
53.275	2.26303255833693e-11
53.3	1.30194272977677e-11
53.325	2.34670748046549e-11
53.35	2.07221714375757e-11
53.375	7.28177012199972e-12
53.4	2.17319451214061e-11
53.425	4.37985321879875e-12
53.45	3.64865739459629e-11
53.475	1.87660335821831e-11
53.5	9.49446635043895e-12
53.525	6.58138414876831e-12
53.55	2.49669447541103e-11
53.575	1.91378564314942e-11
53.6	1.52076049512582e-11
53.625	1.31641126136323e-11
53.65	8.87071037734777e-12
53.675	1.07447252555106e-11
53.7	1.05973508790736e-11
53.725	6.1659974826926e-12
53.75	1.58155213650297e-11
53.775	1.20749097704585e-11
53.8	1.66097540222026e-11
53.825	9.49492315489771e-12
53.85	1.94182391991894e-11
53.875	1.43806896897716e-11
53.9	1.75342242702284e-11
53.925	7.00428101132108e-12
53.95	3.17211399242154e-12
53.975	1.21833814604265e-11
54	2.27091172318201e-11
54.025	8.38097640710437e-12
54.05	8.09062202030797e-12
54.075	1.865399883417e-11
54.1	1.46710733319452e-11
54.125	1.29454596183576e-11
54.15	1.67801704596667e-11
54.175	1.66026972829751e-11
54.2	3.9819083891741e-12
54.225	2.17108669522532e-11
54.25	1.59411448151644e-11
54.275	9.29701578512513e-12
54.3	8.29552593228169e-12
54.325	1.29938900597286e-11
54.35	4.09131874862486e-12
54.375	1.38658850753535e-11
54.4	1.9164103213164e-11
54.425	1.6087860094091e-11
54.45	1.7827909467435e-11
54.475	1.62844788473357e-11
54.5	1.73516611192774e-11
54.525	5.49024459834923e-12
54.55	1.09978756449855e-11
54.575	1.17134426380964e-11
54.6	5.47262347256107e-12
54.625	2.06733861341497e-11
54.65	1.62046404378044e-11
54.675	6.29102958579897e-12
54.7	1.47103797771395e-11
54.725	1.09116598678812e-11
54.75	7.5015631702129e-12
54.775	2.62087444758639e-11
54.8	4.09436740513702e-11
54.825	1.22077300365903e-11
54.85	1.05685039888574e-11
54.875	6.66286042613732e-12
54.9	1.70078477973219e-11
54.925	1.06849279623016e-11
54.95	1.59447946818032e-11
54.975	8.02860095134495e-12
55	9.15326848694801e-12
55.025	2.94826013485124e-11
55.05	1.63929808301601e-11
55.075	2.46846828408567e-11
55.1	1.67731220922191e-11
55.125	1.79447426198316e-11
55.15	2.03371894214509e-11
55.175	4.28383532787975e-12
55.2	2.63618666512451e-11
55.225	2.08192501212387e-11
55.25	1.95020447693678e-11
55.275	2.11153721051097e-11
55.3	5.11177549024733e-12
55.325	3.05559144627549e-11
55.35	1.28966072421114e-11
55.375	1.18777551969757e-11
55.4	2.22186359421136e-11
55.425	1.37589768850645e-11
55.45	1.15118758690441e-11
55.475	1.58338715281316e-11
55.5	1.54606282194457e-11
55.525	1.48050764243587e-11
55.55	1.58910439634395e-11
55.575	1.27489589932859e-11
55.6	1.97884964129576e-11
55.625	1.35902571202808e-11
55.65	1.40743261635355e-11
55.675	1.53759278276792e-11
55.7	2.18724013850275e-11
55.725	9.9294511166468e-12
55.75	1.98696445591974e-11
55.775	1.87318361365168e-11
55.8	3.28379204545167e-12
55.825	1.0044591773824e-11
55.85	4.06805235773452e-12
55.875	1.49309849340477e-11
55.9	1.95909530771522e-11
55.925	1.09348941866445e-11
55.95	9.16578602379039e-12
55.975	5.08219238033391e-12
56	1.22949125300419e-11
56.025	8.01436834685804e-12
56.05	1.3855856160418e-11
56.075	2.52028344478314e-11
56.1	2.38576321621329e-11
56.125	9.79702194875169e-12
56.15	1.31503169562603e-11
56.175	8.988255951381e-12
56.2	1.5413296802704e-11
56.225	4.85950460334945e-12
56.25	8.94500362605915e-12
56.275	1.58377358074506e-11
56.3	1.42512577606437e-11
56.325	3.0558648315398e-11
56.35	1.38074335234674e-11
56.375	1.12370080139638e-11
56.4	1.34592379154659e-11
56.425	6.52681343503828e-12
56.45	1.18691412603037e-11
56.475	4.25144774067861e-12
56.5	1.4535907948502e-11
56.525	1.75687372682004e-11
56.55	1.817516101987e-11
56.575	7.32155393840335e-12
56.6	4.29158553622378e-12
56.625	2.1720676914974e-11
56.65	8.84774158767212e-12
56.675	5.72331451843246e-12
56.7	9.71446448930152e-12
56.725	3.7091906477423e-12
56.75	9.91933763547029e-12
56.775	1.78538827590102e-11
56.8	1.69456045742836e-11
56.825	2.0486489543917e-11
56.85	2.48772588296597e-11
56.875	9.14443114716856e-12
56.9	8.21439738591095e-12
56.925	7.19849410014602e-12
56.95	1.39992202487629e-11
56.975	6.34089460572078e-12
57	8.4662796657142e-12
57.025	6.88187974783738e-12
57.05	2.30235910893026e-11
57.075	1.63117956544259e-11
57.1	2.30945466575469e-11
57.125	1.6023370755511e-11
57.15	1.33057234993003e-11
57.175	9.83306913815795e-12
57.2	1.71718654243878e-11
57.225	1.15135331975558e-11
57.25	2.78801031445966e-11
57.275	2.07627389239438e-11
57.3	1.13196700276225e-11
57.325	1.29065225308325e-11
57.35	1.4573776762521e-11
57.375	8.96926372076365e-12
57.4	1.0261530521085e-11
57.425	2.97774454397831e-11
57.45	1.59756786688544e-11
57.475	1.00130296614099e-11
57.5	1.77832503783165e-11
57.525	2.82601323009172e-11
57.55	1.25141902722919e-11
57.575	1.75241815975426e-11
57.6	2.87345307380309e-11
57.625	1.28925466686676e-11
57.65	1.77082741288983e-11
57.675	6.54257746020969e-12
57.7	8.88706284639454e-12
57.725	2.31558714520167e-11
57.75	1.02255203300474e-11
57.775	1.31683622060603e-11
57.8	1.63228307273813e-11
57.825	6.70240971322278e-12
57.85	1.31842966325664e-11
57.875	1.8349429212825e-11
57.9	3.05078730278089e-11
57.925	7.22156196532675e-12
57.95	2.29689146314697e-11
57.975	9.87131114499392e-12
58	8.69565011084501e-12
58.025	1.82403326336106e-11
58.05	2.00830821485996e-11
58.075	4.56876422674792e-12
58.1	9.25110229850239e-12
58.125	2.31339217647126e-11
58.15	6.63737330102007e-12
58.175	1.86046331808557e-11
58.2	1.04205164581623e-11
58.225	1.67555713524851e-11
58.25	1.61523747310467e-11
58.275	5.53460581753315e-12
58.3	1.21392175933138e-11
58.325	1.596014565899e-11
58.35	6.88032225988363e-12
58.375	1.15011094630909e-11
58.4	1.58896629618574e-11
58.425	1.45632984927844e-11
58.45	1.36768519101904e-11
58.475	1.78196394434555e-11
58.5	1.7880042950334e-11
58.525	2.10853172187396e-11
58.55	1.87345758400579e-11
58.575	1.13127391377502e-11
58.6	6.62851295491448e-12
58.625	9.31630466092981e-12
58.65	8.36736335328099e-12
58.675	1.36322507273413e-11
58.7	1.37100109857827e-11
58.725	4.83433981480131e-12
58.75	1.48290684951899e-11
58.775	2.05886521751407e-11
58.8	1.84304775083177e-11
58.825	2.48724729609871e-11
58.85	1.8869042254454e-11
58.875	1.35409802039841e-11
58.9	1.65869723612926e-11
58.925	7.58744030629473e-12
58.95	3.47773883819312e-12
58.975	1.50671980087714e-11
59	1.90518302648753e-11
59.025	6.33021434124978e-12
59.05	9.62497886625056e-12
59.075	2.03037774601582e-11
59.1	7.81332309578067e-12
59.125	1.25114025172055e-11
59.15	1.59607601873207e-11
59.175	4.79558094846934e-12
59.2	1.5616763132695e-11
59.225	2.77277332803317e-11
59.25	1.59431389755945e-11
59.275	1.22341071194101e-11
59.3	1.88829395423686e-11
59.325	1.59910590255631e-11
59.35	1.65361787209952e-11
59.375	1.81353840342895e-11
59.4	9.89443996518983e-12
59.425	3.83246409481967e-12
59.45	1.7259215122752e-11
59.475	1.21180505434239e-11
59.5	1.4428721068042e-11
59.525	2.02529546394136e-11
59.55	6.80811827022528e-12
59.575	7.54000879319138e-12
59.6	1.60441645775454e-11
59.625	1.52730009191995e-11
59.65	9.13794528979524e-12
59.675	1.68651255812685e-11
59.7	1.99514620467759e-11
59.725	5.97506948618385e-12
59.75	1.27165376377601e-11
59.775	1.77508860939624e-11
59.8	1.70018642584485e-11
59.825	1.50369121857319e-11
59.85	2.28171545652993e-11
59.875	1.75402492151192e-11
59.9	1.36565947955606e-11
59.925	1.19539287081774e-11
59.95	2.39933011724151e-11
59.975	1.50489609736127e-11
60	2.15876046612324e-11
60.025	1.33781557402002e-11
60.05	1.37003582964837e-11
60.075	1.83559475496251e-11
60.1	4.74195376656802e-12
60.125	1.55682685524544e-11
60.15	9.59112633902566e-12
60.175	2.54253647350862e-11
60.2	1.2190989577205e-11
60.225	1.12560564472967e-11
60.25	1.59262275753168e-11
60.275	2.12557434300253e-11
60.3	9.80965295007762e-12
60.325	1.83481408911953e-11
60.35	1.23550692421818e-11
60.375	1.75029573277621e-11
60.4	1.11976525961812e-11
60.425	2.88221259971538e-11
60.45	1.67006628348465e-11
60.475	1.35460112965452e-11
60.5	7.11541963536041e-12
60.525	5.73195462700319e-12
60.55	1.00120370314477e-11
60.575	1.0775449285707e-11
60.6	8.67157386595431e-12
60.625	1.11494646920213e-11
60.65	1.8769310989266e-11
60.675	1.98412741883423e-11
60.7	1.19295275198736e-11
60.725	1.94497124757815e-11
60.75	8.31816317325399e-12
60.775	1.15358992592743e-11
60.8	1.84974318757188e-11
60.825	8.07843041697289e-12
60.85	2.1201913732295e-11
60.875	5.65732528962733e-12
60.9	1.13259444847978e-11
60.925	1.43356146990749e-11
60.95	1.36079620175511e-11
60.975	1.48776412761801e-11
61	1.43738418552527e-11
61.025	1.33980972078861e-11
61.05	1.35915736883869e-11
61.075	1.17033645835193e-11
61.1	8.58773614710316e-12
61.125	1.08128245279937e-11
61.15	2.46827353773452e-11
61.175	2.3715150748343e-11
61.2	1.25053127219932e-11
61.225	1.2956107113951e-11
61.25	2.17101809171344e-11
61.275	1.27994988779062e-11
61.3	1.25823838371646e-11
61.325	7.43548540270849e-12
61.35	5.4652108044307e-12
61.375	6.32485205283622e-12
61.4	5.47295128938134e-12
61.425	7.09119975757129e-12
61.45	1.33133894425544e-11
61.475	1.19459421499261e-11
61.5	1.77155528938531e-11
61.525	1.29686642975976e-11
61.55	2.27430133430136e-11
61.575	1.88191439559152e-11
61.6	1.24003660947765e-11
61.625	1.16269085044085e-11
61.65	1.51709592602631e-11
61.675	1.38446906877154e-11
61.7	1.33141305349892e-11
61.725	1.28722779718064e-11
61.75	5.25223278093639e-12
61.775	9.27321669675487e-12
61.8	1.85425701008412e-11
61.825	1.59288826875553e-11
61.85	1.74366305098705e-11
61.875	1.16039399972264e-11
61.9	2.08228704647804e-11
61.925	9.84592518489851e-12
61.95	1.06552326476468e-11
61.975	2.0168012506828e-11
62	6.2068732671804e-12
62.025	1.2960480857899e-11
62.05	1.79630533277205e-11
62.075	1.23238685373233e-11
62.1	7.74422303821521e-12
62.125	2.46128512622266e-11
62.15	1.18272389375602e-11
62.175	1.97027671328225e-11
62.2	9.52229235939469e-12
62.225	1.0268073398133e-11
62.25	2.04565400222741e-11
62.275	1.23231061650358e-11
62.3	6.94191805500307e-12
62.325	8.88121058871049e-12
62.35	1.24408819434689e-11
62.375	1.9995494459294e-11
62.4	1.3716691291076e-11
62.425	7.41053605202445e-12
62.45	1.32797638406164e-11
62.475	1.90757754288093e-11
62.5	1.48889321958529e-11
62.525	1.053684353953e-11
62.55	1.45848937221262e-11
62.575	2.36316293220548e-11
62.6	6.23941138843177e-12
62.625	1.58726164808482e-11
62.65	2.72104944202022e-11
62.675	7.38183140582112e-12
62.7	7.55084432435873e-12
62.725	1.87904358198502e-11
62.75	5.93090725153469e-12
62.775	7.10135875895596e-12
62.8	1.32668299330466e-11
62.825	1.91046987961417e-11
62.85	1.11815448306803e-11
62.875	1.78084235653739e-11
62.9	1.72906430220719e-11
62.925	2.52563406005626e-11
62.95	3.88792065104524e-11
62.975	1.47865707241501e-11
63	3.32077795626198e-11
63.025	8.42609061518392e-12
63.05	2.33731274422144e-11
63.075	1.49937622355863e-11
63.1	1.04852582802795e-11
63.125	1.84807090940522e-11
63.15	1.53472933713102e-11
63.175	1.00511822428644e-11
63.2	6.59951449452561e-12
63.225	1.13784470446608e-11
63.25	2.14214817770663e-11
63.275	2.18352750931404e-11
63.3	5.57556031873092e-12
63.325	2.28802107290446e-11
63.35	1.62259519775947e-11
63.375	1.46577612118755e-11
63.4	1.68577984130769e-11
63.425	2.77706230355033e-11
63.45	1.56157594430961e-11
63.475	8.0520073092215e-12
63.5	5.04704625757286e-12
63.525	1.11025249852847e-11
63.55	8.51245074136667e-12
63.575	1.56910347761772e-11
63.6	1.60014567981853e-11
63.625	2.09367895491308e-11
63.65	1.02765669767137e-11
63.675	9.90489023899738e-12
63.7	8.5175858652507e-12
63.725	1.86210921078101e-11
63.75	2.36956850695586e-11
63.775	1.69596199483319e-11
63.8	1.49317999321938e-11
63.825	1.85364513782161e-11
63.85	1.97968056364678e-11
63.875	3.69681071786788e-11
63.9	9.57162276030743e-12
63.925	1.41097363076353e-11
63.95	1.00471843174605e-11
63.975	8.19050271471209e-12
64	2.83928988928179e-11
64.025	2.95822446926242e-11
64.05	1.39046760409672e-11
64.075	2.75489501756788e-11
64.1	1.33828168327757e-11
64.125	1.70692560071888e-11
64.15	9.83473635351442e-12
64.175	2.43687349772337e-11
64.2	1.79312136148707e-11
64.225	1.17612688429746e-11
64.25	1.44605331733023e-11
64.275	2.15597076160722e-11
64.3	1.4878664412687e-11
64.325	1.5937579309583e-11
64.35	7.23728472993758e-12
64.375	1.08350827336798e-11
64.4	1.51524795174132e-11
64.425	1.49441091160043e-11
64.45	5.78539356491425e-12
64.475	6.56463268191381e-12
64.5	1.2593425906227e-11
64.525	8.93136322155096e-12
64.55	1.32592441703018e-11
64.575	9.48488524679759e-12
64.6	8.00075927719795e-12
64.625	1.59553585100671e-11
64.65	2.93792163871365e-11
64.675	1.66931113482643e-11
64.7	1.07708399454261e-11
64.725	1.29216113450282e-11
64.75	1.87986234452874e-11
64.775	1.12043309214752e-11
64.8	7.73135038517014e-12
64.825	1.65892704288927e-11
64.85	7.16545102361302e-12
64.875	1.42252520023756e-11
64.9	7.27889110136308e-12
64.925	6.4177627251055e-12
64.95	1.94311129036136e-11
64.975	2.86694561857344e-11
65	1.84622141473933e-11
65.025	1.86362314349159e-11
65.05	2.15249320551602e-11
65.075	1.12697575266772e-11
65.1	6.90350738867107e-12
65.125	1.41414696541068e-11
65.15	2.81095908675237e-11
65.175	3.38606198619711e-12
65.2	2.00503789831427e-11
65.225	9.31204769166742e-12
65.25	1.09021180798465e-11
65.275	1.83837513611414e-11
65.3	1.09950474520331e-11
65.325	1.02171727786042e-11
65.35	9.24805058459419e-12
65.375	1.53127333502709e-11
65.4	1.85895392783205e-11
65.425	1.35124004061411e-11
65.45	1.33735200858196e-11
65.475	1.92663316965612e-11
65.5	1.68333991392383e-11
65.525	1.87614895193376e-11
65.55	2.49506041193939e-11
65.575	2.54915362820868e-11
65.6	1.35364908456917e-11
65.625	7.09078038605491e-12
65.65	2.19431874606133e-11
65.675	9.56687050456412e-12
65.7	7.35498343596099e-12
65.725	2.21702585965141e-11
65.75	1.65812128283986e-11
65.775	7.95782967841735e-12
65.8	1.34426646372511e-11
65.825	4.71262738085931e-12
65.85	1.02269963652278e-11
65.875	2.03319449363558e-11
65.9	1.31203559163607e-11
65.925	2.36362026937262e-11
65.95	1.26279199105145e-11
65.975	1.18796680888613e-11
66	8.57926595252203e-12
66.025	2.60360572374738e-11
66.05	2.07655138649589e-11
66.075	9.17713527104332e-12
66.1	1.87689891261849e-11
66.125	1.75824702405098e-11
66.15	2.09987615046679e-11
66.175	8.08743097431118e-12
66.2	1.50612247347043e-11
66.225	1.94853925056837e-11
66.25	6.43754135545451e-12
66.275	7.72136712390251e-12
66.3	2.12933011384479e-11
66.325	2.35325501137492e-11
66.35	1.07256222927137e-11
66.375	6.20226721941266e-12
66.4	1.9820038924068e-11
66.425	1.37688318701856e-11
66.45	1.71143030142554e-11
66.475	5.32732090772289e-12
66.5	1.14235795574245e-11
66.525	1.91774660344961e-11
66.55	1.14268041909805e-11
66.575	1.19814238664296e-11
66.6	1.78474027542991e-11
66.625	8.98458307744737e-12
66.65	1.11526347325268e-11
66.675	1.28601481411573e-11
66.7	9.70241972211941e-12
66.725	1.54237553354424e-11
66.75	1.20386467112151e-11
66.775	1.79887867919309e-11
66.8	6.36401542570006e-12
66.825	5.56838681866138e-12
66.85	1.30578200774262e-11
66.875	8.36490076964357e-12
66.9	1.00800674449443e-11
66.925	2.25917240671557e-11
66.95	1.63626193421191e-11
66.975	1.04895573710674e-11
67	1.15066680610471e-11
67.025	9.44070207117513e-12
67.05	1.45260146882411e-11
67.075	2.12351978361838e-11
67.1	1.84352747397124e-11
67.125	2.24060076421019e-11
67.15	2.66413305256248e-11
67.175	2.62564623749095e-11
67.2	7.67785312417261e-12
67.225	1.67970384961021e-11
67.25	8.77953951827996e-12
67.275	1.19282769070283e-11
67.3	1.11730983108343e-11
67.325	9.83974735223269e-12
67.35	2.01821471542281e-11
67.375	2.15072494213149e-11
67.4	1.20662527465718e-11
67.425	1.68109929567919e-11
67.45	2.82969514822322e-11
67.475	1.75757481329589e-11
67.5	1.13552392512609e-11
67.525	1.63389101933508e-11
67.55	1.54329375594572e-11
67.575	8.57249941005661e-12
67.6	1.66605323011026e-11
67.625	1.57699594703171e-11
67.65	1.27889855530109e-11
67.675	5.21550060302661e-12
67.7	1.50435612425939e-11
67.725	1.00337923819919e-11
67.75	1.22797535350333e-11
67.775	4.89477216609322e-12
67.8	8.51417531107567e-12
67.825	5.49607113688654e-12
67.85	8.15198926311616e-12
67.875	3.73199821839016e-12
67.9	1.20328835775381e-11
67.925	3.20111433855093e-12
67.95	5.12066311926424e-12
67.975	4.47747327196612e-12
68	1.8264097556472e-11
68.025	3.82613605566458e-12
68.05	2.97326483368463e-12
68.075	1.11982049541968e-12
68.1	5.40471744002218e-12
68.125	5.57231432036589e-12
68.15	6.79539602172586e-12
68.175	3.07080891936183e-12
68.2	1.48722351097241e-11
68.225	8.46207514197095e-12
68.25	8.75781461387964e-12
68.275	9.29574133430968e-12
68.3	7.55296749209138e-12
68.325	9.51169207914998e-12
68.35	1.41210484152185e-11
68.375	8.20464400999951e-12
68.4	1.60390217912041e-11
68.425	1.8653380769434e-11
68.45	8.82980165563566e-12
68.475	1.65612244594115e-11
68.5	1.27271807916169e-11
68.525	7.52408336750904e-12
68.55	5.33193933395633e-12
68.575	9.38710383829873e-12
68.6	5.01367195293864e-12
68.625	1.75915643437259e-11
68.65	1.10437758949441e-11
68.675	1.96368297212648e-11
68.7	1.03024435459395e-11
68.725	4.99722394231321e-12
68.75	9.20141676819813e-12
68.775	7.09712834649846e-12
68.8	1.30578543747543e-11
68.825	1.77864945443288e-11
68.85	8.4060323890389e-12
68.875	6.1891599167447e-12
68.9	1.04749311575059e-11
68.925	1.95119018799231e-11
68.95	9.81002855965648e-12
68.975	1.64727724585865e-11
69	1.05802489811642e-11
69.025	1.37015041819071e-11
69.05	1.22027051791467e-11
69.075	9.7657270408168e-12
69.1	7.85705962210764e-12
69.125	8.22963588163224e-12
69.15	2.51245318909395e-11
69.175	8.08935411468224e-12
69.2	9.93700040835723e-12
69.225	7.79078793009194e-12
69.25	1.42252538103477e-11
69.275	2.5256296525971e-11
69.3	7.1083355010807e-12
69.325	5.71968959428984e-12
69.35	6.86826984211227e-12
69.375	1.9456445018685e-11
69.4	3.01743013572393e-11
69.425	1.03614919410855e-11
69.45	2.76044752671434e-11
69.475	1.94926930412347e-11
69.5	1.73175997624148e-11
69.525	5.75665544966295e-12
69.55	1.86993634093984e-11
69.575	1.84686692081655e-11
69.6	3.35329035567787e-11
69.625	1.5730253328418e-11
69.65	2.21553434022807e-11
69.675	2.02905492234564e-11
69.7	2.48699698163876e-11
69.725	2.18579197476331e-11
69.75	2.78722522572709e-11
69.775	9.96127654808497e-12
69.8	5.27422275700813e-12
69.825	1.27745788176124e-11
69.85	2.6155372571121e-11
69.875	7.29422329299435e-12
69.9	1.33458490321805e-11
69.925	9.80563460786937e-12
69.95	1.77281598120769e-11
69.975	1.37354040869876e-11
70	9.13748590421262e-12
70.025	7.05391889311112e-12
70.05	1.58232407613419e-11
70.075	1.00113431878868e-11
70.1	7.6767480071018e-12
70.125	2.08927217359687e-11
70.15	1.78247454896088e-11
70.175	1.03142444068234e-11
70.2	7.84291237561931e-12
70.225	6.8345784232128e-12
70.25	8.29751610153864e-12
70.275	2.66688111211865e-11
70.3	2.31780735137505e-11
70.325	7.83375945081955e-12
70.35	6.8169084697045e-12
70.375	1.10543746257487e-11
70.4	2.21186669651305e-11
70.425	6.60882887755019e-12
70.45	3.16344348023348e-11
70.475	1.15194899102601e-11
70.5	1.28940012238607e-11
70.525	8.70396365171053e-12
70.55	1.45001297776547e-11
70.575	1.31235479134218e-11
70.6	1.77423099395431e-11
70.625	1.38743386762978e-11
70.65	1.56412753042804e-11
70.675	8.53370241773323e-12
70.7	1.6404035830138e-11
70.725	1.20715255323902e-11
70.75	1.5707759314303e-11
70.775	2.35361150303724e-11
70.8	1.19806739087115e-11
70.825	1.42142323361485e-11
70.85	2.68192544898689e-11
70.875	8.04404018073816e-12
70.9	2.58611846436911e-11
70.925	4.9493024974563e-12
70.95	1.89656665267882e-11
70.975	1.24493842654157e-11
71	1.23874947283438e-11
71.025	2.30920582820255e-11
71.05	1.29329624464542e-11
71.075	1.37064451282188e-11
71.1	2.02334325676015e-11
71.125	1.46045849128585e-11
71.15	9.61404064987283e-12
71.175	1.06055458220689e-11
71.2	1.50664881141413e-11
71.225	1.68118749499644e-11
71.25	1.20356117633345e-11
71.275	2.38785270482962e-11
71.3	1.24383331121791e-11
71.325	2.93764129533601e-11
71.35	1.62287722118809e-11
71.375	1.26078963133134e-11
71.4	8.33674231676311e-12
71.425	7.85861034093834e-12
71.45	1.68698509125549e-11
71.475	7.43030274869315e-12
71.5	1.00106755720665e-11
71.525	9.79611964682106e-12
71.55	1.57873214184344e-11
71.575	8.11776697086501e-12
71.6	1.2189792430142e-11
71.625	8.62544081124775e-12
71.65	1.6992781339667e-11
71.675	1.57769724978554e-11
71.7	2.48348462790834e-11
71.725	2.08386812927234e-11
71.75	1.46171800838435e-11
71.775	1.90107238892604e-11
71.8	1.40613440949341e-11
71.825	1.38107327585381e-11
71.85	1.39611014331084e-11
71.875	1.51364596056929e-11
71.9	1.77268364410734e-11
71.925	1.8809244798351e-11
71.95	7.7508139852066e-12
71.975	1.05181227117394e-11
72	1.50396082426078e-11
72.025	1.0883112749855e-11
72.05	3.01312480690205e-11
72.075	2.38096373773553e-12
72.1	1.44673343858036e-11
72.125	7.60706887863424e-12
72.15	1.53108058838494e-11
72.175	1.57060672131349e-11
72.2	1.06579162568877e-11
72.225	1.05140810430201e-11
72.25	3.98595607307084e-12
72.275	3.3850507381054e-11
72.3	1.43818096233865e-11
72.325	5.14033578355038e-12
72.35	8.4398059638645e-12
72.375	1.23769508203045e-11
72.4	2.23641239511672e-11
72.425	1.55869512941862e-11
72.45	1.41321918403931e-11
72.475	8.55735071544218e-12
72.5	2.43055498161997e-11
72.525	6.83236020566022e-12
72.55	9.33501291411399e-12
72.575	1.62441524337271e-11
72.6	1.55988141904008e-11
72.625	1.21324951769122e-11
72.65	2.60622187098473e-11
72.675	1.9890024747938e-11
72.7	1.55282678074404e-11
72.725	7.49814743517875e-12
72.75	2.57055174609838e-11
72.775	9.56557169123637e-12
72.8	8.0699614290699e-12
72.825	1.44885385298303e-11
72.85	1.17594318154564e-11
72.875	1.14429152961816e-11
72.9	1.77331149987514e-11
72.925	1.42049314408118e-11
72.95	1.36256811291694e-11
72.975	1.67113814766411e-11
73	1.23868031299781e-11
73.025	1.30756320604848e-11
73.05	1.14715126061754e-11
73.075	1.68409891303399e-11
73.1	4.20605192535438e-11
73.125	1.74163076395576e-11
73.15	3.27291792383031e-11
73.175	2.80523865652229e-11
73.2	2.08173879583011e-11
73.225	8.40700044642986e-12
73.25	7.48241526773734e-12
73.275	4.31932878148713e-12
73.3	1.01888467789234e-11
73.325	1.73048612884903e-11
73.35	1.5732254253237e-11
73.375	1.74987393170402e-11
73.4	8.62581657533636e-12
73.425	1.61903018461379e-11
73.45	7.57553835489015e-12
73.475	8.44660804128799e-12
73.5	1.75506815626885e-11
73.525	8.09552334432168e-12
73.55	1.89941615540078e-11
73.575	1.21087449489072e-11
73.6	6.47797369377723e-12
73.625	2.38274429575987e-11
73.65	1.39487020059319e-11
73.675	1.30544417749721e-11
73.7	1.13466139116305e-11
73.725	1.02619815142422e-11
73.75	6.31241312814172e-12
73.775	1.39145004470235e-11
73.8	1.69751130180776e-11
73.825	7.82559690764661e-12
73.85	1.54569694888909e-11
73.875	9.22933699502317e-12
73.9	9.20122689709028e-12
73.925	9.65915755520363e-12
73.95	1.63102880941182e-11
73.975	8.7539219182186e-12
74	1.87465734610253e-11
74.025	1.82308303646702e-11
74.05	1.83039625261428e-11
74.075	7.85978269340042e-12
74.1	1.97235964319603e-11
74.125	1.00633998830458e-11
74.15	1.72814972304001e-11
74.175	2.77874407661643e-11
74.2	1.64974269782636e-11
74.225	2.06723363540827e-11
74.25	2.61573091027106e-11
74.275	8.56555302032148e-12
74.3	8.18315002072244e-12
74.325	1.66296083318639e-11
74.35	4.80582790493339e-12
74.375	1.61843524358885e-11
74.4	2.47751233159789e-11
74.425	1.05820952844458e-11
74.45	7.70471153442731e-12
74.475	1.47655526879644e-11
74.5	1.8741938945705e-11
74.525	2.13623545032733e-11
74.55	1.0289300260587e-11
74.575	1.18060662788278e-11
74.6	1.71549927002259e-11
74.625	2.28435061913956e-11
74.65	1.18119077951674e-11
74.675	8.57081141137856e-12
74.7	7.4143502567814e-12
74.725	9.18342266868721e-12
74.75	2.84501706456629e-11
74.775	8.38832434269679e-12
74.8	3.07044905256487e-11
74.825	1.74632305809419e-11
74.85	3.81178393386182e-11
74.875	1.39074294106827e-11
74.9	2.57846344135127e-11
74.925	6.75194729005503e-12
74.95	7.13726917503596e-12
74.975	1.82891420117316e-11
75	2.92572530502377e-11
75.025	1.09591871314726e-11
75.05	1.41173912767913e-11
75.075	1.02908541583977e-11
75.1	7.40465433500474e-12
75.125	1.4375720802572e-11
75.15	8.09491993004149e-12
75.175	9.85657033939918e-12
75.2	1.32708461207952e-11
75.225	1.42284959416037e-11
75.25	9.14527987032826e-12
75.275	9.181606591497e-12
75.3	1.70526328727576e-11
75.325	2.21650540051848e-11
75.35	1.52074793551058e-11
75.375	8.37560137925157e-12
75.4	2.87079579958465e-11
75.425	3.0981579305753e-11
75.45	1.42421928262851e-11
75.475	2.67014072220017e-11
75.5	8.64816822600931e-12
75.525	1.09424831144929e-11
75.55	2.24981162684669e-11
75.575	6.18497851340118e-12
75.6	4.36814182683487e-12
75.625	1.9444211391231e-11
75.65	6.13676427352716e-12
75.675	2.0760551972086e-11
75.7	6.43562580463757e-12
75.725	1.63333168412639e-11
75.75	1.08567682670278e-11
75.775	1.20132998109478e-11
75.8	1.30463523345204e-11
75.825	1.1892568039349e-11
75.85	1.17333263563608e-11
75.875	2.23735546852256e-11
75.9	1.24797257062597e-11
75.925	1.36993658789442e-11
75.95	1.23620223126729e-11
75.975	1.64890368039537e-11
76	1.0213260542353e-11
76.025	5.45054822442836e-12
76.05	2.47035628107841e-11
76.075	1.88720243865682e-11
76.1	1.61624240815156e-11
76.125	1.18583697243565e-11
76.15	1.52395592370482e-11
76.175	7.35658428773944e-12
76.2	1.5034701702928e-11
76.225	4.46233709043187e-12
76.25	1.87760894786592e-11
76.275	1.18509689803105e-11
76.3	1.62930790739271e-11
76.325	6.37698191913497e-12
76.35	2.74083041869167e-11
76.375	1.73834051215817e-11
76.4	1.00918309904419e-11
76.425	2.00004391487457e-11
76.45	1.6711555514167e-11
76.475	1.55046010689275e-11
76.5	6.22729033853441e-12
76.525	5.71769127075009e-12
76.55	1.65402282782567e-11
76.575	6.78578478829277e-12
76.6	1.04184539362139e-11
76.625	1.97631952451143e-11
76.65	1.10568146338367e-11
76.675	4.28566979255544e-11
76.7	2.84801689880192e-11
76.725	1.65489613884034e-11
76.75	5.67451915621256e-12
76.775	1.10253333599214e-11
76.8	1.03159389384477e-11
76.825	1.31609153588251e-11
76.85	1.56163592474321e-11
76.875	1.56702229284464e-11
76.9	1.75457987629237e-11
76.925	1.33957888673569e-11
76.95	1.35379751632046e-11
76.975	1.20347374691275e-11
77	6.78939787472579e-12
77.025	8.25686680328139e-12
77.05	1.98816064853753e-11
77.075	1.65061997136536e-11
77.1	9.80523174896954e-12
77.125	3.71224302650239e-12
77.15	1.51484527066528e-11
77.175	1.97856241879352e-11
77.2	2.10884615980333e-11
77.225	1.00046972572577e-11
77.25	1.25519893088945e-11
77.275	7.06255593142828e-12
77.3	2.6630395707021e-11
77.325	1.09962949318495e-11
77.35	1.97048616058784e-11
77.375	3.29984970510008e-12
77.4	1.63714421983461e-11
77.425	5.06591170096846e-12
77.45	3.16662256546528e-11
77.475	2.00531466530314e-11
77.5	1.60554017868811e-11
77.525	2.98003659264815e-11
77.55	2.91546614510676e-11
77.575	1.74601377025138e-11
77.6	1.48540469584884e-11
77.625	9.56684477896926e-12
77.65	6.2180417728043e-12
77.675	7.72078184268601e-12
77.7	1.36358358160567e-11
77.725	1.64852446510908e-11
77.75	1.97144486772417e-11
77.775	1.80181378568873e-11
77.8	7.97884696417943e-12
77.825	1.00590089718802e-11
77.85	2.00360325275529e-11
77.875	9.17448525149268e-12
77.9	1.4959423731197e-11
77.925	1.77820325003034e-11
77.95	2.10196598521321e-11
77.975	1.98165806629643e-11
78	1.70748868508309e-11
78.025	1.92967684545853e-11
78.05	1.37701680681329e-11
78.075	1.3525185514788e-11
78.1	1.65935946441289e-11
78.125	8.53128779406154e-12
78.15	1.34400188415989e-11
78.175	1.66828755942261e-11
78.2	1.83332502745603e-11
78.225	1.01398362070329e-11
78.25	1.04155407869463e-11
78.275	1.39466232741766e-11
78.3	2.28035472316294e-11
78.325	1.83054460341441e-11
78.35	1.10526188946819e-11
78.375	5.47793217945156e-12
78.4	1.16692363870323e-11
78.425	1.09290857937838e-11
78.45	1.72357367398628e-11
78.475	7.87664316808306e-12
78.5	3.07569367403755e-11
78.525	5.96449655363383e-12
78.55	1.41529729533975e-11
78.575	1.04291559021558e-11
78.6	1.3368932149516e-11
78.625	1.36368615983743e-11
78.65	1.00306031159994e-11
78.675	1.02668458361889e-11
78.7	2.76377330882921e-11
78.725	1.54683909681963e-11
78.75	1.55379477755217e-11
78.775	1.29482174411443e-11
78.8	1.4434812775305e-11
78.825	2.83919894861458e-11
78.85	1.55102541469891e-11
78.875	2.38597644423158e-11
78.9	1.17293356862061e-11
78.925	2.23315289776038e-11
78.95	5.36082101247554e-12
78.975	2.41676922758445e-11
79	1.03000629762752e-11
79.025	1.20015345713132e-11
79.05	1.84174238761976e-11
79.075	1.80611341691315e-11
79.1	1.296817661868e-11
79.125	1.46830967549276e-11
79.15	2.09998535673093e-11
79.175	1.02374093935858e-11
79.2	1.90070818307792e-11
79.225	1.86880595992982e-11
79.25	6.96285765576739e-12
79.275	9.46265788651803e-12
79.3	1.40115725134335e-11
79.325	1.07718790814682e-11
79.35	1.77890016449222e-11
79.375	8.57560576513137e-12
79.4	6.97210427111249e-12
79.425	1.12702152738472e-11
79.45	5.74935803392059e-12
79.475	1.00063445835171e-11
79.5	1.21042463121612e-11
79.525	1.70783912085685e-11
79.55	2.26730424133378e-11
79.575	9.15368770984703e-12
79.6	1.43086438293587e-11
79.625	1.96364599081028e-11
79.65	1.36920730479647e-11
79.675	2.84661569848706e-11
79.7	1.34816002458157e-11
79.725	8.02617552066909e-12
79.75	7.68320023690869e-12
79.775	2.30305385415226e-11
79.8	1.92726183593835e-11
79.825	1.18109624903994e-11
79.85	2.02476453824112e-11
79.875	2.01639605511932e-11
79.9	1.11602584993023e-11
79.925	9.49611840232739e-12
79.95	2.62934918898486e-11
79.975	6.3821451364084e-12
80	1.53998755503952e-11
80.025	1.61475981397342e-11
80.05	7.60043030369146e-12
80.075	2.07914772595331e-11
80.1	8.61120157399134e-12
80.125	2.77128656473989e-11
80.15	1.71115084202013e-11
80.175	1.47354603237341e-11
80.2	1.36224413381285e-11
80.225	6.64945131489213e-12
80.25	8.59804205322001e-12
80.275	2.76562830624737e-11
80.3	1.1156654156042e-11
80.325	1.40314446125769e-11
80.35	9.34526234436959e-12
80.375	1.0228935318683e-11
80.4	1.37341672168224e-11
80.425	1.10427103957233e-11
80.45	1.20150806321315e-11
80.475	1.57902391207301e-11
80.5	1.78397278377736e-11
80.525	6.74441563114325e-12
80.55	2.36792060514908e-11
80.575	1.99351214681494e-11
80.6	1.48507723206388e-11
80.625	1.32720495504988e-11
80.65	1.51399277238358e-11
80.675	1.02825423782553e-11
80.7	1.03611092497861e-11
80.725	9.84242670749393e-12
80.75	2.14313140073098e-11
80.775	6.88803243714366e-12
80.8	2.15844656499064e-11
80.825	1.15908231402382e-11
80.85	1.62287652663669e-11
80.875	1.8314193636334e-11
80.9	2.18636490303286e-11
80.925	1.40095830798133e-11
80.95	5.7396943078507e-12
80.975	2.24784835012623e-11
81	2.08320221705642e-11
81.025	7.93707657499958e-12
81.05	1.47738029311059e-11
81.075	4.91061675767406e-12
81.1	1.97085955272952e-11
81.125	1.14261346865454e-11
81.15	1.32563559997957e-11
81.175	2.6296790249158e-11
81.2	1.25346993268039e-11
81.225	5.4681795235652e-12
81.25	2.05804220163594e-11
81.275	1.36918605432301e-11
81.3	9.86023761510286e-12
81.325	1.57364527599658e-11
81.35	8.29498414397137e-12
81.375	7.9038558036329e-12
81.4	8.3973588801544e-12
81.425	1.37580549755041e-11
81.45	1.53167051216881e-11
81.475	2.31764084761702e-11
81.5	2.9675251198994e-11
81.525	1.82280745855992e-11
81.55	2.15709100889625e-11
81.575	1.65040409394039e-11
81.6	9.28306830481815e-12
81.625	9.09050537056199e-12
81.65	1.4666039727056e-11
81.675	2.47501384395492e-11
81.7	1.57852270662007e-11
81.725	1.20153553449193e-11
81.75	2.91712910246454e-11
81.775	1.82764223522615e-11
81.8	1.69409054907328e-11
81.825	1.53692433109057e-11
81.85	1.06400417805755e-11
81.875	7.79665745047585e-12
81.9	4.80193594676386e-12
81.925	6.28736686460991e-12
81.95	1.03263512301687e-11
81.975	1.47451064477281e-11
82	2.08961618576366e-11
82.025	1.47536687288405e-11
82.05	3.28647867974302e-11
82.075	1.77323737249945e-11
82.1	1.11823199638793e-11
82.125	6.41100183332632e-12
82.15	1.31308203646779e-11
82.175	9.22589003362864e-12
82.2	1.70688197875902e-11
82.225	2.34730692567181e-11
82.25	2.16165494601993e-11
82.275	1.55811799206443e-11
82.3	1.4130324219297e-11
82.325	1.63637411038463e-11
82.35	1.42770411512949e-11
82.375	6.00151098076104e-12
82.4	7.17028746913142e-12
82.425	1.41548316298015e-11
82.45	6.66627706386505e-12
82.475	9.30052056932369e-12
82.5	3.16982858647704e-11
82.525	2.59194110151301e-11
82.55	2.63737938077203e-11
82.575	1.37855020469152e-11
82.6	8.21811451164335e-12
82.625	1.70153256425294e-11
82.65	2.10440928643289e-11
82.675	2.42640762239115e-11
82.7	7.37199562374946e-12
82.725	1.0385268779988e-11
82.75	4.29525158458394e-11
82.775	2.64487663109444e-11
82.8	3.0815253584112e-11
82.825	9.71119993377095e-12
82.85	1.47732640893987e-11
82.875	1.87818087216092e-11
82.9	1.36793093317907e-11
82.925	1.84776344737665e-11
82.95	7.27641857171277e-12
82.975	1.08457783668498e-11
83	1.06597619597144e-11
83.025	7.65294396489966e-12
83.05	2.03836294212405e-11
83.075	1.14629556756665e-11
83.1	1.21182892886644e-11
83.125	2.4992884807598e-11
83.15	2.17949696402811e-11
83.175	1.84141295483789e-11
83.2	1.90591444769909e-11
83.225	1.0184148326024e-11
83.25	1.9451439683431e-11
83.275	1.34542441876259e-11
83.3	1.89117309770437e-11
83.325	6.15566382663766e-12
83.35	1.6469169424984e-11
83.375	1.52785737559217e-11
83.4	9.10361229437e-12
83.425	9.90257895022443e-12
83.45	7.02778724337665e-12
83.475	2.11582400731001e-11
83.5	7.81797632475189e-12
83.525	1.09875901634663e-11
83.55	1.29357255017039e-11
83.575	1.09325660431043e-11
83.6	1.48342885465036e-11
83.625	2.08764339879016e-11
83.65	2.79519598688862e-11
83.675	1.53378605757918e-11
83.7	1.66915164171527e-11
83.725	1.29939782451655e-11
83.75	9.29370289789754e-12
83.775	1.77728271869365e-11
83.8	2.24456400328879e-11
83.825	1.45034626185681e-11
83.85	2.02690721732644e-11
83.875	1.19115447890338e-11
83.9	1.30789932356391e-11
83.925	2.37164118041058e-11
83.95	1.10103709942159e-11
83.975	1.85719758833471e-11
84	6.12970224171877e-12
84.025	9.22685447737442e-12
84.05	1.37588359220825e-11
84.075	1.22138154651323e-11
84.1	3.32860541748023e-11
84.125	7.6905794954082e-12
84.15	1.9411225446947e-11
84.175	1.91065535085485e-11
84.2	7.76619794923393e-12
84.225	1.42527207360354e-11
84.25	2.04658676982356e-11
84.275	1.03688327590974e-11
84.3	8.0295694963975e-12
84.325	9.22948173619648e-12
84.35	5.8258819246191e-12
84.375	1.26268790461666e-11
84.4	2.30463741969515e-11
84.425	1.31148304470166e-11
84.45	2.0261505867046e-11
84.475	1.23070089164194e-11
84.5	2.55303472176359e-11
84.525	1.50128740862968e-11
84.55	9.83627067328602e-12
84.575	2.22804071839462e-11
84.6	2.43021883265411e-11
84.625	9.70853623903213e-12
84.65	3.57061541265038e-12
84.675	2.70445944718047e-11
84.7	9.84011993070221e-12
84.725	1.14356678159405e-11
84.75	1.82921676397362e-11
84.775	1.58685148724655e-11
84.8	2.05771597346545e-11
84.825	5.30757110990086e-12
84.85	5.87584319982654e-12
84.875	2.66865341657926e-11
84.9	1.24704978354503e-11
84.925	1.21068145801755e-11
84.95	2.64789003285702e-11
84.975	2.6439566966668e-11
85	2.08972716081337e-11
85.025	1.30481488344051e-11
85.05	8.10944753694212e-12
85.075	1.67621593967875e-11
85.1	2.28773698688615e-12
85.125	2.02734071570424e-11
85.15	2.86689696348362e-11
85.175	6.7830092665454e-11
85.2	7.69819530480035e-12
85.225	1.31747870422392e-11
85.25	1.21237998366887e-11
85.275	1.75662058707167e-11
85.3	7.04470073330438e-12
85.325	1.59877077830458e-11
85.35	1.42225345496076e-11
85.375	4.18624173752112e-12
85.4	1.96242653482959e-11
85.425	1.49372651713039e-11
85.45	3.42619805575819e-11
85.475	1.32551406899648e-11
85.5	2.31617562882759e-11
85.525	2.48463101557704e-11
85.55	1.61415357783485e-11
85.575	1.44723858480681e-11
85.6	6.7738036554725e-12
85.625	1.65490258377359e-11
85.65	9.79653411685713e-12
85.675	2.20110715220364e-11
85.7	5.66898884286051e-12
85.725	1.87989557768218e-11
85.75	8.8170129438525e-12
85.775	1.16600375607225e-11
85.8	1.9116573615681e-11
85.825	2.15908651986709e-11
85.85	1.26808106371205e-11
85.875	9.96461737987176e-12
85.9	1.68712497780826e-11
85.925	1.39293963648397e-11
85.95	2.95958117279633e-11
85.975	2.07607068983898e-11
86	2.59037137105288e-11
86.025	7.33961369924577e-12
86.05	2.43006579064749e-11
86.075	1.68743469564292e-11
86.1	3.2007966032138e-11
86.125	8.43315114917011e-12
86.15	8.39533345426251e-12
86.175	1.07389705163706e-11
86.2	9.57915228841519e-12
86.225	1.85548148208749e-11
86.25	1.53276633667033e-11
86.275	1.35201442613927e-11
86.3	1.05592010912667e-11
86.325	1.99045048080012e-11
86.35	1.8225690546724e-11
86.375	1.16945300363914e-11
86.4	2.01794065858621e-11
86.425	2.04202890606787e-11
86.45	1.42159576641185e-11
86.475	2.05004004535368e-11
86.5	1.30693902571727e-11
86.525	2.48167258279188e-11
86.55	1.41937191075248e-11
86.575	1.59834930611375e-11
86.6	1.98407519239729e-11
86.625	2.92328700624887e-11
86.65	9.37482946990101e-12
86.675	1.07308711125727e-11
86.7	9.54310361229129e-12
86.725	1.03257172542152e-11
86.75	2.16225989996633e-11
86.775	1.35138159657848e-11
86.8	2.18458262520582e-11
86.825	3.9405370070916e-11
86.85	1.29105786724892e-11
86.875	9.93114483734797e-12
86.9	2.51358446426974e-11
86.925	1.3253859316347e-11
86.95	1.26389402758483e-11
86.975	5.03792465977686e-12
87	1.17268115766474e-11
87.025	1.47806095502193e-11
87.05	1.51334691729527e-11
87.075	1.40447703915751e-11
87.1	1.47287593186217e-11
87.125	1.63520594324487e-11
87.15	1.95392871403501e-11
87.175	1.02713012258259e-11
87.2	1.96464777488124e-11
87.225	3.88209758499474e-12
87.25	2.20433592922661e-11
87.275	6.34511653038117e-12
87.3	4.48393154160442e-12
87.325	2.43984808093958e-11
87.35	6.98003751031659e-12
87.375	6.51740063542606e-12
87.4	1.04909259771584e-11
87.425	1.50001660415318e-11
87.45	1.02466529035249e-11
87.475	1.93273606937893e-11
87.5	1.27277727352621e-11
87.525	1.93820887806277e-11
87.55	6.20289039305074e-12
87.575	2.00621026539916e-11
87.6	2.09071214770059e-11
87.625	1.9452478051995e-11
87.65	2.64917366590135e-11
87.675	5.51408733066885e-12
87.7	7.64731047464375e-12
87.725	1.45746948123347e-11
87.75	1.33366034648485e-11
87.775	2.25893586411012e-11
87.8	1.34399427173962e-11
87.825	7.30517398888329e-12
87.85	1.6734553472311e-11
87.875	1.81772006966246e-11
87.9	1.01004056312537e-11
87.925	1.86333680752569e-11
87.95	2.06093063172793e-11
87.975	9.98965431062192e-12
88	1.55214927728435e-11
88.025	7.55281656149184e-12
88.05	1.33808082834649e-11
88.075	1.43507621644042e-11
88.1	1.53527476076608e-11
88.125	8.23969522786822e-12
88.15	6.72835125953782e-12
88.175	1.6387640238736e-11
88.2	1.56254690899579e-11
88.225	1.17233470004521e-11
88.25	1.46159047869961e-11
88.275	1.6775747545598e-11
88.3	1.08890283220976e-11
88.325	4.61600831124173e-12
88.35	9.07143677965983e-12
88.375	1.40251290494689e-11
88.4	3.4748758726463e-12
88.425	1.17863349884913e-11
88.45	4.39215635736231e-11
88.475	1.04028508746515e-11
88.5	2.81428222640564e-11
88.525	8.27203136574216e-12
88.55	2.14839891936352e-11
88.575	2.46675621674858e-11
88.6	3.65209431311226e-11
88.625	1.34100127646191e-11
88.65	1.53485692734367e-11
88.675	2.31127588280974e-11
88.7	1.02216877257908e-11
88.725	1.84070796584237e-11
88.75	2.84003289373217e-11
88.775	3.22353933844712e-11
88.8	2.65895644373e-11
88.825	1.38192111442257e-11
88.85	1.88840751873614e-11
88.875	5.20491658190913e-11
88.9	7.52892374569744e-12
88.925	1.71835618255702e-11
88.95	1.40630288981106e-11
88.975	2.13055056348592e-11
89	1.46230226334174e-11
89.025	1.94198391532164e-11
89.05	7.94545511448806e-12
89.075	1.59170133946416e-11
89.1	7.98031583411729e-12
89.125	1.17376137174105e-11
89.15	8.26939390500267e-12
89.175	1.34963497117617e-11
89.2	1.24253792779716e-11
89.225	1.89051426157637e-11
89.25	1.10642933026599e-11
89.275	2.52742738751057e-11
89.3	8.87072280615771e-12
89.325	5.46699523423307e-12
89.35	2.3613124063564e-12
89.375	3.18782258198798e-11
89.4	1.57953656815718e-11
89.425	1.96719856156396e-11
89.45	7.8180140043639e-12
89.475	1.22506211690677e-11
89.5	1.21886939726343e-11
89.525	6.60257973828931e-12
89.55	8.30962554390276e-12
89.575	1.26304372643367e-11
89.6	1.29583088803893e-11
89.625	1.60762015005427e-11
89.65	7.71808049790243e-12
89.675	2.9366196064548e-11
89.7	9.93970209331041e-12
89.725	1.17070458413872e-11
89.75	3.33587017715509e-11
89.775	1.77269281488168e-11
89.8	6.3182629794691e-12
89.825	1.27943396721677e-11
89.85	1.1988387605075e-11
89.875	1.27694769039053e-11
89.9	3.72130235693986e-12
89.925	1.64897005821998e-11
89.95	1.40305722506342e-11
89.975	1.89663394823224e-11
90	1.74402816548184e-11
90.025	1.11708955654853e-11
90.05	3.14437773715877e-11
90.075	1.49440648675366e-11
90.1	1.24788545397928e-11
90.125	8.76219028295344e-12
90.15	2.02936592614064e-11
90.175	2.25258483140799e-11
90.2	2.45533059673069e-11
90.225	1.51609137522885e-11
90.25	3.05372145627835e-12
90.275	1.22259129175475e-11
90.3	1.38269415562264e-11
90.325	1.20443882855138e-11
90.35	9.75713151860393e-12
90.375	1.77413577835473e-11
90.4	1.31227988753665e-11
90.425	1.30637157396447e-11
90.45	1.77776455785218e-11
90.475	9.98042521984416e-12
90.5	2.13664871649907e-11
90.525	9.47029491475556e-12
90.55	1.56211872288226e-11
90.575	1.9136226983517e-11
90.6	1.60300019898416e-11
90.625	1.94646695423097e-11
90.65	2.07049169611691e-11
90.675	2.06067967624444e-11
90.7	1.37561575158203e-11
90.725	1.43919297156684e-11
90.75	1.50571621547753e-11
90.775	1.92668560348436e-11
90.8	5.38377231534635e-12
90.825	1.40883075188017e-11
90.85	1.33675684541984e-11
90.875	8.64911470818341e-12
90.9	1.34486284570255e-11
90.925	2.16427273971811e-11
90.95	1.05323306164269e-11
90.975	2.19268776721751e-11
91	1.15000373827791e-11
91.025	6.20616665597869e-12
91.05	9.1714291288673e-12
91.075	1.32858434826681e-11
91.1	1.17362571868454e-11
91.125	1.02866759289139e-11
91.15	2.24719465985503e-11
91.175	2.22573967884491e-11
91.2	5.1184951408275e-12
91.225	1.72507482076904e-11
91.25	2.19284380056459e-11
91.275	5.36428912315349e-12
91.3	2.43459504430067e-11
91.325	1.15053720585939e-11
91.35	6.00071361579205e-12
91.375	1.26359075428569e-11
91.4	8.30146030439317e-12
91.425	1.62907984090799e-11
91.45	5.54036589328903e-12
91.475	1.79020301208326e-11
91.5	2.0681028822771e-11
91.525	1.47391871672662e-11
91.55	1.7923524933148e-11
91.575	1.93681468850458e-11
91.6	1.79234119734808e-11
91.625	1.48243174987524e-11
91.65	7.77432419527558e-12
91.675	1.08435679187649e-11
91.7	1.72132944377963e-11
91.725	1.67717776796117e-11
91.75	2.68659142860325e-11
91.775	1.4414516093206e-11
91.8	5.60884378052326e-12
91.825	1.92488444772367e-11
91.85	1.08350737870277e-11
91.875	1.24448541137605e-11
91.9	2.81333764193504e-11
91.925	1.71616474226951e-11
91.95	9.99811213761402e-12
91.975	2.00123161514056e-11
92	1.69389239433964e-11
92.025	1.94205651281325e-11
92.05	1.18232772103803e-11
92.075	3.0151283813777e-11
92.1	2.42525880507377e-11
92.125	8.15809519085303e-12
92.15	1.24773944989266e-11
92.175	2.12606567449545e-11
92.2	1.50095054179633e-11
92.225	1.15913089666646e-11
92.25	9.37212737150973e-12
92.275	1.62386212158017e-11
92.3	8.09899362045884e-12
92.325	2.61039091964338e-11
92.35	2.16383658157125e-11
92.375	1.31110007260118e-11
92.4	1.71269587636603e-11
92.425	3.2978504938772e-11
92.45	1.27083589642189e-11
92.475	1.96177449834438e-11
92.5	1.24412414355035e-11
92.525	1.633288378506e-11
92.55	3.05394075600064e-11
92.575	1.93183971861793e-11
92.6	1.20049431901054e-11
92.625	1.52206067784323e-11
92.65	6.06482113558962e-12
92.675	1.65492656222042e-11
92.7	1.10804034921763e-11
92.725	1.47995398411772e-11
92.75	9.37246148001674e-12
92.775	6.65875144732048e-12
92.8	3.25125913242138e-11
92.825	1.27295770452982e-11
92.85	2.94369718233909e-11
92.875	2.03376427080553e-11
92.9	2.66458652850446e-11
92.925	5.99464968046957e-12
92.95	1.16355586746005e-11
92.975	1.41659634040893e-11
93	1.37172128947004e-11
93.025	5.21752097455159e-11
93.05	6.22023143439677e-11
93.075	1.10401739809618e-11
93.1	1.90581541754401e-11
93.125	1.35180220233758e-11
93.15	1.58925623129711e-11
93.175	1.32399189750361e-11
93.2	1.16704918740231e-11
93.225	1.47026903877412e-11
93.25	9.07242855412344e-12
93.275	8.87475790358406e-12
93.3	1.49379341863064e-11
93.325	1.2000224820433e-11
93.35	2.14227260248963e-11
93.375	5.47980228753956e-12
93.4	1.42169773161011e-11
93.425	1.5532383108928e-11
93.45	9.14964398533702e-12
93.475	2.22622296375762e-11
93.5	8.73188859582593e-12
93.525	2.34302011347382e-11
93.55	2.31799854176453e-11
93.575	2.15749814743173e-11
93.6	1.04505923173927e-11
93.625	2.81791117409543e-11
93.65	1.66177878274489e-11
93.675	2.02131657332358e-11
93.7	6.85245086326675e-12
93.725	1.44618435142125e-11
93.75	1.67297139017389e-11
93.775	1.89971069049775e-11
93.8	2.59548402663858e-11
93.825	1.74248061936986e-11
93.85	1.40266652029558e-11
93.875	1.17313931143044e-11
93.9	7.65791111046741e-12
93.925	1.23462220977596e-11
93.95	7.16762375277164e-12
93.975	1.22595451061208e-11
94	2.33077225276601e-11
94.025	2.02771148323606e-11
94.05	1.3019587402953e-11
94.075	1.05742358749217e-11
94.1	7.39734119634733e-12
94.125	1.76601980759802e-11
94.15	1.26497378813667e-11
94.175	3.39766495286927e-11
94.2	1.47965163991845e-11
94.225	1.05271963870032e-11
94.25	2.08663820466706e-11
94.275	2.41336173254626e-11
94.3	1.53252757139418e-11
94.325	2.43656047133267e-11
94.35	7.28592959109382e-12
94.375	1.16271778938005e-11
94.4	1.19057597095153e-11
94.425	2.86045341913969e-11
94.45	2.28792803357502e-11
94.475	4.75583700622329e-12
94.5	1.5083959240902e-11
94.525	1.11235290461783e-11
94.55	1.60967518098316e-11
94.575	1.05626473769919e-11
94.6	7.2619924907503e-12
94.625	1.26441679046464e-11
94.65	8.10764130762109e-12
94.675	1.51886038695449e-11
94.7	3.30938813755953e-11
94.725	1.64006652240157e-11
94.75	1.03639746426329e-11
94.775	1.92290090740783e-11
94.8	7.78131918988664e-12
94.825	1.87507039332039e-11
94.85	1.4280825388438e-11
94.875	3.58304722546251e-11
94.9	1.01957291218093e-11
94.925	8.58188904113812e-12
94.95	1.42768567760209e-11
94.975	1.99578709726108e-11
95	1.22554470933329e-11
95.025	1.3469889969416e-11
95.05	3.34902172036647e-11
95.075	1.30273298837927e-11
95.1	9.46200927667031e-12
95.125	1.73033460437057e-11
95.15	1.26029777485495e-11
95.175	6.96639936760855e-12
95.2	1.02853751665636e-11
95.225	1.13877212759904e-11
95.25	1.3413814165156e-11
95.275	7.76706200600622e-12
95.3	6.84203425116172e-12
95.325	1.0601641621623e-11
95.35	2.30886394801043e-11
95.375	9.77880676675905e-12
95.4	1.39050805336131e-11
95.425	1.13123866641688e-11
95.45	1.50298237000249e-11
95.475	2.14741638304861e-11
95.5	7.80316856606709e-12
95.525	2.48615289332265e-11
95.55	1.82793762202247e-11
95.575	7.73067246921399e-12
95.6	1.01754450265075e-11
95.625	1.68282453954725e-11
95.65	1.27205969741823e-11
95.675	1.55178680651066e-11
95.7	5.77027921144949e-12
95.725	2.36089826965862e-11
95.75	2.12273365740025e-11
95.775	1.28567894782307e-11
95.8	1.99146981329108e-11
95.825	2.01350717433172e-11
95.85	2.18521486944397e-11
95.875	1.48317115127555e-11
95.9	9.48881123515375e-12
95.925	1.99206921630364e-11
95.95	2.70209339166356e-11
95.975	1.2155903144279e-11
96	1.07738341745353e-11
96.025	1.44969029536388e-11
96.05	1.19499363353969e-11
96.075	1.29489091317855e-11
96.1	1.29646989499494e-11
96.125	1.02810314566058e-11
96.15	7.48953978196665e-12
96.175	1.30331452819768e-11
96.2	2.48778576276223e-11
96.225	6.60295744056552e-12
96.25	4.20885124823224e-12
96.275	1.23360886054215e-11
96.3	2.62513034358773e-11
96.325	9.60514509186633e-12
96.35	1.48053595074865e-11
96.375	1.49113242512409e-11
96.4	2.39902733160585e-11
96.425	2.03355058039494e-11
96.45	9.19116089348913e-12
96.475	1.60303639550268e-11
96.5	1.56542059066095e-11
96.525	2.04959544195236e-11
96.55	2.1985563625184e-11
96.575	1.85245869140915e-11
96.6	9.17557933892088e-12
96.625	1.84962939148398e-11
96.65	2.46146882882649e-11
96.675	2.496031585359e-11
96.7	3.07788130023066e-11
96.725	1.77044265052503e-11
96.75	3.62691642358312e-11
96.775	1.38917356287169e-11
96.8	8.96522252019879e-12
96.825	8.3752408983681e-12
96.85	1.74273566070106e-11
96.875	1.15326183402075e-11
96.9	1.09165249693719e-11
96.925	1.88466839128721e-11
96.95	9.15585297327439e-12
96.975	1.21065757083019e-11
97	1.63822640764845e-11
97.025	2.02752266468767e-11
97.05	1.88082336862473e-11
97.075	3.34927926577788e-11
97.1	2.17109120391743e-11
97.125	3.59402528764548e-12
97.15	1.92280606444962e-11
97.175	1.54781658460364e-11
97.2	1.70658929827022e-11
97.225	8.23039942557157e-12
97.25	1.78273916876946e-11
97.275	1.36386061471982e-11
97.3	1.82139718180815e-11
97.325	9.79115672062212e-12
97.35	1.05571333458406e-11
97.375	1.80571282979698e-11
97.4	9.49018655087508e-12
97.425	1.89665896556442e-11
97.45	7.49007682062535e-12
97.475	2.54136259905648e-11
97.5	1.72739893197695e-11
97.525	1.70516761723073e-11
97.55	8.972802982449e-12
97.575	6.01727047894808e-12
97.6	1.95625001281548e-11
97.625	8.22867254285097e-12
97.65	1.0363148439966e-11
97.675	1.63130383705386e-11
97.7	2.40595799129809e-11
97.725	1.29053708823287e-11
97.75	1.28572596459675e-11
97.775	1.57317666645168e-11
97.8	2.43470898569802e-11
97.825	7.36177731243141e-12
97.85	1.13487031875976e-11
97.875	1.73045755550408e-11
97.9	1.49361131626261e-11
97.925	2.0484790536989e-11
97.95	1.36397794512618e-11
97.975	1.20168282663563e-11
98	2.35780358471298e-11
98.025	2.07344450856112e-11
98.05	1.29848453498208e-11
98.075	1.36164673184809e-11
98.1	1.7710513966388e-11
98.125	2.92785840051434e-11
98.15	1.92707065596017e-11
98.175	1.80477886684781e-11
98.2	1.23935302660809e-11
98.225	8.67285404797522e-12
98.25	7.09137494733314e-12
98.275	1.65658627317878e-11
98.3	8.41436715079697e-12
98.325	2.15941045554746e-11
98.35	1.09175280015509e-11
98.375	2.75781260270682e-11
98.4	2.79817633614336e-11
98.425	8.96901023445236e-12
98.45	3.53225588540277e-11
98.475	2.41895803402434e-11
98.5	9.9237153381006e-12
98.525	1.52845129499216e-11
98.55	6.54069067309386e-12
98.575	1.63716958308402e-11
98.6	5.91923245472221e-12
98.625	1.89647466213813e-11
98.65	1.62680301039382e-11
98.675	5.14473696228847e-12
98.7	2.23148447616135e-11
98.725	1.16888940010737e-11
98.75	1.30993661280063e-11
98.775	2.13060603673676e-11
98.8	7.97700473227086e-12
98.825	1.29583997890192e-11
98.85	1.56487112112547e-11
98.875	2.43721581841809e-11
98.9	7.0620944598396e-12
98.925	2.01859332249126e-11
98.95	1.66808054465448e-11
98.975	2.48999571963776e-11
99	1.72091647803891e-11
99.025	1.64589635010757e-11
99.05	1.24175104036298e-11
99.075	1.98001978403363e-11
99.1	1.38756208968053e-11
99.125	2.01718485818088e-11
99.15	2.83461224758062e-11
99.175	8.20054095381175e-12
99.2	2.87002363304775e-11
99.225	2.25517008202143e-11
99.25	1.36942630327301e-11
99.275	1.31806441419433e-11
99.3	1.02796424291183e-11
99.325	1.96692985814643e-11
99.35	2.6317449253162e-11
99.375	8.58498425457185e-12
99.4	1.99561252890948e-11
99.425	1.13183840710183e-11
99.45	1.63996380289157e-11
99.475	1.12663256321198e-11
99.5	2.37883036090244e-11
99.525	1.88953523812986e-11
99.55	7.46883367963852e-12
99.575	9.72108440534151e-12
99.6	6.21804688747943e-12
99.625	1.76902353784018e-11
99.65	2.69191242889859e-11
99.675	2.19026903358361e-11
99.7	2.84272648959768e-12
99.725	1.5171544253483e-11
99.75	1.29640745770602e-11
99.775	9.96608772949291e-12
99.8	1.62847608553784e-11
99.825	5.41685166875146e-12
99.85	1.49379241608764e-11
99.875	1.63220828427384e-11
99.9	7.17332575941107e-12
99.925	1.52358066653875e-11
99.95	9.36075689371551e-12
99.975	1.14387854107381e-11
100	1.0668256120927e-11


==> figures/Data/spec-6.tsv <==
100	1.0668256120927e-11
100.025	7.262910964839e-12
100.05	1.98865322588894e-11
100.075	2.00061070726552e-11
100.1	1.39344197367653e-11
100.125	2.47638787211766e-11
100.15	1.70725381702761e-11
100.175	1.32906249197072e-11
100.2	2.0772514416251e-11
100.225	1.59404195411622e-11
100.25	2.40953633090169e-11
100.275	1.57522268803602e-11
100.3	2.79681669769847e-11
100.325	1.70456051717708e-11
100.35	7.39622269199993e-12
100.375	1.42923204217087e-11
100.4	1.91265979744645e-11
100.425	6.53577396942764e-12
100.45	4.70320926383156e-12
100.475	1.07531011002807e-11
100.5	5.87270857128189e-12
100.525	1.92713074878888e-11
100.55	1.52025171867646e-11
100.575	7.63007352604721e-12
100.6	1.13022103933297e-11
100.625	2.4984504664957e-11
100.65	2.7908429586048e-11
100.675	1.50871131299995e-11
100.7	1.72385574555346e-11
100.725	1.39082696102596e-11
100.75	1.577804181283e-11
100.775	1.25910920487639e-11
100.8	2.22452201812249e-11
100.825	1.44505861919993e-11
100.85	1.4297415960235e-11
100.875	1.96113643311495e-11
100.9	1.1882122871203e-11
100.925	1.44204844073453e-11
100.95	1.47554791848483e-11
100.975	2.42638155143038e-11
101	5.12303859040292e-12
101.025	7.44648213869497e-12
101.05	1.13732897101566e-11
101.075	1.41028683310137e-11
101.1	1.43971908248806e-11
101.125	2.21487055664953e-11
101.15	1.5816555598834e-11
101.175	2.33351944926361e-11
101.2	8.83181710882698e-12
101.225	2.01698127247546e-11
101.25	1.66899612091533e-11
101.275	2.21050301605433e-11
101.3	1.51143573102174e-11
101.325	1.29570486231928e-11
101.35	1.48256404752784e-11
101.375	8.68250684675598e-12
101.4	1.4846523222687e-11
101.425	1.11736973350072e-11
101.45	2.09916333055892e-11
101.475	1.33625166030111e-11
101.5	1.91113794010943e-11
101.525	2.19929179783473e-11
101.55	1.03030675736567e-11
101.575	6.0627491316216e-12
101.6	9.66389662324274e-12
101.625	1.6551292403531e-11
101.65	7.33043965903643e-12
101.675	1.8693585625459e-11
101.7	3.36022883915875e-12
101.725	1.04721516792686e-11
101.75	1.01625261160536e-11
101.775	1.80818802826967e-11
101.8	1.03918006008756e-11
101.825	1.18204944013045e-11
101.85	2.83240750743829e-11
101.875	6.63990827173719e-12
101.9	6.53037465833375e-12
101.925	1.63026932346308e-11
101.95	2.06829448395993e-11
101.975	7.55685883255522e-12
102	2.96882481748992e-11
102.025	2.57699914687878e-11
102.05	2.54780486420159e-11
102.075	4.59084955843848e-12
102.1	1.59621821821166e-11
102.125	9.33373598577951e-12
102.15	3.48078047557062e-11
102.175	1.41773658581163e-11
102.2	1.30427866830563e-11
102.225	1.50111275463581e-11
102.25	2.10406369706493e-11
102.275	1.11039616725775e-11
102.3	1.44264179096037e-11
102.325	1.38303175907645e-11
102.35	1.95810140157965e-11
102.375	7.38851583385995e-12
102.4	1.70648669835689e-11
102.425	9.63421198242061e-12
102.45	1.48018795326714e-11
102.475	1.93275073288727e-11
102.5	1.43788854383176e-11
102.525	7.21907468875737e-12
102.55	6.95020340215336e-12
102.575	5.61793341949227e-12
102.6	1.67802061362266e-11
102.625	1.62724251406202e-11
102.65	1.76818752808667e-11
102.675	3.28066052474317e-11
102.7	1.00533799811635e-11
102.725	5.93470588397076e-12
102.75	1.83924446451786e-11
102.775	1.86679731187734e-11
102.8	2.45528577942335e-11
102.825	2.3983396323645e-11
102.85	1.91455574242712e-11
102.875	1.22322272024712e-11
102.9	1.78421435247168e-11
102.925	1.0378111056821e-11
102.95	1.66623212934636e-11
102.975	1.53369469687159e-11
103	1.00434581347332e-11
103.025	6.69698776753862e-12
103.05	8.16340640809782e-12
103.075	1.661546816521e-11
103.1	1.8684688713204e-11
103.125	1.20317002957124e-11
103.15	2.77776973700474e-11
103.175	1.74986277679858e-11
103.2	2.18054945127173e-11
103.225	1.61349189552024e-11
103.25	1.23824219389945e-11
103.275	9.12336895297426e-12
103.3	8.42717973589229e-12
103.325	1.2881371196309e-11
103.35	1.05928473237945e-11
103.375	2.64890338303355e-11
103.4	8.32998048148404e-12
103.425	1.05800526818438e-11
103.45	1.577712695035e-11
103.475	2.37340579482525e-11
103.5	1.08926072075796e-11
103.525	2.15079266650923e-11
103.55	1.05573500766931e-11
103.575	9.03487042333993e-12
103.6	1.71560109005197e-11
103.625	1.77538274932473e-11
103.65	6.34689353857633e-12
103.675	8.51924816994092e-12
103.7	2.24047552421037e-11
103.725	1.42544532314761e-11
103.75	1.8731169224737e-11
103.775	2.69060421125028e-11
103.8	2.02336353512565e-11
103.825	1.48948110712993e-11
103.85	1.81821396438312e-11
103.875	2.31288513307057e-11
103.9	1.77949505749016e-11
103.925	2.0925822558364e-11
103.95	2.12419874774761e-11
103.975	2.27783417776422e-11
104	1.2140672223238e-11
104.025	1.44647971831586e-11
104.05	2.76349878605201e-11
104.075	3.23697873919946e-12
104.1	5.43486274067529e-12
104.125	2.29203306482562e-11
104.15	1.50627259603952e-11
104.175	7.25731383878756e-12
104.2	1.13043661114095e-11
104.225	2.94805829605599e-11
104.25	9.67366182758427e-12
104.275	1.26887960929641e-11
104.3	9.31313451219581e-12
104.325	1.04800160480993e-11
104.35	2.71868872006513e-11
104.375	1.22376200275225e-11
104.4	1.38425320379937e-11
104.425	2.34594810018417e-11
104.45	1.18017505235698e-11
104.475	1.34435775101472e-11
104.5	1.54643512496038e-11
104.525	2.39909580794035e-11
104.55	2.11527652919272e-11
104.575	1.98515277499899e-11
104.6	9.85827156473941e-12
104.625	7.64343043508045e-12
104.65	1.59280600564633e-11
104.675	1.95431568336353e-11
104.7	1.78369948407859e-11
104.725	3.72621401228817e-12
104.75	8.28026785850591e-12
104.775	2.35497052330732e-11
104.8	2.01519221085562e-11
104.825	1.74884249771021e-11
104.85	1.15399484055914e-11
104.875	8.85895533270221e-12
104.9	9.868864335063e-12
104.925	1.40717933347729e-11
104.95	2.59023999865033e-11
104.975	8.05797838682869e-12
105	2.73995683249543e-11
105.025	1.58484143480632e-11
105.05	2.02808579187975e-11
105.075	1.59578079959954e-11
105.1	1.86620397474193e-11
105.125	8.2929703078806e-12
105.15	2.1312560789397e-11
105.175	2.13466808738984e-11
105.2	1.50576663737726e-11
105.225	7.80180100818597e-12
105.25	5.6387549626413e-12
105.275	1.39194879124101e-11
105.3	2.28112601455907e-11
105.325	1.09157775156016e-11
105.35	2.49847570262789e-11
105.375	1.8009706067387e-11
105.4	7.22391641861046e-12
105.425	2.66426844603968e-11
105.45	1.92743109698896e-11
105.475	2.68123006217667e-11
105.5	8.58274357017902e-12
105.525	1.48204806353502e-11
105.55	1.2066328178256e-11
105.575	2.7192653613101e-11
105.6	1.3115150782721e-11
105.625	9.35922103798243e-12
105.65	2.02503401273849e-11
105.675	1.3333653908825e-11
105.7	8.9613258464394e-12
105.725	1.32264134068835e-11
105.75	1.69876694620637e-11
105.775	2.41808939433218e-11
105.8	1.27113308808406e-11
105.825	1.99372463666088e-11
105.85	1.77219411649491e-11
105.875	5.94823955875203e-12
105.9	1.95181397236763e-11
105.925	2.02958660804501e-11
105.95	6.491214258995e-12
105.975	2.21399291906327e-11
106	2.43969034740452e-11
106.025	1.29010226348346e-11
106.05	1.35203045048396e-11
106.075	1.96362888486561e-11
106.1	2.01852037013099e-11
106.125	2.45176715182284e-11
106.15	9.70593932549179e-12
106.175	1.86291146965655e-11
106.2	1.62793194069088e-11
106.225	1.10531858285567e-11
106.25	1.69851868934135e-11
106.275	1.14353208775788e-11
106.3	1.2339816361451e-11
106.325	1.84934909289777e-11
106.35	1.81298155874211e-11
106.375	3.1954481827422e-11
106.4	1.13904164049945e-11
106.425	7.73367226656368e-12
106.45	1.76302982177539e-11
106.475	2.25703901136469e-11
106.5	1.48041659018211e-11
106.525	8.77298993480625e-12
106.55	1.47075141162568e-11
106.575	1.76128396807052e-11
106.6	2.40934848494728e-11
106.625	5.76501667641975e-12
106.65	2.41447377663517e-11
106.675	3.3590391461352e-11
106.7	1.29191892419509e-11
106.725	1.69109553721596e-11
106.75	1.66448579065877e-11
106.775	1.24128196779788e-11
106.8	3.98133749583227e-12
106.825	1.34462570129618e-11
106.85	2.96567350008426e-11
106.875	1.46972484556226e-11
106.9	1.29933144344731e-11
106.925	2.44345936623099e-11
106.95	2.15914068600801e-11
106.975	1.75108479187327e-11
107	8.24826101069005e-12
107.025	1.99978813210349e-11
107.05	2.4890013070976e-11
107.075	9.3277828925675e-12
107.1	1.61586194961935e-11
107.125	2.10626386176505e-11
107.15	2.19934679600459e-11
107.175	8.48574081393767e-12
107.2	1.1862217820964e-11
107.225	1.04448540675699e-11
107.25	1.90752077432527e-11
107.275	1.35591693712869e-11
107.3	1.86537680671173e-11
107.325	1.39371693805322e-11
107.35	1.28964061692978e-11
107.375	1.70750581458086e-11
107.4	1.53705277804239e-11
107.425	1.41065008078019e-11
107.45	1.07622382362665e-11
107.475	1.080906246643e-11
107.5	1.39935245934635e-11
107.525	1.40265589275474e-11
107.55	1.10595655907324e-11
107.575	1.54969121384148e-11
107.6	1.4631149827878e-11
107.625	2.12976781634233e-11
107.65	5.12989450421985e-12
107.675	2.84963937331651e-11
107.7	8.58179314299002e-12
107.725	3.24572276535278e-11
107.75	1.74788820135067e-11
107.775	1.20604406866098e-11
107.8	1.18071184630075e-11
107.825	8.62086533943583e-12
107.85	1.99571694760573e-11
107.875	1.21531810900132e-11
107.9	1.37923145726227e-11
107.925	2.76503671743586e-11
107.95	1.05357378186208e-11
107.975	2.88683088414071e-11
108	1.07903587742825e-11
108.025	1.32316891201542e-11
108.05	8.96055098262429e-12
108.075	1.50205228922701e-11
108.1	1.37247787586972e-11
108.125	1.84350254081099e-11
108.15	1.82086887733875e-11
108.175	1.42554302409276e-11
108.2	1.29318655437405e-11
108.225	9.88587975552983e-12
108.25	2.10739102111816e-11
108.275	1.29927899399042e-11
108.3	1.34224926525804e-11
108.325	1.68338419046579e-11
108.35	1.50794192038624e-11
108.375	1.72049923880477e-11
108.4	2.11529445778113e-11
108.425	2.13015857643647e-11
108.45	1.41999826798951e-11
108.475	2.43328510054769e-11
108.5	1.75704353163599e-11
108.525	8.39799006941072e-12
108.55	3.34808512098501e-11
108.575	1.8360648602755e-11
108.6	2.5960260220709e-11
108.625	6.31149005208869e-12
108.65	5.98328928160245e-12
108.675	1.14011796023934e-11
108.7	1.17904662085598e-11
108.725	1.86622021192361e-11
108.75	1.82866817118424e-11
108.775	1.12284037906981e-11
108.8	1.82772743144808e-11
108.825	2.14474514304857e-11
108.85	1.08783420736231e-11
108.875	5.7763125245064e-12
108.9	3.72866114137416e-11
108.925	2.32570780688396e-11
108.95	1.51915370694057e-11
108.975	2.50976446281812e-11
109	1.11665301108003e-11
109.025	8.59326309852613e-12
109.05	1.12177730251302e-11
109.075	1.51295553838736e-11
109.1	1.49289953047475e-11
109.125	6.98294981754442e-12
109.15	8.51493806400561e-12
109.175	1.69049403241446e-11
109.2	1.00954632486286e-11
109.225	6.77258336811116e-12
109.25	1.83147281331149e-11
109.275	1.20431601204823e-11
109.3	1.09835639824051e-11
109.325	1.31020246236448e-11
109.35	1.66707157961191e-11
109.375	9.94863070171767e-12
109.4	1.44623641248795e-11
109.425	2.94883842117125e-11
109.45	1.37410089613503e-11
109.475	1.12466832900206e-11
109.5	1.83905652009726e-11
109.525	3.43338569277083e-12
109.55	6.90026824660238e-12
109.575	1.40289266995378e-11
109.6	7.48637118785118e-12
109.625	1.14109650081682e-11
109.65	2.23772700985207e-11
109.675	7.08317286528396e-12
109.7	5.84106517593121e-12
109.725	1.06867668265017e-11
109.75	7.41498615471993e-12
109.775	1.76019758821561e-11
109.8	9.88427006490837e-12
109.825	1.7567082631314e-11
109.85	1.14209803718667e-11
109.875	1.87627367529767e-12
109.9	1.83111767727261e-11
109.925	1.95105029454988e-11
109.95	2.02648299770294e-11
109.975	7.67403526744203e-12
110	1.26219169058687e-11
110.025	2.86261610612021e-11
110.05	4.90793547754375e-12
110.075	1.42776231246889e-11
110.1	1.29424275062372e-11
110.125	9.50316200961893e-12
110.15	2.40508065810394e-11
110.175	1.81682398514353e-11
110.2	1.61995814089569e-11
110.225	1.67360195351967e-11
110.25	2.05591911562811e-11
110.275	9.14713177204798e-12
110.3	3.279270947241e-11
110.325	1.09750645438041e-11
110.35	1.58753025475982e-11
110.375	1.51520889249343e-11
110.4	1.69711162181334e-11
110.425	3.41911636665769e-11
110.45	1.04248571110583e-11
110.475	1.16455832914013e-11
110.5	1.87313620549044e-11
110.525	1.36822874931779e-11
110.55	1.27040184497491e-11
110.575	1.16730588405243e-11
110.6	2.46198419013355e-11
110.625	1.69396167794012e-11
110.65	2.88105340289156e-11
110.675	2.04828589137301e-11
110.7	1.96208540407792e-11
110.725	6.62609287690586e-12
110.75	1.06292119450877e-11
110.775	1.19041040984547e-11
110.8	4.69417592333835e-12
110.825	2.05214964557715e-11
110.85	1.92394655682951e-11
110.875	1.79982641300875e-11
110.9	1.39179454147595e-11
110.925	1.97060375339746e-11
110.95	1.86069265807601e-11
110.975	2.4316188946572e-11
111	4.54118591738908e-12
111.025	1.26605473018786e-11
111.05	1.95952833673405e-11
111.075	1.59032525812233e-11
111.1	1.29166505284999e-11
111.125	1.52743357875793e-11
111.15	2.25396969860558e-11
111.175	1.61431177139877e-11
111.2	2.42649556609668e-11
111.225	2.05262282214501e-11
111.25	1.7940555989983e-11
111.275	3.77848196375084e-11
111.3	1.63020725248253e-11
111.325	2.01834434394042e-11
111.35	1.03867849199073e-11
111.375	2.15316291859328e-11
111.4	4.68144851202979e-12
111.425	1.11446403999765e-11
111.45	2.09458447440609e-11
111.475	2.36971033017552e-11
111.5	8.86696469610661e-12
111.525	1.37506765421003e-11
111.55	5.39387722065477e-12
111.575	1.13367997420903e-11
111.6	2.2095353885447e-11
111.625	1.4266215164542e-11
111.65	1.83094677630919e-11
111.675	1.96091350698817e-11
111.7	4.03755508820546e-11
111.725	9.05168229068753e-12
111.75	2.23460172927755e-11
111.775	2.87030365274081e-11
111.8	8.95572934162162e-12
111.825	1.23974037486558e-11
111.85	7.72504228795275e-12
111.875	1.64759968197981e-11
111.9	1.27659586737616e-11
111.925	1.17292929793727e-11
111.95	1.35870238701447e-11
111.975	1.21461948339322e-11
112	7.21843714232131e-12
112.025	2.9730796763055e-12
112.05	1.06455040315414e-11
112.075	8.13778561635766e-12
112.1	1.02822747916369e-11
112.125	1.22200653722011e-11
112.15	8.88830643327759e-12
112.175	1.28277765343043e-11
112.2	8.36404029608592e-12
112.225	1.0189784790156e-11
112.25	1.09332913756088e-11
112.275	1.75446522696785e-11
112.3	1.42606009771225e-11
112.325	9.68363082802647e-12
112.35	1.54020942847259e-11
112.375	1.94381925781055e-11
112.4	1.21882450834497e-11
112.425	1.68193717120313e-11
112.45	1.31290196788831e-11
112.475	1.52989814288132e-11
112.5	1.41165264338797e-11
112.525	1.72709493628575e-11
112.55	8.00902404837844e-12
112.575	1.58034281044497e-11
112.6	2.37805642313414e-11
112.625	4.7218389141686e-12
112.65	2.49015599318576e-11
112.675	3.43363927080339e-11
112.7	1.6500385390785e-11
112.725	4.74700018899769e-12
112.75	1.17753120206266e-11
112.775	2.84595042409191e-11
112.8	2.01766262594477e-11
112.825	8.20142793759613e-12
112.85	1.46476516198013e-11
112.875	1.48030546857881e-11
112.9	1.09505525507071e-11
112.925	1.21920801335243e-11
112.95	1.80532295003731e-11
112.975	1.40627920846385e-11
113	1.45953810620558e-11
113.025	1.14970418545167e-11
113.05	1.3969673638107e-11
113.075	1.11624249756319e-11
113.1	4.82515596293752e-12
113.125	8.53945817108635e-12
113.15	1.20252680364022e-11
113.175	9.90049914788088e-12
113.2	9.82394294687028e-12
113.225	7.15888593751635e-12
113.25	4.25310397249369e-12
113.275	9.55258279921687e-12
113.3	7.9230194704963e-12
113.325	1.21865738040772e-11
113.35	6.81753676967782e-12
113.375	2.30852731363448e-11
113.4	3.83751506990479e-11
113.425	3.59976870782762e-12
113.45	2.2526303641381e-12
113.475	3.63333586369966e-12
113.5	5.76485765559011e-12
113.525	3.47324383207151e-12
113.55	9.03589363981806e-12
113.575	4.57274760941214e-12
113.6	8.90217058519751e-12
113.625	3.94476245919441e-12
113.65	1.29522509939783e-11
113.675	1.1913058185246e-11
113.7	6.74432976058189e-12
113.725	1.62064562690246e-11
113.75	1.77467168889801e-11
113.775	8.13330860777798e-12
113.8	2.3705951772267e-11
113.825	2.14668130110756e-11
113.85	1.23542030830215e-11
113.875	2.16722891753473e-11
113.9	1.1019257974699e-11
113.925	1.49178797446366e-11
113.95	1.44063782757926e-11
113.975	1.19213194917559e-11
114	1.57359006212242e-11
114.025	1.27769016464921e-11
114.05	3.40356981888472e-11
114.075	1.66189277829221e-11
114.1	1.14806341579488e-11
114.125	1.33088452558586e-11
114.15	1.78385391200494e-11
114.175	1.77209608944287e-11
114.2	1.59208772485774e-11
114.225	7.91502639190864e-12
114.25	1.04454702689096e-11
114.275	1.10023305107643e-11
114.3	6.83423243310515e-12
114.325	1.4662438147895e-11
114.35	1.13619925478768e-11
114.375	1.33547613555494e-11
114.4	1.12905132039102e-11
114.425	3.26216397954342e-11
114.45	3.05348379581728e-11
114.475	1.11742631514665e-11
114.5	5.21983937834483e-12
114.525	1.47480519364032e-11
114.55	1.36648056694446e-11
114.575	7.04156462045225e-12
114.6	5.46950650278093e-12
114.625	2.89014528687043e-11
114.65	4.42368870383656e-11
114.675	2.65703582197072e-11
114.7	1.21503121230487e-11
114.725	4.70104852375244e-12
114.75	1.74843925683506e-11
114.775	1.79172576133376e-11
114.8	2.66590459113134e-11
114.825	8.68110232451184e-12
114.85	1.30448671351024e-11
114.875	3.79566343114939e-11
114.9	1.83801962582403e-11
114.925	9.82300233306553e-12
114.95	9.40273569454237e-12
114.975	2.25936782983593e-11
115	1.6008002716363e-11
115.025	1.18177444555072e-11
115.05	1.30665360762936e-11
115.075	1.28099111156383e-11
115.1	1.728301980848e-11
115.125	6.34725272307815e-12
115.15	1.04604391409169e-11
115.175	7.92244942658134e-12
115.2	1.26379144437383e-11
115.225	1.38214303456407e-11
115.25	1.48653352315919e-11
115.275	1.08304340208314e-11
115.3	1.94115960031391e-11
115.325	3.34498273431107e-12
115.35	1.91298514215487e-11
115.375	1.10762349269619e-11
115.4	1.52395842277884e-11
115.425	1.85977147152102e-11
115.45	7.90548213250835e-12
115.475	6.86874509873574e-12
115.5	2.7109556950382e-11
115.525	1.32579204435871e-11
115.55	1.48726850455744e-11
115.575	2.10525963796264e-11
115.6	2.498184593587e-11
115.625	2.8661223954421e-11
115.65	3.69187164828025e-12
115.675	2.35886807173114e-11
115.7	3.00747613736497e-11
115.725	1.19972850123527e-11
115.75	1.5502510928104e-11
115.775	1.07218962243163e-11
115.8	1.28167745895029e-11
115.825	7.29715905286397e-12
115.85	1.06448004077246e-11
115.875	1.08407690302665e-11
115.9	2.04549436785233e-11
115.925	2.35561402649981e-11
115.95	1.93491847699752e-11
115.975	1.27368385670146e-11
116	1.33557821231838e-11
116.025	2.03435913319341e-11
116.05	8.27198277229891e-12
116.075	2.29514716443625e-11
116.1	9.09327638329521e-12
116.125	8.1787324170989e-12
116.15	7.22848097531913e-12
116.175	1.37660860860402e-11
116.2	2.0654549422848e-11
116.225	9.49027990490739e-12
116.25	1.25118113257804e-11
116.275	1.07813658786448e-11
116.3	7.05187745588117e-12
116.325	1.58878294343953e-11
116.35	1.07063973098912e-11
116.375	1.01531364480975e-11
116.4	5.0520551773707e-12
116.425	1.85634734013515e-11
116.45	1.49875989000676e-11
116.475	1.31003500109899e-11
116.5	1.20953735240082e-11
116.525	2.13046439981191e-11
116.55	2.19022763527607e-11
116.575	2.11779214924104e-11
116.6	1.11043598087075e-11
116.625	1.88996586716615e-11
116.65	8.46648249688686e-12
116.675	1.67370494702937e-11
116.7	2.32304967763727e-11
116.725	3.69864360196654e-12
116.75	2.1647016388653e-11
116.775	1.20232384039912e-11
116.8	9.6766652356402e-12
116.825	9.32265203209195e-12
116.85	2.03081924693872e-11
116.875	5.37148157285382e-12
116.9	1.73657654425731e-11
116.925	1.40182911317216e-11
116.95	1.2279929353117e-11
116.975	5.50589102865342e-12
117	1.78795460386245e-11
117.025	1.38325304766225e-11
117.05	2.43666516474335e-11
117.075	1.6628977023992e-11
117.1	1.9126506503403e-11
117.125	1.33504874666413e-11
117.15	2.07932487363652e-11
117.175	2.11334432493351e-11
117.2	2.42588477695476e-11
117.225	2.41733312324121e-11
117.25	1.59758037099677e-11
117.275	1.73112646521147e-11
117.3	1.16224810152583e-11
117.325	1.55053389174275e-11
117.35	9.90385282391027e-12
117.375	1.07532378082921e-11
117.4	7.65634043835475e-12
117.425	1.03538570131213e-11
117.45	1.34454469336607e-11
117.475	7.51091159323768e-12
117.5	1.40875380050786e-11
117.525	1.7455534107206e-11
117.55	9.07585334239572e-12
117.575	8.80020190198896e-12
117.6	8.96254158670991e-12
117.625	1.22992794094665e-11
117.65	1.26927092137891e-11
117.675	2.43292157816131e-11
117.7	8.46935306900828e-12
117.725	1.28917693058506e-11
117.75	2.21518771531437e-11
117.775	1.6343058357626e-11
117.8	6.63337055898631e-12
117.825	1.62805290472643e-11
117.85	7.4741070709441e-12
117.875	3.22606491084414e-11
117.9	1.63113738428926e-11
117.925	1.31735685750747e-11
117.95	1.11192414656074e-11
117.975	1.29808709448337e-11
118	2.01669501249125e-11
118.025	1.63287089623316e-11
118.05	9.42379229960926e-12
118.075	1.90385552974068e-11
118.1	2.61424718076289e-11
118.125	1.22504904621096e-11
118.15	3.61860896159858e-11
118.175	1.30889386616375e-11
118.2	1.51873196671765e-11
118.225	7.97463258818508e-12
118.25	1.73974937253816e-11
118.275	1.67303397170321e-11
118.3	7.12300321376593e-12
118.325	3.19922479890855e-12
118.35	1.7964846059388e-11
118.375	5.84456455955083e-12
118.4	1.35904219376445e-11
118.425	7.17963931697884e-12
118.45	1.52234008653522e-11
118.475	2.06626776403569e-11
118.5	1.14362102908677e-11
118.525	1.31692181621053e-11
118.55	2.96803183410034e-11
118.575	1.82211518917945e-11
118.6	1.62714951546346e-11
118.625	1.06830157086157e-11
118.65	9.87803107135862e-12
118.675	9.10520019636053e-12
118.7	1.1025743126181e-11
118.725	6.36520829488477e-12
118.75	9.41219719381378e-12
118.775	1.36717774087999e-11
118.8	1.83091438410496e-11
118.825	6.81525746181234e-12
118.85	1.65657710637045e-11
118.875	9.37930988626337e-12
118.9	9.50285105577407e-12
118.925	2.30805211603558e-11
118.95	1.7190269434577e-11
118.975	1.53879170676537e-11
119	2.39670213255867e-11
119.025	1.5414993438787e-11
119.05	2.54649680355799e-11
119.075	4.18580016414245e-11
119.1	2.83108618388023e-11
119.125	1.3422086697958e-11
119.15	2.46758384470188e-11
119.175	1.66115839509879e-11
119.2	7.63384386518193e-12
119.225	1.96549506219476e-11
119.25	1.42077607067448e-11
119.275	1.75572904417811e-11
119.3	8.5305429179042e-12
119.325	8.65354630641175e-12
119.35	1.95188572707403e-11
119.375	1.33925387267353e-11
119.4	1.16887537456373e-11
119.425	2.44051769075786e-11
119.45	2.4982252868639e-11
119.475	1.30735846460198e-11
119.5	2.0178394405717e-11
119.525	2.42883555561497e-11
119.55	1.45171029138561e-11
119.575	9.89481078451944e-12
119.6	4.71699748385459e-12
119.625	1.77272445893729e-11
119.65	1.66953758695916e-11
119.675	1.1349771074623e-11
119.7	1.99637944332752e-11
119.725	1.42557344882921e-11
119.75	1.39664737251763e-11
119.775	1.44049874487851e-11
119.8	2.25645154933387e-11
119.825	1.80676917969072e-11
119.85	7.26345113767798e-12
119.875	1.3070582159406e-11
119.9	9.01560508911303e-12
119.925	1.04597702741792e-11
119.95	1.27611135839093e-11
119.975	2.16356130387545e-11
120	1.25337473605484e-11
120.025	3.09135798058164e-11
120.05	4.0475855687157e-11
120.075	1.34897641730799e-11
120.1	1.20949393424893e-11
120.125	7.53450276388368e-12
120.15	1.89149408336446e-11
120.175	1.1249254121463e-11
120.2	7.3898791955034e-12
120.225	2.94486542766488e-11
120.25	1.472679403754e-11
120.275	9.54373465473088e-12
120.3	1.39482567381528e-11
120.325	1.52898474020658e-11
120.35	1.23276649871431e-11
120.375	1.31274999196003e-11
120.4	1.08535928603812e-11
120.425	1.43613418064886e-11
120.45	1.90400890343208e-11
120.475	2.33617862167999e-11
120.5	1.4282297627432e-11
120.525	6.9728880272454e-12
120.55	2.4668336196709e-11
120.575	2.16268828643658e-11
120.6	8.95568624056513e-12
120.625	1.21060086189836e-11
120.65	1.96659899511385e-11
120.675	1.1625532555841e-11
120.7	5.1315600603023e-12
120.725	1.04713080990494e-11
120.75	1.58219654299531e-11
120.775	1.65323718834141e-11
120.8	9.66286190998626e-12
120.825	1.03737522625841e-11
120.85	1.58842441203645e-11
120.875	1.83617958286332e-11
120.9	8.54745917473376e-12
120.925	1.91818160070302e-11
120.95	7.24536112009626e-12
120.975	2.44916073797296e-11
121	1.24403816148038e-11
121.025	1.33059242107985e-11
121.05	1.02939529074417e-11
121.075	2.27380726384709e-11
121.1	1.76374904339935e-11
121.125	1.42707135455686e-11
121.15	2.35007243529914e-11
121.175	9.61544987459638e-12
121.2	1.09474655890168e-11
121.225	2.78878511169209e-11
121.25	1.45443502546826e-11
121.275	9.53230734812709e-12
121.3	6.52955991127663e-12
121.325	1.59997959187083e-11
121.35	1.63440867611598e-11
121.375	1.72916513134527e-11
121.4	7.16266541296505e-12
121.425	2.01144701172499e-11
121.45	3.04168905087434e-11
121.475	6.33363093843116e-12
121.5	8.46289012535762e-12
121.525	9.33425882452578e-12
121.55	1.16523332940811e-11
121.575	1.39852001690457e-11
121.6	1.82349610899306e-11
121.625	2.24950707038775e-11
121.65	1.49427634896781e-11
121.675	1.51740711075723e-11
121.7	1.34395886120165e-11
121.725	1.20018182535046e-11
121.75	1.33362876355243e-11
121.775	2.03997880197718e-11
121.8	1.84183928730623e-11
121.825	5.19479842997889e-12
121.85	1.17277501491615e-11
121.875	3.06690015665034e-11
121.9	2.51764111291617e-11
121.925	1.4188472415834e-11
121.95	4.99525796994154e-12
121.975	3.04493476953957e-11
122	2.09202067434935e-11
122.025	2.98779834230587e-11
122.05	1.26642772876923e-11
122.075	8.04535984401182e-12
122.1	9.02304494516559e-12
122.125	1.66805459795463e-11
122.15	1.46320567462591e-11
122.175	1.08188398488832e-11
122.2	1.798646887772e-11
122.225	4.58304723963638e-12
122.25	1.44786054498474e-11
122.275	1.52014895980672e-11
122.3	1.35688090542702e-11
122.325	1.19346897859349e-11
122.35	2.42268109023893e-11
122.375	1.54938146064364e-11
122.4	1.65572513318383e-11
122.425	1.76559762151744e-11
122.45	1.16069223141553e-11
122.475	1.72015597215392e-11
122.5	8.47218945271582e-12
122.525	3.11913819333019e-12
122.55	1.43271678143111e-11
122.575	1.69034887024813e-11
122.6	1.78794976356583e-11
122.625	9.44110822907355e-12
122.65	1.00621778686791e-11
122.675	7.21236633275709e-12
122.7	9.52266354092645e-12
122.725	1.48918200578142e-11
122.75	2.54218765723002e-11
122.775	1.25303743664897e-11
122.8	2.44481729432971e-11
122.825	5.18624254561375e-12
122.85	1.25630491366795e-11
122.875	1.1271812414146e-11
122.9	1.7157561454518e-11
122.925	8.74227096460212e-12
122.95	1.4884608282289e-11
122.975	8.60992151509113e-12
123	1.40206365583134e-11
123.025	2.53111550049273e-11
123.05	1.86705146360618e-11
123.075	2.00814641498186e-11
123.1	8.91312372022486e-12
123.125	9.99667570218242e-12
123.15	1.56067964064946e-11
123.175	1.03850625494543e-11
123.2	1.11167204197403e-11
123.225	1.13050742757343e-11
123.25	1.431895126644e-11
123.275	6.92904330360324e-12
123.3	1.170716958556e-11
123.325	9.07559982488305e-12
123.35	3.10350586904675e-11
123.375	1.54624373044052e-11
123.4	3.28596914095849e-11
123.425	1.09810972422382e-11
123.45	1.28534134078966e-11
123.475	1.50883876410989e-11
123.5	1.55824860583637e-11
123.525	1.80428567400275e-11
123.55	1.22544522045852e-11
123.575	2.089072803145e-11
123.6	1.91027514930408e-11
123.625	2.31899489577219e-11
123.65	1.96909365915509e-11
123.675	1.54036335953374e-11
123.7	1.69980227940986e-11
123.725	1.49145285339688e-11
123.75	1.04220027235294e-11
123.775	6.13194258716053e-12
123.8	1.66611051024492e-11
123.825	2.10910892707653e-11
123.85	1.29143999775203e-11
123.875	8.33921365041551e-12
123.9	2.60760991256477e-11
123.925	5.19415430850634e-12
123.95	7.72310147896705e-12
123.975	2.10221218185705e-11
124	5.55034679186743e-12
124.025	3.74292443553836e-11
124.05	7.48838065474097e-12
124.075	1.00117006754982e-11
124.1	1.0670621151209e-11
124.125	2.26262239718913e-11
124.15	4.52461165640319e-12
124.175	7.42151239353396e-12
124.2	1.09902533142315e-11
124.225	9.82512358534557e-12
124.25	1.08439246251205e-11
124.275	2.11166594033742e-11
124.3	9.49890632537328e-12
124.325	1.42903746068109e-11
124.35	2.70707471459191e-11
124.375	1.65740580750533e-11
124.4	1.21617353560078e-11
124.425	1.94098437667265e-11
124.45	1.28887033394289e-11
124.475	1.34776159038965e-11
124.5	1.56465650450865e-11
124.525	7.64118002750354e-12
124.55	1.19703833381392e-11
124.575	1.39832001536697e-11
124.6	1.95315380065509e-11
124.625	1.38591410466059e-11
124.65	5.78450867921836e-12
124.675	1.32190515661409e-11
124.7	1.48619102004118e-11
124.725	1.75956128580204e-11
124.75	1.65724120433744e-11
124.775	8.4345277099391e-12
124.8	7.43117222421832e-12
124.825	1.3156795931725e-11
124.85	2.70309237522515e-11
124.875	1.57575375255865e-11
124.9	9.36414269239956e-12
124.925	1.79307941514889e-11
124.95	1.91924219273143e-11
124.975	1.09737780728544e-11
125	1.01181223493436e-11
125.025	1.97728730007866e-11
125.05	2.48124008982615e-11
125.075	8.3903699962773e-12
125.1	1.00267241717421e-11
125.125	9.91181042287895e-12
125.15	1.59607155637048e-11
125.175	1.4076045956377e-11
125.2	1.70432803823724e-11
125.225	8.13366054772856e-12
125.25	1.07718953735158e-11
125.275	1.19821700176997e-11
125.3	1.35806636889984e-11
125.325	2.311776734631e-11
125.35	1.13734045963779e-11
125.375	2.25866051219044e-11
125.4	1.38140631384456e-11
125.425	1.58375229812172e-11
125.45	3.20375776584525e-11
125.475	1.37250395538154e-11
125.5	5.93131459110695e-12
125.525	2.95413842116747e-11
125.55	1.44844626059889e-11
125.575	9.53309985770485e-12
125.6	2.36741892749851e-11
125.625	1.45504824965841e-11
125.65	1.85989107540466e-11
125.675	5.40751120450993e-12
125.7	1.01824216527944e-11
125.725	1.39163330246466e-11
125.75	2.65539898752293e-11
125.775	1.86716769840861e-11
125.8	1.02190682178344e-11
125.825	1.10895817046836e-11
125.85	1.32114795968324e-11
125.875	8.36509048551895e-12
125.9	7.53168672156001e-12
125.925	1.24713539479739e-11
125.95	2.13461072431523e-11
125.975	1.55371805393554e-11
126	6.27968658447046e-12
126.025	3.87493175902235e-12
126.05	2.01857745998999e-11
126.075	9.26785173772636e-12
126.1	5.28047749539239e-12
126.125	1.9001367665968e-11
126.15	1.86622615803472e-11
126.175	1.02006582713769e-11
126.2	2.64198924923126e-11
126.225	7.78602704574383e-12
126.25	1.98918541399534e-11
126.275	1.69558874696017e-11
126.3	6.41287919035679e-12
126.325	1.31115121261591e-11
126.35	4.64357520255314e-12
126.375	1.28830360602292e-11
126.4	2.44527096686024e-11
126.425	8.02687440928948e-12
126.45	1.66055157498155e-11
126.475	2.88766792046068e-11
126.5	1.52019637519656e-11
126.525	2.38566337302677e-11
126.55	1.4194803547153e-11
126.575	1.76939250244053e-11
126.6	7.61802190653431e-12
126.625	7.20649870801065e-12
126.65	7.14886877582858e-12
126.675	2.41842550695063e-11
126.7	1.30063674307319e-11
126.725	1.73060806212881e-11
126.75	1.07258791674585e-11
126.775	1.53715137141318e-11
126.8	1.24000360882805e-11
126.825	1.2763104899392e-11
126.85	2.23618816010772e-11
126.875	2.53236461703187e-11
126.9	1.04189491399409e-11
126.925	8.61237206724995e-12
126.95	1.55055548971028e-11
126.975	2.54111932668616e-11
127	6.83810951405499e-12
127.025	1.21193325698315e-11
127.05	4.96017877155026e-12
127.075	1.28099445435278e-11
127.1	1.09724076423077e-11
127.125	1.95365405976755e-11
127.15	3.7453183849939e-11
127.175	2.77563345450795e-11
127.2	3.09638300482207e-11
127.225	1.50546258481854e-11
127.25	1.17818887883058e-11
127.275	1.96628551072222e-11
127.3	2.34344591020964e-11
127.325	1.47797850470447e-11
127.35	2.56152007201617e-11
127.375	1.85612157737631e-11
127.4	1.91561588333557e-11
127.425	2.27096522843622e-11
127.45	2.21922060642081e-11
127.475	1.54235871704351e-11
127.5	1.02086075265209e-11
127.525	1.38809319026198e-11
127.55	5.89073081431787e-12
127.575	1.20116241896808e-11
127.6	2.58026085700356e-11
127.625	2.59641986749074e-11
127.65	1.05573838052194e-11
127.675	8.31938894274373e-12
127.7	2.0884912216506e-11
127.725	2.94426812084432e-11
127.75	1.1693075577354e-11
127.775	1.72418260168315e-11
127.8	3.78426572459896e-12
127.825	1.50586724700726e-11
127.85	2.47453379203454e-11
127.875	9.99194789079991e-12
127.9	1.20007714968522e-11
127.925	1.03454710043638e-11
127.95	1.05916593618007e-11
127.975	1.72039815708248e-11
128	5.60814686403189e-12
128.025	9.29712000112387e-12
128.05	1.91229354743618e-11
128.075	1.19361373730253e-11
128.1	1.43119511067586e-11
128.125	2.02871631118279e-11
128.15	7.96514648467919e-12
128.175	1.45324273665533e-11
128.2	1.79416621743043e-11
128.225	1.46899797957655e-11
128.25	1.66048789953238e-11
128.275	3.70935211491749e-11
128.3	6.49448692807512e-12
128.325	1.66035422159095e-11
128.35	2.07829583985616e-11
128.375	1.36978914904819e-11
128.4	8.72581904372141e-12
128.425	1.90813514096199e-11
128.45	7.22953006305249e-12
128.475	6.5574616890464e-12
128.5	1.01948553802965e-11
128.525	1.88824708707886e-11
128.55	1.86806570333798e-11
128.575	2.20091588857715e-11
128.6	1.58508547124061e-11
128.625	2.12222777653283e-11
128.65	1.46954409235806e-11
128.675	2.20818773097283e-11
128.7	1.67824040101999e-11
128.725	2.9802900214037e-11
128.75	1.37562022511846e-11
128.775	2.47195875893404e-11
128.8	1.66236249868415e-11
128.825	9.27595023350535e-12
128.85	1.9369708538974e-11
128.875	1.31886216072715e-11
128.9	2.03970253622371e-11
128.925	1.82560185107499e-11
128.95	2.2718765422746e-11
128.975	1.92963460849219e-11
129	2.21593406124893e-11
129.025	9.00527830752954e-12
129.05	1.36919227750956e-11
129.075	1.63040694669739e-11
129.1	8.83839068310797e-12
129.125	2.4515710127598e-11
129.15	1.02756202368278e-11
129.175	2.4919878450627e-11
129.2	1.28162175664903e-11
129.225	1.50991822237212e-11
129.25	1.36886476294054e-11
129.275	1.66584409015183e-11
129.3	2.82253827217284e-11
129.325	1.85811940716654e-11
129.35	1.0869358175421e-11
129.375	4.18517410499635e-11
129.4	1.06130717819994e-11
129.425	1.74679320270916e-11
129.45	3.18564227289017e-11
129.475	1.42310375110822e-11
129.5	7.57417759453136e-12
129.525	2.28480900385079e-11
129.55	3.13645014457032e-11
129.575	1.72512599312042e-11
129.6	5.2533258115701e-12
129.625	1.32566552890801e-11
129.65	1.53255399376771e-11
129.675	2.25324978039001e-11
129.7	9.05159611616427e-12
129.725	1.40348117284204e-11
129.75	1.17134570897567e-11
129.775	1.70316085422128e-11
129.8	2.54722196408668e-11
129.825	1.03273057671768e-11
129.85	1.33162646990173e-11
129.875	1.75473495827661e-11
129.9	1.00400363607007e-11
129.925	5.29239312436137e-12
129.95	1.72238944966289e-11
129.975	1.11060130202789e-11
130	4.40102224221455e-12
130.025	1.88123460453e-11
130.05	1.69836611680344e-11
130.075	7.06021214079915e-12
130.1	8.14141995326616e-12
130.125	5.48783699671124e-12
130.15	3.91652711436807e-11
130.175	1.67077646733238e-11
130.2	9.00415397435175e-12
130.225	9.98846270921399e-12
130.25	2.03860281653545e-11
130.275	1.37590912918285e-11
130.3	2.48022978702201e-11
130.325	2.00868314936289e-11
130.35	1.6101887521146e-11
130.375	6.88375779787218e-12
130.4	9.05807639778937e-12
130.425	1.642549869831e-11
130.45	1.19025809651251e-11
130.475	1.20477521171656e-11
130.5	1.07108739382332e-11
130.525	2.2664623713695e-11
130.55	1.82706904114848e-11
130.575	1.19817789412644e-11
130.6	1.15952203147775e-11
130.625	1.79314724337574e-11
130.65	1.52735994288586e-11
130.675	5.26419284571985e-12
130.7	1.16934506623288e-11
130.725	1.97068706270353e-11
130.75	1.27955147110674e-11
130.775	1.36180997769345e-11
130.8	1.77255477755336e-11
130.825	1.442547823262e-11
130.85	1.15008243633046e-11
130.875	1.21500710986351e-11
130.9	1.46180138450964e-11
130.925	2.10223750397009e-11
130.95	1.52724027965616e-11
130.975	1.22944420218157e-11
131	2.55091978654675e-11
131.025	2.72211025704029e-11
131.05	2.64191522749458e-11
131.075	3.4577945264156e-11
131.1	1.05082058967385e-11
131.125	1.29296937241962e-11
131.15	2.04685214480133e-11
131.175	7.64998313622559e-12
131.2	1.27709086923273e-11
131.225	3.22618530262644e-11
131.25	1.17900191367237e-11
131.275	1.66132917502951e-11
131.3	2.07710620840771e-11
131.325	9.08699721926661e-12
131.35	1.0493022948701e-11
131.375	2.32383754110425e-11
131.4	9.40276714262631e-12
131.425	1.6050282148257e-11
131.45	7.01964613912733e-12
131.475	1.64770678065777e-11
131.5	1.00401149181967e-11
131.525	1.67409033806412e-11
131.55	1.30973480847729e-11
131.575	1.55390279702974e-11
131.6	1.42626415730727e-11
131.625	1.75519607729531e-11
131.65	2.61400644522102e-11
131.675	1.62237269757811e-11
131.7	1.53487767719307e-11
131.725	1.34190742401102e-11
131.75	1.86876291046866e-11
131.775	9.22359825924989e-12
131.8	1.86372825294985e-11
131.825	1.4598340390485e-11
131.85	9.4462393976216e-12
131.875	1.26898085603394e-11
131.9	7.28043856708483e-12
131.925	1.29500245711711e-11
131.95	4.98652049177006e-12
131.975	9.88063177193549e-12
132	8.03996833803822e-12
132.025	1.50235593388604e-11
132.05	1.27979287494995e-11
132.075	1.55017058808206e-11
132.1	1.6915504457847e-11
132.125	6.89464905440905e-12
132.15	8.25080195752832e-12
132.175	1.68476975899756e-11
132.2	9.29500345696533e-12
132.225	2.32051941788668e-11
132.25	9.30525727237932e-12
132.275	1.28296835540579e-11
132.3	2.4967759389462e-11
132.325	1.26224651539615e-11
132.35	1.67403371848144e-11
132.375	1.06526468123566e-11
132.4	4.87452880662215e-12
132.425	1.72923588780443e-11
132.45	2.47751927080709e-11
132.475	1.91585667739404e-11
132.5	1.04602135616475e-11
132.525	1.07450304175937e-11
132.55	1.04630229501017e-11
132.575	1.08339066523077e-11
132.6	1.39694669621876e-11
132.625	1.7019462630844e-11
132.65	8.17076089296963e-12
132.675	8.37231313796042e-12
132.7	1.14180321900497e-11
132.725	6.40065166847196e-12
132.75	1.03325220585523e-11
132.775	2.41848007077207e-11
132.8	7.56376113435923e-12
132.825	1.66685134062348e-11
132.85	8.11807464953437e-12
132.875	1.99974184580287e-11
132.9	1.53150858109693e-11
132.925	1.20314768685257e-11
132.95	9.0363284680146e-12
132.975	8.67924753112057e-12
133	8.43360442700051e-12
133.025	2.45801544934419e-11
133.05	1.78576780659317e-11
133.075	1.21205933859006e-11
133.1	1.10480730105362e-11
133.125	4.60923109918291e-12
133.15	1.37595999464444e-11
133.175	2.34147219828557e-11
133.2	5.95758547140989e-12
133.225	2.61927140243179e-11
133.25	1.11907663748215e-11
133.275	1.0021107332613e-11
133.3	1.46432942318769e-11
133.325	1.17534528404065e-11
133.35	4.34733776787981e-12
133.375	1.34542008327124e-11
133.4	2.94460082349718e-11
133.425	1.80412773413107e-11
133.45	6.91455238338253e-12
133.475	1.77009442728784e-11
133.5	2.08828616629525e-11
133.525	1.81086778945558e-11
133.55	1.70637428072992e-11
133.575	1.45143241804585e-11
133.6	2.45537316105128e-11
133.625	8.46037031075562e-12
133.65	7.74915007474162e-12
133.675	1.01753425216062e-11
133.7	1.58718614690562e-11
133.725	2.15447563564612e-11
133.75	1.64577563332132e-11
133.775	1.323923988571e-11
133.8	1.03896344177547e-11
133.825	2.92725566047526e-11
133.85	2.11629597981351e-11
133.875	1.55101380058626e-11
133.9	1.22935088585385e-11
133.925	1.42484595421739e-11
133.95	1.03825708203762e-11
133.975	1.72625753049821e-11
134	1.60943318230533e-11
134.025	1.24653432405879e-11
134.05	1.41863253582489e-11
134.075	2.51800803512024e-11
134.1	1.99404763715554e-11
134.125	3.14372436863294e-11
134.15	1.56939814031572e-11
134.175	3.0832435644821e-11
134.2	1.15311803330829e-11
134.225	3.36640461872064e-12
134.25	9.39427019169026e-12
134.275	1.24036828662067e-11
134.3	1.89485346621148e-11
134.325	1.69062697531308e-11
134.35	2.19609837829829e-11
134.375	1.91594172291444e-11
134.4	8.50713797775104e-12
134.425	7.26225519175539e-12
134.45	1.32881767474041e-11
134.475	2.2239630710031e-11
134.5	8.27881070425619e-12
134.525	1.35676916284708e-11
134.55	1.3974944257117e-11
134.575	2.03261101476366e-11
134.6	1.34374827413253e-11
134.625	1.14440280755354e-11
134.65	1.30795707356805e-11
134.675	1.50849074170223e-11
134.7	2.26678330140932e-11
134.725	2.24763378093605e-11
134.75	1.00149599271341e-11
134.775	1.11952358675273e-11
134.8	8.07408437950503e-12
134.825	2.49207202649181e-11
134.85	8.88101213152623e-12
134.875	1.44083403487636e-11
134.9	1.20384747544358e-11
134.925	2.30773895310387e-11
134.95	2.10809063598889e-11
134.975	8.01379859186234e-12
135	1.48957261705223e-11
135.025	1.28181325508932e-11
135.05	7.48898473760677e-12
135.075	1.23336410278608e-11
135.1	9.78052745664305e-12
135.125	1.08659468816622e-11
135.15	1.77067967401312e-11
135.175	1.57011225996216e-11
135.2	4.45486160742162e-11
135.225	1.13533079361288e-11
135.25	2.16296368820532e-11
135.275	1.45923357802717e-11
135.3	1.11430267446627e-11
135.325	9.0062296594008e-12
135.35	1.47520312437406e-11
135.375	3.52758451319725e-11
135.4	2.42402484774027e-11
135.425	2.03755833586066e-11
135.45	2.97518745830178e-11
135.475	1.7741943668362e-11
135.5	2.29088860027542e-11
135.525	1.26053927520947e-11
135.55	1.88469576492885e-11
135.575	2.37800503294968e-11
135.6	2.27002921357584e-11
135.625	1.66103741059152e-11
135.65	1.64182508655501e-11
135.675	2.94743192431103e-11
135.7	8.92303441108501e-12
135.725	1.22023085132308e-11
135.75	6.74273293400564e-12
135.775	1.33814005530619e-11
135.8	1.15006037724883e-11
135.825	8.76602333305141e-12
135.85	1.33089100991416e-11
135.875	1.98800991847715e-11
135.9	1.27837502444553e-11
135.925	1.42350797851979e-11
135.95	1.41786321689772e-11
135.975	2.29858042970534e-11
136	1.94452063918769e-11
136.025	1.88050341962352e-11
136.05	2.2099386888988e-11
136.075	1.45057876855256e-11
136.1	1.45583621531566e-11
136.125	1.61693006984258e-11
136.15	1.95393769499636e-11
136.175	2.77640915457838e-11
136.2	1.74867307590445e-11
136.225	1.45245080424899e-11
136.25	8.840677291293e-12
136.275	1.51040205139514e-11
136.3	1.2360671012126e-11
136.325	1.6455598721707e-11
136.35	1.01668288256996e-11
136.375	1.53818619895999e-11
136.4	8.72145006198257e-12
136.425	8.01404112310409e-12
136.45	1.87632760627385e-11
136.475	9.45179597859923e-12
136.5	5.60366907968853e-12
136.525	1.37386176535678e-11
136.55	2.09151843983385e-11
136.575	2.47617083195497e-11
136.6	2.10846798504866e-11
136.625	6.99165968671539e-12
136.65	1.38282268067365e-11
136.675	1.03010186830514e-11
136.7	8.32949105041536e-12
136.725	6.51171702721095e-12
136.75	6.42425817018439e-12
136.775	1.34521034354736e-11
136.8	5.21833103549831e-12
136.825	1.12299154231872e-11
136.85	6.34954079382596e-12
136.875	7.01572262732849e-12
136.9	1.04026220461873e-11
136.925	1.9556846798809e-11
136.95	1.27692630169797e-11
136.975	1.04020117241297e-11
137	2.18434332838574e-11
137.025	1.79733777873933e-11
137.05	1.75498099751325e-11
137.075	3.21153906414548e-11
137.1	7.18868525084734e-12
137.125	2.02069888481437e-11
137.15	2.05091675766608e-11
137.175	1.39030668020812e-11
137.2	2.28489846221052e-11
137.225	2.26765970018183e-11
137.25	1.11289781095631e-11
137.275	1.58184293745405e-11
137.3	3.30836166493377e-11
137.325	1.70754867310605e-11
137.35	2.11444931470486e-11
137.375	1.76800673748508e-11
137.4	1.35380346127452e-11
137.425	1.34327605922318e-11
137.45	5.80929220546678e-12
137.475	9.77484553647144e-12
137.5	8.96651565635303e-12
137.525	1.40818980953125e-11
137.55	9.6395266489383e-12
137.575	3.35493778827552e-11
137.6	2.685061884933e-11
137.625	7.9656132329697e-12
137.65	1.3767940928706e-11
137.675	1.78395159732728e-11
137.7	1.41720399192845e-11
137.725	2.61498881285979e-11
137.75	2.11637455455772e-11
137.775	2.51486947372804e-11
137.8	2.98399254859003e-11
137.825	1.1120718202412e-11
137.85	4.86090486234125e-12
137.875	1.31282198827246e-11
137.9	8.20613286105641e-12
137.925	7.20134743577439e-12
137.95	8.0264113031877e-12
137.975	2.32357127376541e-11
138	1.95119245278423e-11
138.025	2.76777506601965e-11
138.05	1.20334646953789e-11
138.075	2.74278835575101e-11
138.1	1.49201384257387e-11
138.125	1.36356980880695e-11
138.15	9.03281912191362e-12
138.175	1.6932460999129e-11
138.2	2.83562761892047e-11
138.225	1.47040094500729e-11
138.25	2.65330989449286e-11
138.275	5.58785291087208e-12
138.3	1.33499894867653e-11
138.325	1.46758846710652e-11
138.35	6.47351243562504e-12
138.375	1.95476155992502e-11
138.4	1.18162241268594e-11
138.425	7.52522968296024e-12
138.45	3.97363362352425e-11
138.475	1.15327011751102e-11
138.5	1.64417345285396e-11
138.525	2.30046673987529e-11
138.55	1.92869907986567e-11
138.575	6.97795674782901e-12
138.6	2.49811121277772e-11
138.625	1.15398493704414e-11
138.65	2.03597815755073e-11
138.675	8.43214622774324e-12
138.7	1.21108325865822e-11
138.725	1.63747982440953e-11
138.75	2.47327493676317e-11
138.775	6.27228449907209e-12
138.8	9.74451235961831e-12
138.825	2.73302977262558e-11
138.85	1.57551866990023e-11
138.875	1.89102563285747e-11
138.9	1.22069989558613e-11
138.925	2.31379009431614e-11
138.95	1.77674773057223e-11
138.975	1.16648360582354e-11
139	1.20588493219834e-11
139.025	2.71561594119327e-11
139.05	1.91940971158034e-11
139.075	2.93292098659412e-11
139.1	1.24577069924033e-11
139.125	1.51212763702203e-11
139.15	2.07140405342904e-11
139.175	1.55946188766864e-11
139.2	1.17212309498521e-11
139.225	5.65596232923118e-12
139.25	1.01934752707017e-11
139.275	3.82260493157814e-11
139.3	9.02400307709753e-12
139.325	1.54059548737459e-11
139.35	1.86243238408516e-11
139.375	3.18876388680955e-11
139.4	7.8509886676329e-12
139.425	1.07334926752084e-11
139.45	2.35946874659963e-11
139.475	1.14069159509448e-11
139.5	2.45032387237772e-11
139.525	8.01224753079062e-12
139.55	1.85403891960193e-11
139.575	1.68937803521253e-11
139.6	1.04505343136095e-11
139.625	9.21040044977738e-12
139.65	8.34217658472888e-12
139.675	2.27670672627673e-11
139.7	2.02695463267227e-11
139.725	1.54581185997636e-11
139.75	3.02255046683709e-11
139.775	1.42885133894437e-11
139.8	1.67596873769047e-11
139.825	2.86549440469323e-11
139.85	1.74870101430494e-11
139.875	2.35563990267084e-11
139.9	8.15640428779166e-12
139.925	1.45824440938174e-11
139.95	9.24942919562174e-12
139.975	5.93181606856334e-12
140	1.83588077867597e-11
140.025	1.92523967750369e-11
140.05	1.772635895985e-11
140.075	6.44883102327413e-12
140.1	2.35969660949859e-11
140.125	1.46048754492027e-11
140.15	8.14698403866396e-12
140.175	1.78640821750026e-11
140.2	6.6401745311346e-12
140.225	1.27698463594455e-11
140.25	6.85774376951031e-12
140.275	1.62033199210381e-11
140.3	9.92911014202123e-12
140.325	1.52009936470461e-11
140.35	1.45172620940096e-11
140.375	1.89165782410318e-11
140.4	6.38189335713065e-12
140.425	3.44872574448171e-12
140.45	1.07187754964919e-11
140.475	8.8824179741834e-12
140.5	7.86519689652377e-12
140.525	7.65290338084372e-12
140.55	2.89595294842757e-11
140.575	1.14984238771694e-11
140.6	1.19203030301031e-11
140.625	6.21049167590913e-12
140.65	1.25498920972556e-11
140.675	8.32119038651622e-12
140.7	1.79093288701123e-11
140.725	9.5946659804447e-12
140.75	1.67806357693135e-11
140.775	2.39809071841598e-11
140.8	1.98389348034848e-11
140.825	1.65711885669822e-11
140.85	1.84235187566727e-11
140.875	1.23234173752696e-11
140.9	9.43492489468477e-12
140.925	2.33605662871266e-11
140.95	6.93276205567792e-12
140.975	1.5384135285399e-11
141	1.96160403435249e-11
141.025	1.52401489221045e-11
141.05	1.42843599879566e-11
141.075	3.8928778969796e-12
141.1	1.67042432119139e-11
141.125	1.8976730774524e-11
141.15	1.60040159090041e-11
141.175	1.2154895638178e-11
141.2	1.0169335084279e-11
141.225	7.86671697243494e-12
141.25	1.52377308403763e-11
141.275	8.4628044199628e-12
141.3	1.40676235666881e-11
141.325	1.59507740752826e-11
141.35	4.97212670781867e-12
141.375	2.55067743190681e-12
141.4	1.41999621447946e-11
141.425	1.68013597118444e-11
141.45	8.74015837114098e-12
141.475	2.00622021622923e-11
141.5	7.53432994387336e-12
141.525	1.44191378616181e-11
141.55	1.525495347706e-11
141.575	7.37665800221882e-12
141.6	2.50970668675367e-11
141.625	1.57909485688178e-11
141.65	5.6852755707253e-12
141.675	1.1489953096408e-11
141.7	1.46690067167106e-11
141.725	6.54440382348809e-12
141.75	1.12951893221569e-11
141.775	1.8059033114902e-11
141.8	7.51442322063805e-12
141.825	1.30278562654494e-11
141.85	1.04579686530552e-11
141.875	1.69019862101829e-11
141.9	1.50495225915363e-11
141.925	1.15962194894992e-11
141.95	1.76927401167324e-11
141.975	2.39719666696298e-11
142	2.39538106202031e-11
142.025	3.35475576822062e-11
142.05	1.14747128764279e-11
142.075	1.49612505203028e-11
142.1	1.95932893724967e-11
142.125	9.69854771806929e-12
142.15	2.1413755485405e-11
142.175	1.03317775760666e-11
142.2	1.26877679375593e-11
142.225	8.9300244857432e-12
142.25	3.01790934412778e-11
142.275	3.1508565823205e-11
142.3	1.39427524779075e-11
142.325	9.25943482202149e-12
142.35	1.62815134761173e-11
142.375	1.57907547957098e-11
142.4	1.79524051715249e-11
142.425	9.92928903042253e-12
142.45	1.13522845764788e-11
142.475	9.78019439356024e-12
142.5	1.10599547401623e-11
142.525	1.22102032064932e-11
142.55	2.05692949041033e-11
142.575	1.27253395662866e-11
142.6	1.59172084561679e-11
142.625	3.31781308942775e-11
142.65	1.64819933050257e-11
142.675	1.71393909606562e-11
142.7	3.94299432260296e-11
142.725	1.58247275993294e-11
142.75	4.05066484442971e-12
142.775	1.37980017534686e-11
142.8	1.13743749931555e-11
142.825	1.46121967055995e-11
142.85	1.84719521108805e-11
142.875	1.68922473753169e-11
142.9	1.01671925207985e-11
142.925	1.44964484905355e-11
142.95	1.26162557827706e-11
142.975	1.33303923798769e-11
143	1.45768802115139e-11
143.025	8.71688825506827e-12
143.05	8.88008264731954e-12
143.075	1.11374885902783e-11
143.1	1.56731960820393e-11
143.125	5.33630122021265e-12
143.15	2.57108474998091e-11
143.175	5.61310918732157e-12
143.2	1.43608630291886e-11
143.225	1.5248322994681e-11
143.25	6.53347691536832e-12
143.275	9.92583667576891e-12
143.3	1.84159821843265e-11
143.325	1.27417493586321e-11
143.35	7.81949531397659e-12
143.375	5.48542136911928e-12
143.4	2.1509495287294e-11
143.425	5.51641564328899e-12
143.45	5.20949830111542e-12
143.475	2.21520563349007e-11
143.5	8.57283597224098e-12
143.525	1.49771463164096e-11
143.55	6.28254052451085e-12
143.575	2.01430865117916e-11
143.6	1.25298413912851e-11
143.625	7.60612421536407e-12
143.65	6.5685186567772e-12
143.675	3.42273221281889e-11
143.7	1.37790692917372e-11
143.725	1.53595859263144e-11
143.75	7.37574202317697e-12
143.775	2.10035767600435e-11
143.8	1.30728499097755e-11
143.825	1.51737242509404e-11
143.85	1.15673063587634e-11
143.875	9.16763416636621e-12
143.9	9.85401097259978e-12
143.925	1.23310092787197e-11
143.95	1.62498443541375e-11
143.975	9.47746531200247e-12
144	2.39510741678112e-11
144.025	5.74697886863159e-12
144.05	2.26189854189678e-11
144.075	1.87032772271798e-11
144.1	8.55367180273741e-12
144.125	1.75056946096736e-11
144.15	1.65106124500731e-11
144.175	1.89061539163825e-11
144.2	1.83881182014078e-11
144.225	1.07640529340121e-11
144.25	2.33231453567447e-11
144.275	7.41744580620769e-12
144.3	1.94418223506022e-11
144.325	1.23006762739229e-11
144.35	1.24602916415165e-11
144.375	1.13586391407101e-11
144.4	6.23596334326213e-12
144.425	1.53721032061552e-11
144.45	3.16234058979994e-11
144.475	1.79468216993221e-11
144.5	1.10367152491285e-11
144.525	8.5091201109941e-12
144.55	8.97205708788569e-12
144.575	2.75275199252044e-11
144.6	2.7095248104804e-11
144.625	2.50966730777214e-11
144.65	4.87997783232759e-12
144.675	5.98307521827227e-12
144.7	5.45848210378352e-12
144.725	9.35551318193372e-12
144.75	1.12307691669254e-11
144.775	1.2978904116957e-11
144.8	7.35045941056265e-12
144.825	3.05732097369765e-11
144.85	1.14784645790681e-11
144.875	6.98311649264555e-12
144.9	6.42832754953631e-12
144.925	1.8748939223454e-11
144.95	6.39833985895564e-12
144.975	1.86947113351352e-11
145	7.46134125720214e-12
145.025	7.75638230513882e-12
145.05	5.26324392858712e-12
145.075	2.27063689655313e-11
145.1	2.99497212966733e-11
145.125	1.26174319454531e-11
145.15	2.72176211487945e-11
145.175	2.6082602753868e-11
145.2	3.71933131355837e-11
145.225	1.14718009248397e-11
145.25	6.27626960548782e-12
145.275	7.62848711131168e-12
145.3	1.71310749646401e-11
145.325	1.35253985770715e-11
145.35	1.45699334915022e-11
145.375	2.42606567721628e-11
145.4	1.57032482954454e-11
145.425	1.87676296490501e-11
145.45	1.24716221812005e-11
145.475	2.2175733097586e-11
145.5	1.92649742907015e-11
145.525	2.05358954487906e-11
145.55	1.72390151261341e-11
145.575	9.31276153906789e-12
145.6	2.15079568625981e-11
145.625	9.28221382183053e-12
145.65	1.76557131800552e-11
145.675	1.15889445257159e-11
145.7	1.78349681311442e-11
145.725	7.45821215294571e-12
145.75	1.41630233656785e-11
145.775	1.66617917819391e-11
145.8	2.23393526600975e-11
145.825	9.2895997212935e-12
145.85	1.70664434579287e-11
145.875	1.26592385657567e-11
145.9	1.41774797608849e-11
145.925	2.78791307071665e-11
145.95	1.12493056647561e-11
145.975	1.28583208943092e-11
146	9.76977218302218e-12
146.025	2.04509021607589e-11
146.05	1.58352474177287e-11
146.075	5.06539126925958e-12
146.1	9.51593184797844e-12
146.125	2.12619113796079e-11
146.15	5.79419457532569e-12
146.175	2.0476475569237e-11
146.2	2.19430505062686e-11
146.225	1.41378495425757e-11
146.25	9.70871336836816e-12
146.275	7.51162585755745e-12
146.3	1.70125982438722e-11
146.325	2.08782771061941e-11
146.35	2.51574138284787e-11
146.375	1.14261918125084e-11
146.4	2.12037123530273e-11
146.425	9.38944803310342e-12
146.45	2.62105104934235e-11
146.475	1.45149644192859e-11
146.5	1.77643735016857e-11
146.525	1.81299269989762e-11
146.55	1.23963011882173e-11
146.575	1.19258811544864e-11
146.6	1.6127230642954e-11
146.625	1.62964506157172e-11
146.65	2.01176349039447e-11
146.675	1.17784467307621e-11
146.7	8.04242921720247e-12
146.725	1.21559533745285e-11
146.75	1.2873199025249e-11
146.775	1.39971625841558e-11
146.8	2.4108355914363e-11
146.825	1.08095132229387e-11
146.85	1.17665067436219e-11
146.875	1.03410760478521e-11
146.9	1.40829947132209e-11
146.925	1.81081316274041e-11
146.95	1.20544481058659e-11
146.975	7.37887371799397e-12
147	2.1347080718439e-11
147.025	2.10190176610888e-11
147.05	1.16226984620167e-11
147.075	8.39185682400713e-12
147.1	2.38840998374619e-11
147.125	9.27233734354694e-12
147.15	2.05510267416974e-11
147.175	9.05946750544734e-12
147.2	1.84504325993063e-11
147.225	1.11505247930041e-11
147.25	6.77135837507636e-12
147.275	5.53691907698879e-12
147.3	1.18311299686465e-11
147.325	1.43757622746319e-11
147.35	1.29985718534373e-11
147.375	1.70282415584509e-11
147.4	1.94689339226648e-11
147.425	1.80168436724415e-11
147.45	1.3316942304057e-11
147.475	1.15874538906817e-11
147.5	1.88305111975286e-11
147.525	1.40953737948609e-11
147.55	1.1050929190724e-11
147.575	1.63190449860026e-11
147.6	5.14959518116875e-12
147.625	2.61248597290632e-11
147.65	1.87984729887989e-11
147.675	1.83611189137035e-11
147.7	7.16040411201263e-12
147.725	2.3719121397041e-11
147.75	1.53093868205514e-11
147.775	3.02654133290473e-11
147.8	1.06144183694111e-11
147.825	2.5991356084373e-11
147.85	1.47271950158882e-11
147.875	7.40392897511919e-12
147.9	1.19620924982613e-11
147.925	8.29803186766343e-12
147.95	6.92649777746309e-12
147.975	7.12498179770306e-12
148	1.59818360195218e-11
148.025	1.54915379383115e-11
148.05	1.19640103684849e-11
148.075	2.0646894849967e-11
148.1	9.61226983713309e-12
148.125	2.33310347826941e-11
148.15	2.55278693008015e-11
148.175	1.65333707734878e-11
148.2	2.58471327350244e-11
148.225	1.94596276078595e-11
148.25	5.81771479220381e-12
148.275	5.5193881678959e-12
148.3	2.064746080364e-11
148.325	2.13922965824758e-11
148.35	1.26800732353563e-11
148.375	3.57901958354493e-11
148.4	1.28558324815265e-11
148.425	8.75135242234742e-12
148.45	1.33744381835805e-11
148.475	1.26616411040056e-11
148.5	7.11121173912186e-12
148.525	1.98330151819367e-11
148.55	7.03930232445236e-12
148.575	2.02256793588682e-11
148.6	2.35536750238942e-11
148.625	2.01877342305696e-11
148.65	2.16068444965723e-11
148.675	8.92898693600987e-12
148.7	3.39319801330148e-11
148.725	9.404604936001e-12
148.75	1.09854049906752e-11
148.775	1.25045199928255e-11
148.8	3.68282811967344e-11
148.825	1.91946171094248e-11
148.85	7.3852557011088e-12
148.875	1.98290044740554e-11
148.9	1.31429583197099e-11
148.925	6.96039801157349e-12
148.95	1.72178222825949e-11
148.975	1.44267640947615e-11
149	1.42541290039401e-11
149.025	1.10659779849749e-11
149.05	1.36800674447611e-11
149.075	5.36723845958961e-12
149.1	1.60663428313203e-11
149.125	9.17621911080671e-12
149.15	1.10995188125103e-11
149.175	1.37577211159824e-11
149.2	1.38174710697899e-11
149.225	1.13561328656243e-11
149.25	2.13382856989295e-11
149.275	3.50883701108335e-11
149.3	1.59702235056691e-11
149.325	1.29274474405071e-11
149.35	1.92076913682934e-11
149.375	1.13562777176614e-11
149.4	1.35454181360336e-11
149.425	1.57514356226166e-11
149.45	2.64538702556908e-11
149.475	2.08114726807329e-11
149.5	1.65783448165549e-11
149.525	1.89637901914505e-11
149.55	2.40936737473217e-11
149.575	2.53748779535385e-11
149.6	3.30868605556838e-11
149.625	3.11612386574687e-12
149.65	9.02789909743689e-12
149.675	1.36044060933705e-11
149.7	2.36599271918548e-11
149.725	1.78142428657507e-11
149.75	2.90763306296222e-11
149.775	2.09410508639432e-11
149.8	1.83648452361674e-11
149.825	2.345500377506e-11
149.85	2.05859112567373e-11
149.875	9.55124439245964e-12
149.9	2.62616497065105e-11
149.925	1.50870606816488e-11
149.95	9.12509092319354e-12
149.975	1.01580097797858e-11
150	1.23266184122363e-11
150.025	1.6215194421213e-11
150.05	1.0362386710626e-11
150.075	1.64581721989435e-11
150.1	8.29973170108392e-12
150.125	9.56475534080273e-12
150.15	2.38777173572048e-11
150.175	1.79221442893114e-11
150.2	1.73863633848808e-11
150.225	7.64682748807234e-12
150.25	1.16948372527554e-11
150.275	1.08245466718922e-11
150.3	2.07533443147223e-11
150.325	1.42737616017721e-11
150.35	8.74169568492564e-12
150.375	2.16994323074888e-11
150.4	1.30237935360741e-11
150.425	1.36913264951433e-11
150.45	1.77753380962444e-11
150.475	2.23826208527364e-11
150.5	7.40969073518106e-12
150.525	9.32983685745919e-12
150.55	2.76249832614062e-11
150.575	2.14811359586353e-11
150.6	1.25709501178012e-11
150.625	2.03256104627912e-11
150.65	1.45652644127247e-11
150.675	1.33693911150593e-11
150.7	6.43548241067471e-12
150.725	1.94227967257315e-11
150.75	1.68279567388788e-11
150.775	1.54238646812843e-11
150.8	1.08717673762435e-11
150.825	7.01761336186842e-12
150.85	7.63311681965764e-12
150.875	1.86043304633423e-11
150.9	9.38722997585077e-12
150.925	1.43864966541909e-11
150.95	1.09774157401723e-11
150.975	8.37385393057271e-12
151	1.7262875513112e-11
151.025	5.35409286580987e-12
151.05	2.63725845117612e-11
151.075	9.87846971339617e-12
151.1	1.83479963304961e-11
151.125	1.32776773637042e-11
151.15	1.23498909256412e-11
151.175	1.74315757159124e-11
151.2	2.29098742310548e-11
151.225	2.96575144247904e-11
151.25	1.38746572598518e-11
151.275	1.65992711690425e-11
151.3	1.33570583181362e-11
151.325	1.15399745559571e-11
151.35	1.11392771391433e-11
151.375	1.1208699910972e-11
151.4	9.08696394454438e-12
151.425	5.14040076428652e-12
151.45	6.1742858621221e-12
151.475	1.83490983050584e-11
151.5	7.96348079366223e-12
151.525	1.53186335695676e-11
151.55	1.03566322063414e-11
151.575	8.37004651909277e-12
151.6	2.06462757416021e-11
151.625	1.87973095980324e-11
151.65	7.40783898684894e-12
151.675	1.08399811709028e-11
151.7	5.04517973441854e-12
151.725	1.71177197432428e-11
151.75	8.3270165661245e-12
151.775	5.25373776169331e-12
151.8	2.03415446855232e-11
151.825	2.10270118645635e-11
151.85	8.55291636561895e-12
151.875	1.99266089120234e-11
151.9	2.28726983367423e-11
151.925	2.26693766265138e-11
151.95	3.75598723599097e-11
151.975	3.72837482154927e-12
152	1.45457010728558e-11
152.025	1.2994436241642e-11
152.05	1.55485299662636e-11
152.075	1.43920882074194e-11
152.1	1.47586210855955e-11
152.125	1.15746230157075e-11
152.15	2.20884975862068e-11
152.175	1.56330186522134e-11
152.2	8.17467079385033e-12
152.225	1.45362159064544e-11
152.25	9.96821166945614e-12
152.275	1.45978230696408e-11
152.3	2.14711206519977e-11
152.325	1.1628044932145e-11
152.35	1.52266842033437e-11
152.375	1.77309202746925e-11
152.4	1.76280666606401e-11
152.425	1.90042825401419e-11
152.45	1.43397024777247e-11
152.475	1.8368609049252e-11
152.5	1.46886056489375e-11
152.525	1.83044667494349e-11
152.55	1.39038783129755e-11
152.575	1.19782833883607e-11
152.6	6.49580002408838e-12
152.625	1.6148461037674e-11
152.65	1.87678241660696e-11
152.675	7.89108032847272e-12
152.7	1.54096260355313e-11
152.725	9.87279122864061e-12
152.75	1.46827564935567e-11
152.775	6.81755324594937e-12
152.8	1.9327418046688e-11
152.825	1.51390333533119e-11
152.85	1.46287193061733e-11
152.875	6.19125993022876e-12
152.9	1.21708170830619e-11
152.925	1.94863994573745e-11
152.95	5.79271714333834e-12
152.975	2.26147476779111e-11
153	4.41276951216099e-12
153.025	2.05149526521664e-11
153.05	8.35316630993473e-12
153.075	1.17374194410033e-11
153.1	9.79533610492862e-12
153.125	1.2734968197994e-11
153.15	1.18049435735913e-11
153.175	2.58251465433004e-11
153.2	1.26361292848135e-11
153.225	3.76777203321361e-11
153.25	8.29957344251187e-12
153.275	2.55718447692885e-11
153.3	9.74771751906094e-12
153.325	9.10536910109778e-12
153.35	1.71845121136609e-11
153.375	6.08305743378327e-12
153.4	7.954223290921e-12
153.425	2.38917198110099e-11
153.45	6.74734869083032e-12
153.475	2.37941818990712e-11
153.5	1.43221421196142e-11
153.525	9.90483318926148e-12
153.55	2.31306461916118e-11
153.575	1.61661323516362e-11
153.6	4.55726453627635e-12
153.625	1.33172838906401e-11
153.65	1.00256952626669e-11
153.675	1.34596345586566e-11
153.7	1.58644838179171e-11
153.725	1.77853929937873e-11
153.75	2.30642441502154e-11
153.775	2.94569378373159e-11
153.8	2.06581899228563e-11
153.825	1.65215304465332e-11
153.85	1.50300070127416e-11
153.875	2.9824831082913e-11
153.9	1.81835059469878e-11
153.925	4.88376519639124e-12
153.95	6.22405070470406e-12
153.975	1.01078345253323e-11
154	2.64773773816969e-11
154.025	2.56960190496902e-11
154.05	1.19598157737353e-11
154.075	1.06923553682652e-11
154.1	3.36312039962547e-11
154.125	2.11502489205632e-11
154.15	1.86274331672899e-11
154.175	2.05327856763536e-11
154.2	1.88712456347818e-11
154.225	2.28895325679653e-11
154.25	8.65696842797387e-12
154.275	1.6379688104862e-11
154.3	2.19280136500629e-11
154.325	1.00793088819727e-11
154.35	1.65722950963826e-11
154.375	1.87130281899329e-11
154.4	5.59346319760909e-12
154.425	1.26987047080509e-11
154.45	1.13132332526372e-11
154.475	7.07358798637642e-12
154.5	2.35948203037075e-11
154.525	1.69040425087031e-11
154.55	8.50770871895199e-12
154.575	2.03114952594825e-11
154.6	9.92692395721607e-12
154.625	7.79427636665647e-12
154.65	5.3932240287422e-12
154.675	7.51102414947256e-12
154.7	1.66917431879032e-11
154.725	1.48004809220821e-11
154.75	5.51097404690025e-12
154.775	1.99330919089346e-11
154.8	1.1970665814603e-11
154.825	7.12811715285581e-12
154.85	2.34830922293934e-11
154.875	6.53731336006761e-12
154.9	1.89661853232722e-11
154.925	1.40030638621398e-11
154.95	7.96798686753522e-12
154.975	3.23765549640535e-11
155	1.24405464439336e-11
155.025	2.37012128898178e-11
155.05	1.21366908481028e-11
155.075	7.26880712359495e-12
155.1	1.23260766506944e-11
155.125	8.63426043700615e-12
155.15	3.34269773867118e-11
155.175	2.55711020995724e-11
155.2	1.79607423724072e-11
155.225	1.49450489541195e-11
155.25	1.39501135711575e-11
155.275	2.69938154699781e-11
155.3	1.22402060267733e-11
155.325	1.98434739016984e-11
155.35	1.19691615168646e-11
155.375	2.49296644242653e-11
155.4	2.08572183317255e-11
155.425	1.36519848445146e-11
155.45	1.21038426478935e-11
155.475	1.57627605809759e-11
155.5	2.19037853021128e-11
155.525	1.49810168294153e-11
155.55	2.27376943016839e-11
155.575	2.03842516666115e-11
155.6	2.34815563454307e-11
155.625	1.03177953558563e-11
155.65	1.13551029228661e-11
155.675	1.74431905656457e-11
155.7	1.27197931953361e-11
155.725	2.42353522279615e-11
155.75	7.27867171229911e-12
155.775	1.45400877811418e-11
155.8	9.28496632201954e-12
155.825	1.47636380133146e-11
155.85	1.20693517348726e-11
155.875	2.06232522794629e-11
155.9	4.94003648223273e-12
155.925	8.90217048908449e-12
155.95	1.87253257055485e-11
155.975	1.44568123011259e-11
156	1.41454785136312e-11
156.025	4.29860292013083e-11
156.05	8.93194003743631e-12
156.075	9.90213377824705e-12
156.1	1.77174161819238e-11
156.125	6.14375037778356e-12
156.15	1.67190331514912e-11
156.175	1.90709101916138e-11
156.2	1.61284260519207e-11
156.225	1.28243379814636e-11
156.25	1.33838433901017e-11
156.275	1.24142290767975e-11
156.3	7.93751506592311e-12
156.325	1.66886936985097e-11
156.35	1.59613862207641e-11
156.375	1.03822333636265e-11
156.4	9.4677619366745e-12
156.425	3.58032326617809e-12
156.45	1.5937034775497e-11
156.475	1.59365746132771e-11
156.5	1.5307724224304e-11
156.525	2.92570377504111e-11
156.55	3.45456677273948e-11
156.575	7.57661598014072e-12
156.6	1.63259696158449e-11
156.625	1.97128825753146e-11
156.65	6.59711602521112e-12
156.675	1.4114038640832e-11
156.7	1.52190813518354e-11
156.725	2.09984426312558e-11
156.75	1.10257934827654e-11
156.775	1.48644293602063e-11
156.8	1.43080009925997e-11
156.825	1.01771462994641e-11
156.85	2.28384391702578e-11
156.875	1.76948981186636e-11
156.9	1.00186107378383e-11
156.925	3.13662396863524e-11
156.95	5.9510209439772e-12
156.975	1.50588965319244e-11
157	5.00261953995374e-12
157.025	1.50200850913139e-11
157.05	1.66124016470003e-11
157.075	1.5847208426904e-11
157.1	8.17010985110082e-12
157.125	1.13336936407816e-11
157.15	1.58424363442081e-11
157.175	8.3318602738072e-12
157.2	1.18440010498223e-11
157.225	1.88376724251775e-11
157.25	1.11020935006292e-11
157.275	1.68415804292252e-11
157.3	9.86893335166375e-12
157.325	2.19041783047341e-11
157.35	2.61383967487246e-11
157.375	1.20737243091005e-11
157.4	1.57419898476235e-11
157.425	9.48147812308277e-12
157.45	1.9414030259988e-11
157.475	2.25355856580366e-11
157.5	1.23593264812453e-11
157.525	9.82240073263018e-12
157.55	5.6572715202274e-12
157.575	9.6693940088814e-12
157.6	2.01086189157123e-11
157.625	1.04279476916424e-11
157.65	1.40664233354904e-11
157.675	1.63016955164786e-11
157.7	1.26608432767384e-11
157.725	1.08621058918053e-11
157.75	9.18924110784813e-12
157.775	1.2113792442848e-11
157.8	1.23948855359591e-11
157.825	1.49495935224389e-11
157.85	2.63672602753015e-11
157.875	2.66314846982446e-11
157.9	1.32499538503756e-11
157.925	1.31212094567616e-11
157.95	1.42286918357147e-11
157.975	2.00947405011684e-11
158	1.41115332339252e-11
158.025	1.48315359372328e-11
158.05	1.95450165955282e-11
158.075	1.26975154965197e-11
158.1	1.05785313530031e-11
158.125	1.43497450738966e-11
158.15	1.32946571672178e-11
158.175	1.01773379720098e-11
158.2	1.1245312566854e-11
158.225	2.15565678619509e-11
158.25	1.60384722836593e-11
158.275	4.06434764330654e-12
158.3	1.16137152175326e-11
158.325	2.41498836355792e-11
158.35	1.05957665720713e-11
158.375	9.99793535303082e-12
158.4	1.32364707131549e-11
158.425	2.07840347447283e-11
158.45	1.05369087328591e-11
158.475	1.58362823130903e-11
158.5	6.00507354738293e-12
158.525	1.14502634158399e-11
158.55	1.91257567253769e-11
158.575	1.44913698215883e-11
158.6	2.49859927753793e-11
158.625	9.77886893908196e-12
158.65	1.97843163166836e-11
158.675	1.03129284384456e-11
158.7	5.11487146189587e-12
158.725	1.98408479286558e-11
158.75	9.17049222337079e-12
158.775	1.10996624870313e-11
158.8	1.41258268958667e-11
158.825	8.47245608040293e-12
158.85	1.74417336253531e-11
158.875	2.05328319425642e-11
158.9	9.25944246038044e-12
158.925	4.09886318897846e-11
158.95	7.91354789058756e-12
158.975	1.24461944408966e-11
159	2.28460764609147e-11
159.025	3.44338857446863e-11
159.05	1.53930358115422e-10
159.075	9.66555061319487e-10
159.1	6.47487724062208e-11
159.125	4.52043763681022e-11
159.15	4.4719438545071e-11
159.175	1.74068550165875e-11
159.2	1.56897902026351e-11
159.225	2.98258014154841e-11
159.25	1.021582678937e-11
159.275	2.33227290773105e-11
159.3	2.65754733933683e-11
159.325	8.36196334332812e-12
159.35	1.58735212157112e-11
159.375	1.54670065988091e-11
159.4	1.15213920999564e-11
159.425	1.68977970511314e-11
159.45	4.58567175411062e-11
159.475	1.48831504311887e-11
159.5	1.02163777406631e-11
159.525	1.34133545382496e-11
159.55	1.74707470700606e-11
159.575	8.23661787899339e-12
159.6	1.89352842451211e-11
159.625	1.16696644419851e-11
159.65	1.44727021361147e-11
159.675	1.67352792061265e-11
159.7	9.67130792276854e-12
159.725	5.90472527840997e-12
159.75	1.07682993757204e-11
159.775	5.92451522952331e-12
159.8	2.83906591617189e-11
159.825	1.07791808852753e-11
159.85	1.83540838821858e-11
159.875	8.4661618965952e-12
159.9	1.12508743025228e-11
159.925	5.03536166283296e-12
159.95	7.01130052656784e-12
159.975	2.10412146324176e-11
160	1.08454180651594e-11
160.025	1.36218884338207e-11
160.05	8.24616120617446e-12
160.075	1.35355028033151e-11
160.1	2.04243571814906e-11
160.125	8.2698640552458e-12
160.15	1.52655946475451e-11
160.175	1.97573358479078e-11
160.2	1.90751620817872e-11
160.225	1.17564949742359e-11
160.25	1.53467874846869e-11
160.275	2.70056718223617e-11
160.3	1.5054771710759e-11
160.325	1.20769046026876e-11
160.35	1.19828466524294e-11
160.375	7.59985851558747e-12
160.4	1.19013462869071e-11
160.425	1.37851667307937e-11
160.45	1.06496393878503e-11
160.475	1.20183711571997e-11
160.5	2.48393352811502e-11
160.525	2.64726729986136e-11
160.55	2.71454609201895e-11
160.575	1.70932544376799e-11
160.6	9.77859094970049e-12
160.625	1.36061219752165e-11
160.65	2.10196279579078e-11
160.675	3.32558599100728e-11
160.7	1.50529857778869e-11
160.725	1.71405447340079e-11
160.75	1.47903660872258e-11
160.775	1.28096531424027e-11
160.8	9.80871362829251e-12
160.825	2.19528564321763e-11
160.85	1.49020510090146e-11
160.875	2.25446622517135e-11
160.9	2.06542129517519e-11
160.925	1.59367026998153e-11
160.95	1.49936783199218e-11
160.975	1.54469285487585e-11
161	1.10082717125942e-11
161.025	1.37741219885311e-11
161.05	2.93660288080232e-11
161.075	1.70335746347228e-11
161.1	1.70332088195001e-11
161.125	2.51446066258776e-11
161.15	8.58493449949433e-12
161.175	9.57512841829018e-12
161.2	2.09221332992524e-11
161.225	3.73489464525731e-11
161.25	9.28617766886246e-12
161.275	2.46436439771327e-11
161.3	1.65885775584127e-11
161.325	7.20113468574557e-12
161.35	1.55960098454048e-11
161.375	7.13063367090305e-12
161.4	8.89030782913016e-12
161.425	1.35536078996623e-11
161.45	1.7370173991169e-11
161.475	4.13972981466412e-12
161.5	1.28220833301345e-11
161.525	8.66048342934863e-12
161.55	8.92225045262771e-12
161.575	1.94402320755489e-11
161.6	7.73227400961547e-12
161.625	1.44462366897586e-11
161.65	1.15269725149476e-11
161.675	1.25841060264656e-11
161.7	8.58453195107227e-12
161.725	2.4019677724686e-11
161.75	9.08475171035847e-12
161.775	1.38403195246299e-11
161.8	1.85077903603707e-11
161.825	2.10633557380717e-11
161.85	1.22870123302642e-11
161.875	6.69613809481036e-12
161.9	1.3402059170565e-11
161.925	1.41140821916369e-11
161.95	1.36047735200749e-11
161.975	1.04117945960778e-11
162	9.33489787909835e-12
162.025	1.95739573283401e-11
162.05	2.49068880612307e-11
162.075	9.38304186179224e-12
162.1	1.73472083816477e-11
162.125	1.30292859702654e-11
162.15	1.34989976642213e-11
162.175	1.84193751731197e-11
162.2	1.83313464226195e-11
162.225	2.60197102340997e-11
162.25	2.38924869478176e-11
162.275	8.53880444484538e-12
162.3	1.52214101754389e-11
162.325	1.35659658515488e-11
162.35	1.49249012579961e-11
162.375	1.04286256064694e-11
162.4	1.1676709167382e-11
162.425	1.10321878449844e-11
162.45	1.64879487063295e-11
162.475	2.06197359998251e-11
162.5	1.00110296725321e-11
162.525	1.60233730592519e-11
162.55	1.14591898016999e-11
162.575	1.0550260866183e-11
162.6	1.6892142078592e-11
162.625	1.18069875222863e-11
162.65	1.75792629992887e-11
162.675	1.47216387503411e-11
162.7	2.42584188814996e-11
162.725	1.41114735886358e-11
162.75	9.41768329776231e-12
162.775	1.85063138092216e-11
162.8	2.17999549365665e-11
162.825	1.72690514281558e-11
162.85	1.36532880008826e-11
162.875	1.83222992572191e-11
162.9	1.41702004191465e-11
162.925	1.55445551412513e-11
162.95	1.9063875917602e-11
162.975	1.61014164638775e-11
163	1.93427585052015e-11
163.025	1.18504035301685e-11
163.05	2.29110084117558e-11
163.075	2.61142021497827e-11
163.1	3.68331923971882e-11
163.125	3.69044119382931e-11
163.15	1.8271348715447e-11
163.175	1.68570345815335e-11
163.2	3.66391840464065e-11
163.225	2.50578266612831e-11
163.25	1.62901660148978e-11
163.275	1.48218025213119e-11
163.3	3.07652264846985e-11
163.325	1.13447251892463e-11
163.35	3.21902349449425e-11
163.375	3.50816563010975e-11
163.4	1.87265514194025e-11
163.425	7.36202046903582e-12
163.45	3.67574926884149e-11
163.475	1.88551554696825e-11
163.5	1.31066826382261e-11
163.525	5.48570274324164e-12
163.55	1.64871795476027e-11
163.575	1.4373868666267e-11
163.6	5.78426733288907e-12
163.625	1.18003891173039e-11
163.65	2.08454990738322e-11
163.675	1.34675766036667e-11
163.7	1.54704815637487e-11
163.725	8.22615174739191e-12
163.75	2.33104177537902e-11
163.775	7.67217221815127e-12
163.8	2.00081526636565e-11
163.825	1.17640435534911e-11
163.85	1.76999545284464e-11
163.875	1.06982229338583e-11
163.9	5.87448702812454e-12
163.925	3.33898558013703e-11
163.95	1.93934566320463e-11
163.975	1.38138845944349e-11
164	1.15104393869083e-11
164.025	1.35493821256176e-11
164.05	7.83307726793361e-12
164.075	1.92270074629125e-11
164.1	1.36445858712673e-11
164.125	8.72474150689277e-12
164.15	7.61543105653094e-12
164.175	1.36675436145252e-11
164.2	2.36020013045607e-11
164.225	1.07525380446243e-11
164.25	3.90571216643069e-12
164.275	2.34376729057865e-11
164.3	7.08568892321818e-12
164.325	2.75616026988531e-11
164.35	1.30908411362725e-11
164.375	1.50502215791373e-11
164.4	1.83537371926528e-11
164.425	6.47091737395536e-12
164.45	1.40281778831764e-11
164.475	1.49270133302742e-11
164.5	1.7807655902993e-11
164.525	1.96964553287015e-11
164.55	2.36346335608125e-11
164.575	5.41255825165246e-12
164.6	1.20077828242876e-11
164.625	1.56105554448188e-11
164.65	2.22524931460394e-11
164.675	1.71193607696285e-11
164.7	9.27897331305778e-12
164.725	1.10363920537634e-11
164.75	9.02406790053101e-12
164.775	1.63604178844018e-11
164.8	1.54211017897252e-11
164.825	2.82711968351871e-11
164.85	1.53203254499362e-11
164.875	1.84034294562352e-11
164.9	2.02432406351525e-11
164.925	1.288675849295e-11
164.95	5.53231234879942e-12
164.975	2.70361057702539e-11
165	9.85049339761686e-12
165.025	1.19602828827509e-11
165.05	1.83430221550424e-11
165.075	1.19412085045334e-11
165.1	1.21835589109366e-11
165.125	1.27158844977771e-11
165.15	4.8020910457789e-12
165.175	1.32023386232964e-11
165.2	1.6488091589044e-11
165.225	1.49909394634931e-11
165.25	1.90237656845383e-11
165.275	1.93547008677786e-11
165.3	2.2390250994329e-11
165.325	2.93076790731119e-11
165.35	7.37900356268193e-12
165.375	1.06109456701092e-11
165.4	1.68495943366172e-11
165.425	9.47928624816184e-12
165.45	2.25600890649234e-11
165.475	2.04140039397886e-11
165.5	1.59471549610778e-11
165.525	1.31814317325195e-11
165.55	1.63222790696354e-11
165.575	1.59800503269364e-11
165.6	1.09698256719924e-11
165.625	1.11825753960862e-11
165.65	1.16236196058482e-11
165.675	1.06944437363628e-11
165.7	1.15208717751898e-11
165.725	2.3420150605107e-11
165.75	2.64857310931642e-11
165.775	8.05780913982527e-12
165.8	1.21896031056299e-11
165.825	2.30277924981645e-11
165.85	6.77747939838205e-12
165.875	1.28865497333673e-11
165.9	2.79537775645211e-11
165.925	4.68208483697909e-12
165.95	1.52375963336329e-11
165.975	1.62177374027761e-11
166	1.0480753221523e-11
166.025	1.02807417340032e-11
166.05	2.13782478698329e-11
166.075	2.19532390350308e-11
166.1	1.57926170576671e-11
166.125	1.05554312389605e-11
166.15	1.41598740870119e-11
166.175	7.9932804345118e-12
166.2	1.18848482556762e-11
166.225	1.78865195473452e-11
166.25	3.09069796280202e-11
166.275	5.91670398955577e-12
166.3	1.97163915250282e-11
166.325	5.84233490408624e-12
166.35	2.0432979058445e-11
166.375	1.41915741096666e-11
166.4	6.45445417833335e-12
166.425	1.50509049684012e-11
166.45	3.50210857399679e-11
166.475	2.4744734297365e-11
166.5	1.02752297469798e-11
166.525	1.20775325914283e-11
166.55	4.8612098571762e-12
166.575	3.79147591451487e-11
166.6	2.52994264453611e-11
166.625	1.99251610574202e-11
166.65	1.47281128875272e-11
166.675	1.5989271591562e-11
166.7	1.87516158410222e-11
166.725	1.92295305520582e-11
166.75	1.2682748266388e-11
166.775	1.8093872287314e-11
166.8	1.51708138388207e-11
166.825	3.40354729555315e-12
166.85	1.59351973656818e-11
166.875	6.88733764181377e-12
166.9	9.71539608810087e-12
166.925	1.61905383168886e-11
166.95	2.84486626623333e-11
166.975	1.45354544088978e-11
167	8.98184592423721e-12
167.025	1.12490932397472e-11
167.05	2.80111990788388e-11
167.075	2.138875193447e-11
167.1	8.65237064538745e-12
167.125	1.33010720126503e-11
167.15	1.9848342162303e-11
167.175	5.80473349074284e-12
167.2	1.35194920365148e-11
167.225	1.42243619337268e-11
167.25	4.14958701350075e-11
167.275	6.50850089077865e-12
167.3	1.04765449758634e-11
167.325	1.34801767455159e-11
167.35	1.59723204871362e-11
167.375	1.61943604793541e-11
167.4	5.25259730272292e-12
167.425	1.88981133312216e-11
167.45	1.39185488561206e-11
167.475	1.75331293326409e-11
167.5	1.39930632755406e-11
167.525	2.86873464209551e-11
167.55	2.45705766385574e-12
167.575	2.33187638134428e-11
167.6	1.52159524669427e-11
167.625	2.48849335528453e-11
167.65	2.22648489989931e-11
167.675	1.14805301678559e-11
167.7	1.2801593545636e-11
167.725	7.56128864500128e-12
167.75	1.08258374011032e-11
167.775	1.560993619031e-11
167.8	1.01186229167134e-11
167.825	1.76472347445087e-11
167.85	2.39961600415702e-11
167.875	2.06674477306443e-11
167.9	1.24583445468536e-11
167.925	1.32376239956149e-11
167.95	8.74677494056638e-12
167.975	1.58273761081525e-11
168	8.81951062651629e-12
168.025	3.05269452436795e-11
168.05	8.57348848641314e-12
168.075	5.45227321233981e-12
168.1	1.07249298082445e-11
168.125	2.32551765512906e-11
168.15	1.93505652878668e-11
168.175	1.8121933693627e-11
168.2	1.07376213608738e-11
168.225	1.63121400304364e-11
168.25	1.25800925053245e-11
168.275	1.17824193036369e-11
168.3	1.21298426017947e-11
168.325	2.04861875492159e-11
168.35	5.9000407600931e-12
168.375	1.83944493454709e-11
168.4	1.82717891383886e-11
168.425	2.37821816344948e-11
168.45	1.21018354053703e-11
168.475	1.82640914729446e-11
168.5	2.69968136989917e-11
168.525	1.29971821141714e-11
168.55	2.13114916439193e-11
168.575	1.0391814351995e-11
168.6	8.05970657828134e-12
168.625	1.84159307532755e-11
168.65	8.7005539796068e-12
168.675	1.71284043887595e-11
168.7	2.05502476891158e-11
168.725	2.91282162955399e-11
168.75	1.17104816762938e-11
168.775	5.3168194842375e-12
168.8	2.9813620101266e-11
168.825	1.09092136009562e-11
168.85	1.42685431501982e-11
168.875	1.14420182215087e-11
168.9	4.45332563970938e-12
168.925	9.27020381178535e-12
168.95	9.84914597288014e-12
168.975	8.40674204214651e-12
169	1.51632955499364e-11
169.025	1.71479641502336e-11
169.05	2.07789818699386e-11
169.075	9.48161964013084e-12
169.1	1.67555077245933e-11
169.125	1.50548240729434e-11
169.15	3.55836901473873e-11
169.175	2.34142131661513e-11
169.2	2.44771142112084e-11
169.225	2.00989151640653e-11
169.25	1.64333628191639e-11
169.275	5.99165242800808e-12
169.3	1.59314459474004e-11
169.325	1.38378484636374e-11
169.35	9.54937960681626e-12
169.375	2.90418165234764e-11
169.4	7.84357368506184e-12
169.425	3.76946363972529e-12
169.45	2.47177711791976e-11
169.475	1.11545839783615e-11
169.5	2.717432415169e-11
169.525	1.66583153485326e-11
169.55	7.26740109432359e-12
169.575	1.55428726022241e-11
169.6	1.25116205199472e-11
169.625	2.27670087961206e-11
169.65	1.55770673264113e-11
169.675	1.99403869011224e-11
169.7	1.26815195538921e-11
169.725	1.8002717762708e-11
169.75	8.46245127640423e-12
169.775	6.50080349229013e-12
169.8	1.31624567071761e-11
169.825	1.75663157042154e-11
169.85	2.86065907193244e-11
169.875	1.45629324876652e-11
169.9	3.17599992101576e-11
169.925	1.50484382200119e-11
169.95	2.1670132225135e-11
169.975	1.46473027999836e-11
170	3.82146149615497e-11
170.025	1.2298579942001e-11
170.05	1.62517019031352e-11
170.075	1.7453515623106e-11
170.1	2.7500993900767e-11
170.125	1.22722645434718e-11
170.15	1.02907190736984e-11
170.175	9.45312127219571e-12
170.2	5.96980208918239e-12
170.225	5.75352958531031e-12
170.25	1.36446893047192e-11
170.275	2.2084799840268e-11
170.3	2.55851592346214e-11
170.325	1.0041218200134e-11
170.35	2.19272824628641e-11
170.375	1.94382206587402e-11
170.4	1.59773221830767e-11
170.425	1.99570341636548e-11
170.45	1.18568084689469e-11
170.475	2.13254618098943e-11
170.5	3.12621476093578e-11
170.525	2.32728364388536e-11
170.55	2.14133135374495e-11
170.575	1.33734509247118e-11
170.6	2.05438505502068e-11
170.625	1.93703646519851e-11
170.65	1.22840673059256e-11
170.675	1.9329121862604e-11
170.7	1.45707885619415e-11
170.725	8.98414984256704e-12
170.75	5.66672668404412e-12
170.775	1.79951805646041e-11
170.8	3.23433428630648e-11
170.825	2.0971044805685e-11
170.85	4.99608192248273e-12
170.875	1.28434516351569e-11
170.9	1.41116238830983e-11
170.925	1.74521505677543e-11
170.95	2.35848021657681e-11
170.975	2.41574543932698e-11
171	1.51670998655951e-11
171.025	8.41598031136575e-12
171.05	8.93200646039861e-12
171.075	7.11842257157742e-12
171.1	1.44583240114037e-11
171.125	1.51989051954899e-11
171.15	3.12338904564492e-11
171.175	1.92072410237149e-11
171.2	2.29785968507719e-11
171.225	1.01390143340754e-11
171.25	1.92930312364028e-11
171.275	1.79029391337472e-11
171.3	6.19670487162242e-12
171.325	4.18634658072894e-12
171.35	7.50171918071218e-12
171.375	1.43564608916795e-11
171.4	1.5312087227674e-11
171.425	1.43169241481968e-11
171.45	2.12448049821863e-11
171.475	1.12246295187285e-11
171.5	1.12943436495929e-11
171.525	1.12336968655656e-11
171.55	1.43045771183059e-11
171.575	1.81302944691686e-11
171.6	1.05826641999059e-11
171.625	1.02036357726652e-11
171.65	5.63475287334258e-12
171.675	1.86865842551675e-11
171.7	1.02073493541907e-11
171.725	1.39505017646052e-11
171.75	1.33392333011875e-11
171.775	1.59823264634542e-11
171.8	2.40875647624942e-11
171.825	1.05512201034273e-11
171.85	1.64356814561469e-11
171.875	1.16748829984127e-11
171.9	1.73594948382895e-11
171.925	6.36191006003993e-12
171.95	1.82093683756345e-11
171.975	1.24313452420871e-11
172	3.45997466472901e-11
172.025	1.7274361504819e-11
172.05	1.16641140236311e-11
172.075	1.60968699817012e-11
172.1	1.89807028264419e-11
172.125	1.1749686167899e-11
172.15	1.84521787445707e-11
172.175	8.0776256792521e-12
172.2	1.69510482679727e-11
172.225	1.85983526228623e-11
172.25	1.66124946108065e-11
172.275	2.56702757037093e-11
172.3	1.50930001663128e-11
172.325	1.9759538458686e-11
172.35	6.6407321507296e-12
172.375	1.77951712761524e-11
172.4	1.90209767559091e-11
172.425	8.51924158932673e-12
172.45	1.36817480007444e-11
172.475	8.5131961918733e-12
172.5	1.61030730324266e-11
172.525	1.08515221810126e-11
172.55	8.36809079643289e-12
172.575	1.42407330047843e-11
172.6	5.84297505361043e-12
172.625	1.06381717642684e-11
172.65	1.48134132735123e-11
172.675	1.86390047191061e-11
172.7	1.70713748822402e-11
172.725	1.19113042394278e-11
172.75	2.36418093729697e-11
172.775	1.4572771780267e-11
172.8	2.71559508064459e-11
172.825	2.21373662920314e-11
172.85	5.59300957053346e-12
172.875	5.88711373099992e-12
172.9	1.93841176930617e-11
172.925	1.14775034283124e-11
172.95	7.65709306181246e-12
172.975	8.29329775133316e-12
173	1.082644274379e-11
173.025	1.77866447297414e-11
173.05	1.00715047300381e-11
173.075	1.44787281833405e-11
173.1	1.68287693488599e-11
173.125	9.97932431309179e-12
173.15	2.3372842075066e-11
173.175	2.90956228602302e-11
173.2	2.3817968932178e-11
173.225	1.07178957949908e-11
173.25	4.48927585508549e-12
173.275	2.05404226937615e-11
173.3	1.864665975619e-11
173.325	1.54843621316424e-11
173.35	2.03832325440846e-11
173.375	2.01250804656907e-11
173.4	1.38879199827841e-11
173.425	1.23925698897248e-11
173.45	1.09199956551548e-11
173.475	3.45731897571128e-11
173.5	1.82654170651803e-11
173.525	2.08845060911359e-11
173.55	2.00996467140813e-12
173.575	1.92275644592058e-11
173.6	1.34383679364256e-11
173.625	2.39043324876352e-11
173.65	5.51743998131871e-12
173.675	1.42979749286687e-11
173.7	1.89569413183451e-11
173.725	2.42407247467684e-11
173.75	4.96615550409416e-12
173.775	1.55749404155664e-11
173.8	1.48853774954498e-11
173.825	1.95423059328109e-11
173.85	8.77250171679091e-12
173.875	1.4488583994605e-11
173.9	2.53680854887094e-11
173.925	2.58194508296761e-11
173.95	2.11574908727466e-11
173.975	1.48628997646786e-11
174	2.38011673262027e-11
174.025	1.82355919646479e-11
174.05	1.74908630203773e-11
174.075	9.31577037230438e-12
174.1	1.37725020716126e-11
174.125	9.98023678312078e-12
174.15	1.15516228658214e-11
174.175	5.93307729933826e-12
174.2	1.57307787143732e-11
174.225	1.9508004199342e-11
174.25	8.69052513746673e-12
174.275	3.47440401219706e-11
174.3	1.00992490735086e-11
174.325	1.66295138961145e-11
174.35	1.85957975465297e-11
174.375	1.38188297227096e-11
174.4	1.87639879101497e-11
174.425	1.52252508806317e-11
174.45	2.05360358778815e-11
174.475	1.5012030865254e-11
174.5	1.70776360955083e-11
174.525	1.83423260173068e-11
174.55	2.48713685723386e-11
174.575	1.46651215428914e-11
174.6	1.07778618886667e-11
174.625	9.0390789789825e-12
174.65	1.9746761030706e-11
174.675	9.99622424078534e-12
174.7	1.16408049403706e-11
174.725	3.02005296242594e-11
174.75	1.56410284397479e-11
174.775	1.82222993017053e-11
174.8	1.77169276494573e-11
174.825	1.97290854185023e-11
174.85	1.56180304428146e-11
174.875	1.15141133300389e-11
174.9	6.98935778969207e-12
174.925	2.90498009670477e-11
174.95	2.13671104998124e-11
174.975	2.26537224429674e-11
175	2.03715800918949e-11
175.025	1.68789193564992e-11
175.05	1.27514096959381e-11
175.075	2.56405376690322e-11
175.1	3.62187444430127e-12
175.125	1.31586418854738e-11
175.15	6.15109049985019e-12
175.175	1.96278318968409e-11
175.2	7.96194057798788e-12
175.225	4.02567468387115e-12
175.25	1.8918508571402e-11
175.275	8.70594558917033e-12
175.3	2.73931054106843e-11
175.325	1.00903709343917e-11
175.35	1.77206856846827e-11
175.375	1.4356392767584e-11
175.4	1.47008585859311e-11
175.425	7.82141850384405e-12
175.45	2.01257549922714e-11
175.475	3.54018076274696e-12
175.5	1.80245881022821e-11
175.525	1.63755005306363e-11
175.55	2.21105662386907e-11
175.575	4.41352017137132e-11
175.6	1.30423536999041e-11
175.625	2.06132712397723e-11
175.65	1.37878383199866e-11
175.675	5.79694851844751e-12
175.7	9.4401868924241e-12
175.725	1.8465758055363e-11
175.75	2.16967819583204e-11
175.775	1.2252632297475e-11
175.8	8.10821103122174e-12
175.825	7.67606502175007e-12
175.85	3.35742643633776e-11
175.875	2.47500404653555e-11
175.9	3.53230085431085e-12
175.925	1.44057260494758e-11
175.95	2.23000166635717e-11
175.975	1.75653272703423e-11
176	3.16865829860153e-11
176.025	1.81196685441462e-11
176.05	2.01746484962281e-11
176.075	1.53445852940489e-11
176.1	2.23414673063401e-11
176.125	1.62617038510345e-11
176.15	2.43412142963304e-11
176.175	2.12430999024878e-11
176.2	1.96241372722796e-11
176.225	2.51605755185067e-11
176.25	1.96210349371086e-11
176.275	6.35665785255282e-12
176.3	1.12088109442717e-11
176.325	1.60847300335617e-11
176.35	1.60170033154974e-11
176.375	2.23371884566807e-11
176.4	1.50500834686535e-11
176.425	1.17423311172795e-11
176.45	7.81973887314196e-12
176.475	1.25432903839024e-11
176.5	1.35026022176585e-11
176.525	1.00035490286606e-11
176.55	2.28975424070839e-11
176.575	2.90661200608679e-11
176.6	2.17268634051902e-11
176.625	3.32315800782264e-12
176.65	1.06919580592963e-11
176.675	2.01894320499443e-11
176.7	1.56460357528788e-11
176.725	2.95929210266048e-11
176.75	2.38889821426041e-11
176.775	9.59085431067596e-12
176.8	2.92131995775515e-11
176.825	1.89983620165866e-11
176.85	2.00104120347803e-11
176.875	1.05771916602662e-11
176.9	1.73589778470316e-11
176.925	1.0111567103386e-11
176.95	1.35217694534579e-11
176.975	1.15723236153851e-11
177	1.13720149265813e-11
177.025	1.03504966978957e-11
177.05	9.40238925297546e-12
177.075	1.21368955186005e-11
177.1	6.47979604868694e-12
177.125	1.34241406944023e-11
177.15	1.38317929767174e-11
177.175	9.34806803422968e-12
177.2	3.56412958725937e-12
177.225	1.94906778648295e-11
177.25	1.78718863197508e-11
177.275	1.2149180055505e-11
177.3	1.50491970495338e-11
177.325	1.74736196469462e-11
177.35	1.87313266993379e-11
177.375	2.69450220891115e-11
177.4	1.82471723956489e-11
177.425	1.04088900089276e-11
177.45	1.6289125445655e-11
177.475	1.05987062256097e-11
177.5	2.91611002598487e-11
177.525	2.39612820496461e-11
177.55	1.14908321977305e-11
177.575	2.01152343650296e-11
177.6	1.46005172232229e-11
177.625	1.51033589035362e-11
177.65	1.38576216537673e-11
177.675	1.96677724017807e-11
177.7	1.25715046321293e-11
177.725	1.26647376366275e-11
177.75	2.41301538257793e-11
177.775	6.65423386551838e-12
177.8	2.55173999131775e-11
177.825	2.61399412176496e-11
177.85	1.50851843560668e-11
177.875	5.72840393224139e-12
177.9	7.5994398337609e-12
177.925	2.05988428159375e-11
177.95	2.38084815400262e-11
177.975	1.01098941498125e-11
178	1.89819253908535e-11
178.025	8.0304783959674e-12
178.05	7.06399449068229e-12
178.075	9.57930105129194e-12
178.1	1.49512054354983e-11
178.125	7.66880547503847e-12
178.15	1.05227096848125e-11
178.175	8.44663857927447e-12
178.2	6.76113597114417e-12
178.225	1.02160907337887e-11
178.25	1.42665212452733e-11
178.275	1.93962737874914e-11
178.3	7.29007636578303e-12
178.325	2.19550701677546e-11
178.35	6.09778973879052e-12
178.375	2.51155792769545e-11
178.4	2.06631425574219e-11
178.425	1.572448543737e-11
178.45	7.50122123690329e-12
178.475	1.72613625840474e-11
178.5	1.81061571049318e-11
178.525	4.09086511415447e-12
178.55	1.5125197176724e-11
178.575	9.79160117747457e-12
178.6	1.47870825450667e-11
178.625	1.86780969050521e-11
178.65	1.38993501476843e-11
178.675	1.91519052281891e-11
178.7	1.5700339615279e-11
178.725	1.5355637345305e-11
178.75	1.71330855711737e-11
178.775	1.26823678929475e-11
178.8	1.10899161046942e-11
178.825	6.71341568026956e-12
178.85	8.31905044796986e-12
178.875	2.22339749574195e-11
178.9	1.72607765679999e-11
178.925	1.10787913206525e-11
178.95	2.23597277298999e-11
178.975	1.03828475128316e-11
179	9.1487044570261e-12
179.025	2.91552097282273e-11
179.05	1.98715447478181e-11
179.075	1.12256983836893e-11
179.1	1.9772895224069e-11
179.125	1.77686229191547e-11
179.15	8.88328573483326e-12
179.175	1.07234568110176e-11
179.2	1.71365340080641e-11
179.225	6.84131524584947e-12
179.25	2.14523485138726e-11
179.275	2.05358443097609e-11
179.3	1.52983365576697e-11
179.325	1.14376354513812e-11
179.35	2.42277643845467e-11
179.375	1.11252129019696e-11
179.4	1.3830681146495e-11
179.425	1.05973373033823e-11
179.45	1.79356350720995e-11
179.475	1.87408832731679e-11
179.5	1.86686557404236e-11
179.525	1.98984061555906e-11
179.55	9.60556239929644e-12
179.575	2.25180925966858e-11
179.6	2.47949260827956e-11
179.625	1.9822503914936e-11
179.65	2.47620558515123e-11
179.675	5.61291388551731e-12
179.7	1.11136177380871e-11
179.725	1.83347525060838e-11
179.75	2.80476564457485e-11
179.775	9.60421747784579e-12
179.8	1.65233469600905e-11
179.825	2.90881958706014e-11
179.85	1.09253092971621e-11
179.875	7.36807615393613e-12
179.9	3.2321422172712e-12
179.925	2.93953107479491e-11
179.95	2.40493508717056e-11
179.975	1.3351922024156e-11
180	1.44473985322542e-11
180.025	1.76179696220118e-11
180.05	2.61426536018354e-11
180.075	1.20934127185781e-11
180.1	1.70456033533135e-11
180.125	8.64911041267381e-12
180.15	1.15411521260829e-11
180.175	1.48693773137663e-11
180.2	9.08042554710895e-12
180.225	2.49864987928589e-11
180.25	2.01722958117476e-11
180.275	2.0536130637843e-11
180.3	1.80242651425366e-11
180.325	5.67988762454137e-12
180.35	2.39511884243597e-11
180.375	1.15655863284185e-11
180.4	1.77768532352346e-11
180.425	9.88695704874334e-12
180.45	3.65198295942025e-11
180.475	2.71335358788495e-11
180.5	4.30290907366595e-12
180.525	5.61300072312914e-12
180.55	2.21828764167635e-11
180.575	1.87690398201102e-11
180.6	9.58441220519468e-12
180.625	1.16033920413281e-11
180.65	3.10229484968749e-12
180.675	1.32638583071587e-11
180.7	1.03925764185555e-11
180.725	7.65827925621528e-12
180.75	7.79977844245857e-12
180.775	2.27683704146974e-11
180.8	3.14561475620343e-12
180.825	1.70597274890248e-11
180.85	5.10397967324303e-12
180.875	8.11872589665982e-12
180.9	2.51932386686617e-11
180.925	1.17542031621306e-11
180.95	1.29569124339641e-11
180.975	6.05669787581136e-12
181	1.02919348387107e-11
181.025	1.08007726627949e-11
181.05	6.15563953594155e-12
181.075	2.78602973185502e-11
181.1	1.39405152797837e-11
181.125	1.27536648687809e-11
181.15	2.40494435284717e-11
181.175	1.02441979774989e-11
181.2	1.59711735698806e-11
181.225	1.17773568232261e-11
181.25	1.44012350896413e-11
181.275	1.81136971139565e-11
181.3	8.56671580880857e-12
181.325	1.42379799065153e-11
181.35	1.13707372118343e-11
181.375	3.06595454951689e-11
181.4	1.0637512749424e-11
181.425	1.26545338027744e-11
181.45	1.96296834123165e-11
181.475	1.17138820768135e-11
181.5	2.01027124389895e-11
181.525	7.5607535979038e-12
181.55	1.46909325803205e-11
181.575	1.67372557892637e-11
181.6	1.13754665690521e-11
181.625	1.88544134457514e-11
181.65	4.57983177773841e-12
181.675	1.87284739819723e-11
181.7	1.88801158817754e-11
181.725	1.29679121653178e-11
181.75	1.3596855379458e-11
181.775	1.50140017572527e-11
181.8	2.39017207513369e-11
181.825	8.17041458732925e-12
181.85	1.83141520308888e-11
181.875	1.60658660758614e-11
181.9	1.98488294439753e-12
181.925	7.18650387788578e-12
181.95	1.36352963921992e-11
181.975	1.14431798732067e-11
182	2.25824283012413e-11
182.025	1.40613713479332e-11
182.05	1.20541849126383e-11
182.075	4.04380884136544e-11
182.1	6.91695314850413e-12
182.125	2.30360854812108e-11
182.15	1.41653458319995e-11
182.175	6.76046474168425e-12
182.2	1.50229843104731e-11
182.225	9.64192182716934e-12
182.25	1.20392752176403e-11
182.275	3.16927482425039e-11
182.3	1.57201706640634e-11
182.325	1.9509653303435e-11
182.35	1.27116093558279e-11
182.375	1.3837531656794e-11
182.4	2.18142850795498e-11
182.425	1.11893381953826e-11
182.45	1.26622491632208e-11
182.475	2.15090529510764e-11
182.5	1.48941855788619e-11
182.525	9.84690538462914e-12
182.55	1.2961062502419e-11
182.575	2.42747681463588e-11
182.6	1.24011601572083e-11
182.625	1.47886461239447e-11
182.65	2.436830649657e-11
182.675	2.14764221649435e-11
182.7	1.23690195081469e-11
182.725	1.37679006629154e-11
182.75	2.06202173145521e-11
182.775	1.89840688833679e-11
182.8	1.22016694277994e-11
182.825	4.61951256933723e-12
182.85	1.41504120410823e-11
182.875	2.50776817359983e-11
182.9	1.18640585799514e-11
182.925	1.53820372506274e-11
182.95	1.15328572158891e-11
182.975	2.04608130473111e-11
183	9.14369804967389e-12
183.025	8.72833954775052e-12
183.05	2.5150659222752e-11
183.075	2.5582247691977e-11
183.1	8.05224793977819e-12
183.125	1.17757560575451e-11
183.15	3.20095331285529e-11
183.175	6.39750750545972e-12
183.2	2.76894936011002e-11
183.225	1.2279364807089e-11
183.25	3.47170771473965e-11
183.275	1.43295659625888e-11
183.3	1.32159579387917e-11
183.325	1.44606930495943e-11
183.35	1.85697008473018e-11
183.375	3.6904142918059e-12
183.4	2.07819746756433e-11
183.425	1.75203670566243e-11
183.45	1.98927373225952e-11
183.475	8.83323424024343e-12
183.5	1.49771879191855e-11
183.525	6.88692971909452e-12
183.55	1.07043362975422e-11
183.575	1.45785463017822e-11
183.6	5.85841680438109e-12
183.625	2.20384924757701e-11
183.65	5.46582278558576e-12
183.675	1.83080337948905e-11
183.7	8.33280792959281e-12
183.725	9.84873389339504e-12
183.75	9.15413218374703e-12
183.775	1.53072323101552e-11
183.8	6.42459443373663e-12
183.825	2.14800425235012e-11
183.85	1.60832349015351e-11
183.875	1.3586552363772e-11
183.9	1.46028627739509e-11
183.925	9.21243100197585e-12
183.95	1.96348891137922e-11
183.975	1.36930520290176e-11
184	1.28973854542732e-11
184.025	1.51641687871757e-11
184.05	2.61746885977081e-11
184.075	1.77097540605917e-11
184.1	1.21440097206497e-11
184.125	1.43073134374799e-11
184.15	1.49162050569294e-11
184.175	1.3184162399549e-11
184.2	1.39491662493251e-11
184.225	8.86495666367312e-12
184.25	1.49300856123427e-11
184.275	1.61785882848431e-11
184.3	2.44581225632057e-11
184.325	2.51953339415836e-11
184.35	1.2750882948352e-11
184.375	2.47604610371785e-11
184.4	2.51362432802174e-11
184.425	1.7140567424892e-11
184.45	1.74169989754843e-11
184.475	1.31620452156637e-11
184.5	6.67914166227321e-12
184.525	1.17312406048877e-11
184.55	2.30246408591249e-11
184.575	1.01235603194383e-11
184.6	2.80691362749813e-11
184.625	1.90589348466009e-11
184.65	2.15130824197351e-11
184.675	1.25992623919978e-11
184.7	8.48835544864445e-12
184.725	1.9483650091424e-11
184.75	5.41658079807898e-12
184.775	1.6638041144119e-11
184.8	9.61206639220037e-12
184.825	1.458954132425e-11
184.85	9.32279298688206e-12
184.875	2.56042794497184e-11
184.9	2.20289871633973e-11
184.925	1.8191266570664e-11
184.95	8.94764691946289e-12
184.975	4.70873465116088e-12
185	1.54649467652678e-11
185.025	1.82356443994159e-11
185.05	8.70676562300058e-12
185.075	8.63750529021198e-12
185.1	8.79177824358139e-12
185.125	8.56237971647188e-12
185.15	1.47907841278365e-11
185.175	5.07817673650867e-12
185.2	1.02868268164095e-11
185.225	2.58187162036809e-11
185.25	8.88075051390608e-12
185.275	2.47616886151492e-11
185.3	1.15792719509289e-11
185.325	8.21271611617499e-12
185.35	8.73329167607561e-12
185.375	2.67074154037909e-11
185.4	1.50174942048244e-11
185.425	1.37611489631542e-11
185.45	1.22995140986024e-11
185.475	1.74790606866489e-11
185.5	2.43176525031656e-11
185.525	1.72069042142631e-11
185.55	9.04975611947835e-12
185.575	1.1584322830789e-11
185.6	7.9069303717822e-12
185.625	1.95454887174139e-11
185.65	1.16020036456816e-11
185.675	1.47882690426884e-11
185.7	2.85825011209263e-11
185.725	2.55378633360253e-11
185.75	2.3593718234457e-11
185.775	2.85355193822949e-11
185.8	1.14826967471786e-11
185.825	1.02355098317559e-11
185.85	9.97570605059295e-12
185.875	1.3130159131567e-11
185.9	4.84290567808611e-12
185.925	5.34891852838047e-12
185.95	1.6766570937774e-11
185.975	2.18770682881036e-11
186	1.59809825507268e-11
186.025	1.85998193842264e-11
186.05	2.67596127146077e-11
186.075	2.23390267886312e-11
186.1	2.41391702190632e-11
186.125	2.58850200517328e-11
186.15	9.81476154734897e-12
186.175	9.78544866755248e-12
186.2	1.73163261839705e-11
186.225	1.9358094020947e-11
186.25	2.30489426264309e-11
186.275	1.57529576335229e-11
186.3	2.72856309202756e-11
186.325	1.9468410643681e-11
186.35	1.36651250054127e-11
186.375	1.58484274117032e-11
186.4	1.39791122264777e-11
186.425	1.29072736394655e-11
186.45	1.10162906927759e-11
186.475	2.29949796954512e-11
186.5	2.55367557753708e-11
186.525	1.71339630533127e-11
186.55	1.14682624255613e-11
186.575	2.43036026668346e-11
186.6	1.37285219117652e-11
186.625	1.29501370029771e-11
186.65	1.77039098501148e-11
186.675	9.24327593706497e-12
186.7	7.96538904070889e-12
186.725	1.52099685801051e-11
186.75	2.60011680231938e-11
186.775	4.60941699937347e-12
186.8	1.49238771297764e-11
186.825	7.95942817050205e-12
186.85	1.75215933506641e-11
186.875	1.24808619801605e-11
186.9	2.46069858834955e-11
186.925	9.13231784059403e-12
186.95	1.17265869448173e-11
186.975	2.55990353730391e-11
187	5.32196530064654e-12
187.025	1.06972009661833e-11
187.05	2.24690008170309e-11
187.075	1.13053553825741e-11
187.1	1.91332713581521e-11
187.125	1.88042028109947e-11
187.15	9.68848632489412e-12
187.175	2.35881820473931e-11
187.2	1.41150207971542e-11
187.225	1.62704510813303e-11
187.25	8.58060661694769e-12
187.275	1.69554886995496e-11
187.3	2.73627857464936e-11
187.325	2.36635302318031e-11
187.35	2.26572968765263e-11
187.375	1.40072962917413e-11
187.4	9.41863938349199e-12
187.425	1.59533331027185e-11
187.45	1.20655322715542e-11
187.475	1.91091300437005e-11
187.5	9.87673710043098e-12
187.525	1.97717692306597e-11
187.55	1.03958612981905e-11
187.575	7.71338466239816e-12
187.6	1.02328399346614e-11
187.625	1.67679630601408e-11
187.65	1.09827572648537e-11
187.675	1.60088387423125e-11
187.7	2.65869182823786e-11
187.725	2.40125351855395e-11
187.75	2.47572457029866e-11
187.775	5.06231432699461e-12
187.8	1.25811710409424e-11
187.825	1.92635096795849e-11
187.85	1.61721045271421e-11
187.875	1.81340473753601e-11
187.9	1.99452234434701e-11
187.925	1.7905064568203e-11
187.95	1.43615032596792e-11
187.975	1.26455001468779e-11
188	9.2631290024263e-12
188.025	1.33937028783863e-11
188.05	1.37246646912623e-11
188.075	9.86334028551992e-12
188.1	1.56749800075955e-11
188.125	4.00337974382989e-12
188.15	5.46925176876348e-12
188.175	1.62290429482138e-11
188.2	1.13448209018865e-11
188.225	1.38266601522899e-11
188.25	1.31059870247859e-11
188.275	2.14044391082567e-11
188.3	2.06238182797685e-11
188.325	1.0781672480151e-11
188.35	1.24578145311915e-11
188.375	1.24332636985947e-11
188.4	9.1902700561374e-12
188.425	5.87775465678646e-12
188.45	1.06911173998082e-11
188.475	2.80079021497493e-11
188.5	1.63887718871002e-11
188.525	1.11394887035773e-11
188.55	6.16382205702104e-12
188.575	7.74666946285479e-12
188.6	2.34079770391299e-11
188.625	1.02731503791498e-11
188.65	2.11860916030558e-11
188.675	2.81449674422709e-11
188.7	1.41428670100593e-11
188.725	1.73487529729674e-11
188.75	7.88687712070153e-12
188.775	8.4358164125185e-12
188.8	4.35467870508152e-12
188.825	1.25486277955769e-11
188.85	1.14491307269406e-11
188.875	1.11112373227676e-11
188.9	1.17803489268466e-11
188.925	1.01192307282409e-11
188.95	1.56326465341196e-11
188.975	1.53991593621924e-11
189	1.19187150685839e-11
189.025	1.07318471418471e-11
189.05	9.73460761955528e-12
189.075	1.31608281372203e-11
189.1	1.39255107125258e-11
189.125	6.57938633136844e-12
189.15	4.71025883430015e-12
189.175	1.57412698228439e-11
189.2	1.39592495017315e-11
189.225	1.45511357262425e-11
189.25	1.81681369698508e-11
189.275	1.14464360542775e-11
189.3	2.14425310291734e-11
189.325	2.72286283627491e-11
189.35	1.56249969015598e-11
189.375	1.78326968252762e-11
189.4	1.15784241781346e-11
189.425	3.17884725044218e-11
189.45	1.05382849848431e-11
189.475	1.52642544866537e-11
189.5	1.42293695056668e-11
189.525	6.64827120190109e-12
189.55	9.67217330756549e-12
189.575	7.49475810445434e-12
189.6	1.2300215925627e-11
189.625	1.69524994366808e-11
189.65	1.42144263894181e-11
189.675	1.33514469312995e-11
189.7	6.30635619184739e-12
189.725	1.69237093949865e-11
189.75	2.32368651435731e-11
189.775	5.95032629078566e-12
189.8	5.39293375433885e-12
189.825	2.32702010578051e-11
189.85	1.66981191911496e-11
189.875	1.55981409444639e-11
189.9	9.80757387915972e-12
189.925	3.01078298471905e-11
189.95	1.41842073597518e-11
189.975	2.2693811654634e-11
190	2.43052966971362e-11
190.025	1.52225553405723e-11
190.05	8.63048126236419e-12
190.075	9.32105258376047e-12
190.1	1.49106045647152e-11
190.125	1.5811915027446e-11
190.15	1.48364201020582e-11
190.175	1.83568891725978e-11
190.2	1.81624968358077e-11
190.225	1.63173352416524e-11
190.25	9.40367126162986e-12
190.275	1.79860449348599e-11
190.3	1.96297678142939e-11
190.325	1.39502624750627e-11
190.35	1.70467510932893e-11
190.375	6.35207437917385e-12
190.4	1.86511745514724e-11
190.425	1.50772050028761e-11
190.45	8.00313125738134e-12
190.475	1.3886216652792e-11
190.5	2.45026455543495e-11
190.525	2.40827897204575e-11
190.55	7.65296993244091e-12
190.575	1.26493865397367e-11
190.6	3.26015617075872e-11
190.625	2.2393952971261e-11
190.65	1.2851786502767e-11
190.675	4.74801900765307e-12
190.7	9.81706573410287e-12
190.725	2.31009596894604e-11
190.75	1.92212800720491e-11
190.775	1.12210524058568e-11
190.8	1.87298335055306e-11
190.825	2.49349869194555e-11
190.85	1.21070726362516e-11
190.875	3.52718937511029e-11
190.9	1.67671860273447e-11
190.925	1.35474465027547e-11
190.95	2.29667092980046e-11
190.975	1.95899600895023e-11
191	1.05466845762254e-11
191.025	2.08055114560489e-11
191.05	1.1242317270448e-11
191.075	2.20379412143951e-11
191.1	1.75064662000818e-11
191.125	1.42440161609724e-11
191.15	5.72451749449775e-12
191.175	2.33312278178834e-11
191.2	1.09795770470783e-11
191.225	2.0082237557769e-11
191.25	2.22790211588949e-11
191.275	1.82093497602515e-11
191.3	1.31213423946294e-11
191.325	1.88486277052978e-11
191.35	1.07624897006371e-11
191.375	1.53983590184207e-11
191.4	1.12414928872219e-11
191.425	2.05480961578994e-11
191.45	1.57499220849406e-11
191.475	4.08171097390111e-11
191.5	9.02737744741042e-12
191.525	2.71559950895583e-11
191.55	2.37089473601044e-11
191.575	1.48125118314256e-11
191.6	6.95626726181826e-12
191.625	1.98987162160751e-11
191.65	2.07590401084808e-11
191.675	1.86930042435261e-11
191.7	1.57660841624787e-11
191.725	2.03465517658211e-11
191.75	9.36432337394638e-12
191.775	1.48075762087902e-11
191.8	1.87084271228665e-11
191.825	6.67170702813555e-12
191.85	1.63025393317548e-11
191.875	1.84603491835222e-11
191.9	1.60957213709859e-11
191.925	1.26069776216274e-11
191.95	1.56912583881549e-11
191.975	1.46898506528229e-11
192	2.07297471197904e-11
192.025	4.68813292973221e-12
192.05	5.85227693339692e-12
192.075	1.0294797120104e-11
192.1	9.15329882257368e-12
192.125	5.82665947160366e-12
192.15	9.0740831999228e-12
192.175	1.56862196500133e-11
192.2	9.37584818369208e-12
192.225	1.48191866847172e-11
192.25	1.98102107875304e-11
192.275	2.6547511027803e-11
192.3	1.32744236111456e-11
192.325	2.74681025091401e-11
192.35	1.36661978626359e-11
192.375	2.06170746110981e-11
192.4	2.29029509810824e-11
192.425	1.18344770850034e-11
192.45	2.69279052387761e-11
192.475	1.27347187614196e-11
192.5	1.86241001810385e-11
192.525	1.72500269569882e-11
192.55	1.51615063987198e-11
192.575	2.61818853814952e-11
192.6	7.64682552776578e-12
192.625	1.88751547239458e-11
192.65	4.61332350980743e-12
192.675	5.87487467683665e-12
192.7	1.46508421330025e-11
192.725	2.68026711445978e-11
192.75	1.49744773225242e-11
192.775	1.10858574672331e-11
192.8	1.90574494081645e-11
192.825	1.48280737391714e-11
192.85	1.15427752552311e-11
192.875	1.30189205389604e-11
192.9	1.68076283440919e-11
192.925	1.40298107977346e-11
192.95	8.53822605456117e-12
192.975	2.13241807774102e-11
193	1.81108647124388e-11
193.025	1.45629516296873e-11
193.05	7.4689793791444e-12
193.075	2.05784205139581e-11
193.1	1.67891115402983e-11
193.125	6.46257927309994e-12
193.15	1.877521193211e-11
193.175	1.21283306279801e-11
193.2	6.12211961936008e-12
193.225	7.95966491273792e-12
193.25	1.34916046773622e-11
193.275	1.41713465131234e-11
193.3	1.85709499689853e-11
193.325	1.04940371504539e-11
193.35	1.7117226271703e-11
193.375	7.94667425489211e-12
193.4	1.0368181712183e-11
193.425	1.46787777527026e-11
193.45	1.65882698056456e-11
193.475	1.83625444005145e-11
193.5	7.17533276541737e-12
193.525	2.27166972027711e-11
193.55	1.37564356888946e-11
193.575	1.33024820210766e-11
193.6	1.44886036943589e-11
193.625	1.46150853631817e-11
193.65	1.52709964247438e-11
193.675	2.21223024665805e-11
193.7	8.08704160080619e-12
193.725	1.04506800602659e-11
193.75	6.12686087869105e-12
193.775	2.05689186816518e-11
193.8	1.52904302046986e-11
193.825	7.94906660075402e-12
193.85	2.69895756118711e-11
193.875	9.94461785189792e-12
193.9	1.46521008748744e-11
193.925	1.5002570238631e-11
193.95	1.20894996292604e-11
193.975	3.24166010486548e-11
194	1.02985456716366e-11
194.025	1.36689816029294e-11
194.05	1.70141276735562e-11
194.075	2.71536238481565e-11
194.1	2.87219165992838e-11
194.125	2.96367632230921e-11
194.15	1.86340086940032e-11
194.175	1.46356700547437e-11
194.2	2.04405244056087e-11
194.225	7.38817056421445e-12
194.25	1.31778047929068e-11
194.275	9.24238984961993e-12
194.3	3.09129437674551e-11
194.325	1.85700819233192e-11
194.35	1.4666513573066e-11
194.375	2.79018775356014e-11
194.4	1.71835760801997e-11
194.425	2.00929478804627e-11
194.45	7.52073417313215e-12
194.475	4.49543883992957e-11
194.5	4.02844082526679e-11
194.525	1.86089501893312e-11
194.55	1.64515661064409e-11
194.575	7.19092586180302e-12
194.6	1.22303431247108e-11
194.625	1.06337802345411e-11
194.65	2.55475114740464e-11
194.675	1.3143878558371e-11
194.7	2.8372520416736e-11
194.725	5.72386553653345e-12
194.75	1.68760629166179e-11
194.775	1.80559808880736e-11
194.8	1.0630198730689e-11
194.825	1.19491678570429e-11
194.85	3.34810311607316e-12
194.875	1.66833938232757e-11
194.9	1.83488844418084e-11
194.925	1.43051007108608e-11
194.95	1.43725944602378e-11
194.975	1.1013143593385e-11
195	2.71488739507916e-11
195.025	1.68299023362924e-11
195.05	2.35507887754525e-11
195.075	1.39382015697953e-11
195.1	2.44395877725304e-11
195.125	2.68292275209664e-11
195.15	7.58099922412531e-12
195.175	2.55556540659989e-11
195.2	1.37098500082701e-11
195.225	1.04201370519956e-11
195.25	1.0926587068079e-11
195.275	1.47677578187164e-11
195.3	2.13458123726042e-11
195.325	2.4030293214748e-11
195.35	8.50232245924298e-12
195.375	2.00797995235425e-11
195.4	5.86241432855761e-12
195.425	7.24039373022355e-12
195.45	1.35752493225175e-11
195.475	1.64719130021778e-11
195.5	1.60177623199507e-11
195.525	1.57836258375342e-11
195.55	1.46221817334875e-11
195.575	7.01640680277839e-12
195.6	1.42361880634548e-11
195.625	9.83692191161641e-12
195.65	2.19900451313646e-11
195.675	6.09972201901045e-12
195.7	8.23618100634049e-12
195.725	1.53340721895303e-11
195.75	1.22982730895203e-11
195.775	3.1917570909209e-11
195.8	1.77009843378516e-11
195.825	2.65728502715288e-11
195.85	1.70482477622902e-11
195.875	5.75250469234837e-12
195.9	1.40437168502614e-11
195.925	1.92806026301652e-11
195.95	1.29495441594335e-11
195.975	1.3808105916774e-11
196	1.91466652462099e-11
196.025	1.68161787516136e-11
196.05	9.46200799816722e-12
196.075	1.76195129146237e-11
196.1	2.17679746642542e-11
196.125	1.46607111545537e-11
196.15	2.05397446777666e-11
196.175	4.67806806044543e-12
196.2	1.96874665134852e-11
196.225	7.11102041543545e-12
196.25	9.39319916170985e-12
196.275	1.65170574214493e-11
196.3	9.75234331127668e-12
196.325	7.29623762011894e-12
196.35	9.61469014165585e-12
196.375	1.46121187468888e-11
196.4	2.21350514815236e-11
196.425	1.30238683725132e-11
196.45	1.04483926885083e-11
196.475	1.29386540291186e-11
196.5	1.4098850116213e-11
196.525	1.10499712462728e-11
196.55	1.80944636113135e-11
196.575	9.3617269525718e-12
196.6	1.57905012484561e-11
196.625	2.57097168934659e-12
196.65	1.95240721668125e-11
196.675	2.04651055677267e-11
196.7	1.96254567239301e-11
196.725	1.48122396424647e-11
196.75	1.06128517167782e-11
196.775	8.58444614939349e-12
196.8	1.15709854002929e-11
196.825	9.5245057386608e-12
196.85	7.96268603034271e-12
196.875	1.61216309234498e-11
196.9	5.75708024926595e-12
196.925	5.64268523887379e-12
196.95	2.35125884387503e-11
196.975	1.79528382881016e-11
197	3.82513460847822e-12
197.025	1.84343115046158e-11
197.05	1.21649372241085e-11
197.075	1.39899548994728e-11
197.1	4.54519662206558e-12
197.125	8.24400861057073e-12
197.15	2.41060337721066e-11
197.175	4.75724741291491e-12
197.2	1.52420267085297e-11
197.225	2.41329740238413e-11
197.25	2.62000272182646e-11
197.275	5.03535970649134e-12
197.3	1.01043941251627e-11
197.325	9.66034483006473e-12
197.35	1.7693191015172e-11
197.375	1.43957409490751e-11
197.4	8.47642626915888e-12
197.425	2.24086330034989e-11
197.45	3.15009590011947e-11
197.475	1.15718205695151e-11
197.5	2.20127461854772e-11
197.525	9.20037946914651e-12
197.55	2.91311091759491e-11
197.575	1.53337686802551e-11
197.6	2.08569007493823e-11
197.625	1.73284930408168e-11
197.65	1.18207468688674e-11
197.675	1.57661861097475e-11
197.7	1.04649139698894e-11
197.725	2.21604612391909e-11
197.75	2.09362236223355e-11
197.775	1.13363987299507e-11
197.8	1.16143967128828e-11
197.825	1.48469769190877e-11
197.85	9.95019610677125e-12
197.875	1.9566097531963e-11
197.9	8.96405610944086e-12
197.925	1.06882960290773e-11
197.95	2.08571572091514e-11
197.975	1.39228205490275e-11
198	1.21999496487966e-11
198.025	1.69375941744037e-11
198.05	1.45023370776301e-11
198.075	2.10571351933362e-11
198.1	1.60523815299604e-11
198.125	6.17838211617667e-12
198.15	1.96885093587745e-11
198.175	1.26887781521705e-11
198.2	1.5315383017744e-11
198.225	2.59241713821345e-11
198.25	1.45121307833457e-11
198.275	1.24545665270767e-11
198.3	1.63456648866809e-11
198.325	1.04615393818899e-11
198.35	1.87763889229133e-11
198.375	1.47267950141111e-11
198.4	1.38011698397345e-11
198.425	9.37515629561709e-12
198.45	1.83932560038374e-11
198.475	2.09174131550025e-11
198.5	1.03454274248773e-11
198.525	2.25528631635976e-11
198.55	1.22052080431326e-11
198.575	1.13991777501924e-11
198.6	1.38713764838834e-11
198.625	6.01347130398534e-12
198.65	6.99175750942952e-12
198.675	1.12000126054398e-11
198.7	1.13564364796469e-11
198.725	9.64617893245739e-12
198.75	1.40312048324813e-11
198.775	1.21256050216141e-11
198.8	2.8131257712484e-11
198.825	2.47353269427831e-11
198.85	1.27683262449482e-11
198.875	9.08911193796302e-12
198.9	2.13860986105763e-11
198.925	1.57708607683832e-11
198.95	8.27883921499263e-12
198.975	1.3472231351131e-11
199	5.66091679542777e-12
199.025	1.48725772194376e-11
199.05	1.95627843152353e-11
199.075	1.84062108549494e-11
199.1	1.35244740547666e-11
199.125	1.4026119048861e-11
199.15	7.24869163696948e-12
199.175	1.01709092901841e-11
199.2	9.19462414153112e-12
199.225	2.25703324408859e-11
199.25	1.26511880491005e-11
199.275	6.30951185770133e-12
199.3	6.36639647702906e-12
199.325	4.71023439768181e-11
199.35	1.66874564845335e-11
199.375	9.5941635799105e-12
199.4	2.01305424503882e-11
199.425	1.76176672301383e-11
199.45	1.64791206095989e-11
199.475	1.6962977525844e-11
199.5	1.37689576893392e-11
199.525	9.60133711875165e-12
199.55	9.16910924175689e-12
199.575	1.28748348205196e-11
199.6	1.68587188822999e-11
199.625	2.59299058552089e-11
199.65	1.18752417481116e-11
199.675	1.89672066220778e-11
199.7	9.33829625170526e-12
199.725	1.08365545848104e-11
199.75	9.61525808298583e-12
199.775	2.55492920559818e-11
199.8	1.56344488870288e-11
199.825	1.35623269001693e-11
199.85	1.54151469731924e-11
199.875	1.61568081609449e-11
199.9	3.13066789129175e-12
199.925	1.95276826616145e-11
199.95	1.59245087433604e-11
199.975	2.33011021848195e-11


==> figures/mode_spec/mode_spec-1.tsv <==
1.22499999999999	4.72135930129064e-16
1.25	2.126102506688e-15
1.27500000000001	4.29668538034741e-16
1.30000000000001	1.11089605106569e-15
1.32499999999999	1.60564158922664e-15
1.34999999999999	1.67608431259438e-15
1.40000000000001	3.017533312716e-15
1.44999999999999	1.31421127281158e-14
1.47499999999999	7.62665733918397e-14
1.5	1.05855476500044e-12
1.52500000000001	2.91546898768478e-14
1.55000000000001	1.27574262283852e-14
1.59999999999999	3.32268682260799e-15
1.625	1.85830495081656e-15
1.65000000000001	2.84752950900962e-15
1.67500000000001	9.86327161938604e-16
1.72499999999999	7.73594769833886e-16
1.75	1.29426640264886e-15
1.77500000000001	3.5062285355306e-16
1.80000000000001	5.8464169558636e-16
1.82499999999999	1.97836092346376e-16
1.84999999999999	4.31983024009899e-16
1.875	1.63498225570265e-16
1.90000000000001	1.66819372870283e-16
1.92500000000001	1.94916604846045e-16
1.94999999999999	1.52373748084459e-15
1.97499999999999	2.68557875509371e-16
2	1.0911376418934e-16
2.02500000000001	2.07344666117579e-16
2.05000000000001	8.27324450984767e-16
2.07499999999999	7.98291667964084e-17
2.09999999999999	1.26796146892792e-16
2.125	7.73629137624693e-17
2.15000000000001	7.64405440404538e-16
2.17500000000001	2.49005418351162e-16
2.19999999999999	1.75561501800431e-16
2.22499999999999	1.03358146735307e-16
2.25	1.7222311425829e-16
2.27500000000001	1.30171775989137e-16
2.30000000000001	1.42286534496619e-16
2.32499999999999	2.97440758376113e-16
2.34999999999999	3.35239612159859e-16
2.375	1.20448772275708e-16
2.40000000000001	1.19075658820726e-16
2.42500000000001	1.72913866673413e-16
2.44999999999999	2.0375345875334e-15
2.47499999999999	2.42684384123014e-16
2.5	9.05424774500112e-17
2.52500000000001	1.46064765308571e-16
2.55000000000001	4.97039403165778e-16
2.57499999999999	1.31615955501726e-16
2.59999999999999	1.28582101106838e-16
2.625	7.28752891882902e-17
2.65000000000001	1.74799270268191e-16
2.67500000000001	8.30631631793927e-17
2.69999999999999	1.74042126983542e-16
2.72499999999999	1.39942630606452e-16
2.75	6.51075696973498e-16
2.77500000000001	1.27235149599346e-16
2.80000000000001	2.59911175531824e-16
2.82499999999999	2.53469931397797e-16
2.84999999999999	7.03970723581581e-16
2.875	4.90401822790451e-16
2.90000000000001	6.99970743378321e-16
2.92500000000001	1.29537328719954e-15
2.94999999999999	3.36751431723724e-15
2.97499999999999	2.47810539107077e-14
3	4.90175794361712e-14
3.02500000000001	4.82849410207702e-15
3.05000000000001	1.69809513310551e-15
3.07499999999999	1.11035336557852e-15
3.09999999999999	2.90983557739544e-16
3.125	3.47336566581016e-16
3.15000000000001	8.16760997158495e-16
3.17500000000001	1.40863537300864e-16
3.19999999999999	3.10316708268814e-16
3.22499999999999	1.09406609774138e-16
3.25	2.68775900928502e-16
3.27500000000001	6.38262327568e-17
3.30000000000001	1.74489562522786e-16
3.32499999999999	8.99434714472062e-17
3.34999999999999	8.94516454473205e-17
3.375	4.76583892835389e-17
3.40000000000001	9.08136434285802e-17
3.42500000000001	5.96645827980606e-17
3.44999999999999	1.99469816607098e-16
3.47499999999999	5.34602535889933e-17
3.5	1.11698262017597e-16
3.52500000000001	6.98217916357184e-17
3.55000000000001	1.94397267316304e-16
3.57499999999999	7.63532193842781e-17
3.59999999999999	8.301563121463e-17
3.625	4.8321165733407e-17
3.65000000000001	1.42690251498205e-16
3.67500000000001	1.40325934213326e-16
3.69999999999999	1.14964545214994e-16
3.72499999999999	6.93042812428016e-17
3.75	3.11015008060607e-16
3.77500000000001	8.23897517975044e-17
3.80000000000001	7.64360218311982e-17
3.82499999999999	8.44208704994948e-17
3.84999999999999	1.63143191960266e-16
3.875	3.84823955292455e-17
3.90000000000001	4.0322307342542e-17
3.92500000000001	4.35643805380725e-17
3.94999999999999	1.42214053057075e-16
3.97499999999999	3.24896052860036e-17
4	1.041752542206e-16
4.02500000000001	1.31156294757011e-17
4.05000000000001	2.40240254877143e-16
4.07499999999999	4.14716543675219e-17
4.09999999999999	8.78327463830166e-17
4.125	7.25446592119985e-17
4.15000000000001	1.18801417550101e-16
4.17500000000001	7.03249089801862e-17
4.19999999999999	1.49476831656187e-16
4.22499999999999	5.46017193797156e-17
4.25	1.59925805124501e-16
4.30000000000001	6.10778401332248e-17
4.32499999999999	5.24977402530414e-17
4.34999999999999	4.78814714021026e-16
4.375	3.2902286124718e-17
4.40000000000001	4.89799649696901e-17
4.42500000000001	2.3580331790058e-17
4.44999999999999	1.1062427563175e-16
4.47499999999999	6.2019431653121e-17
4.5	1.31050830469828e-16
4.52500000000001	5.85650970160285e-17
4.55000000000001	1.1756477399089e-16
4.57499999999999	9.51074449009192e-17
4.59999999999999	4.24127560862054e-17
4.625	8.26209102045104e-17
4.65000000000001	3.58662504521991e-16
4.67500000000001	6.0150997948588e-17
4.69999999999999	5.58473355611326e-17
4.72499999999999	5.29069724357089e-17
4.75	1.18834493460663e-16
4.77500000000001	4.52628438316364e-17
4.80000000000001	6.42050309093617e-17
4.82499999999999	3.99590927468922e-17
4.84999999999999	9.65528638567662e-17
4.875	1.04815428544738e-16
4.90000000000001	1.36354794701909e-16
4.92500000000001	3.71862633666901e-17
4.94999999999999	2.00909357209457e-16
4.97499999999999	3.47573275964076e-17
5	5.21402458778796e-17
5.02500000000001	4.11079969468458e-17
5.05000000000001	1.46435279433318e-16
5.07499999999999	5.91497812059565e-17
5.09999999999999	1.0619619207443e-16
5.125	4.32668492624241e-17
5.15000000000001	1.23325706970724e-16
5.17500000000001	8.30840621130278e-17
5.19999999999999	4.42580170980518e-17
5.22499999999999	8.65569149448202e-17
5.25	1.26105041554364e-16
5.27500000000001	1.6334038695742e-16
5.30000000000001	6.18232363211148e-17
5.32499999999999	8.6083764051428e-17
5.34999999999999	2.26504013603913e-16
5.375	5.00136425686254e-17
5.40000000000001	1.85230569265452e-16
5.42500000000001	4.97822794072084e-17
5.44999999999999	2.27183362367717e-16
5.47499999999999	8.68647871277208e-17
5.5	4.00690743586171e-17
5.52500000000001	5.23118169361456e-17
5.55000000000001	4.78029568988989e-17
5.57499999999999	2.0963910652018e-16
5.59999999999999	6.2668055397164e-17
5.625	1.09920056954012e-16
5.65000000000001	1.46705121312377e-16
5.67500000000001	9.41383473068814e-17
5.69999999999999	1.07466924640334e-16
5.72499999999999	1.03222054559316e-16
5.75	9.80554887307465e-17
5.77500000000001	7.08925743654538e-17
5.80000000000001	9.03563861818528e-17
5.82499999999999	6.85753410816471e-17
5.84999999999999	9.86356014093659e-17
5.875	1.27761048890521e-16
5.90000000000001	2.96365762217824e-17
5.92500000000001	6.68045078953185e-17
5.94999999999999	1.00049923832157e-16
5.97499999999999	5.8055803668485e-17
6	7.29465917140278e-17
6.02500000000001	1.21467737002511e-16
6.07499999999999	8.75450655793047e-17
6.09999999999999	1.20093952027401e-16
6.125	8.78740080932899e-17
6.15000000000001	4.6850535691336e-17
6.17500000000001	1.28453872729256e-16
6.19999999999999	2.34437313635832e-16
6.22499999999999	4.00309631431034e-17
6.25	1.0963980035312e-16
6.27500000000001	3.33407525939181e-17
6.30000000000001	3.94196858493144e-17
6.32499999999999	9.49856634987191e-17
6.34999999999999	6.34689849570809e-17
6.375	6.09478535613159e-17
6.40000000000001	6.52925067805319e-17
6.42500000000001	4.80555816627599e-17
6.44999999999999	9.3351250303527e-17
6.47499999999999	1.47368392611136e-16
6.5	1.24320073418818e-16
6.52500000000001	1.10808791693896e-16
6.55000000000001	5.65733626148361e-17
6.57499999999999	4.27040060626961e-17
6.59999999999999	1.00259677054168e-16
6.625	7.32920502939678e-17
6.65000000000001	4.53687530816605e-17
6.67500000000001	5.90779150659972e-17
6.69999999999999	1.35835243682649e-16
6.72499999999999	8.09245852235103e-17
6.75	5.69667872938025e-17
6.77500000000001	1.13168493098725e-16
6.80000000000001	9.96058062632326e-17
6.82499999999999	5.36099239091341e-17
6.84999999999999	3.30123390564713e-15
6.875	3.15024641791417e-16
6.90000000000001	5.53400703415007e-17
6.92500000000001	7.02766878638322e-17
6.94999999999999	3.33958246477104e-16
6.97499999999999	1.35161845388182e-16
7	2.02503019731639e-16
7.02500000000001	5.85981615340543e-17
7.05000000000001	2.12747511642917e-16
7.07499999999999	8.2643383480458e-17
7.125	2.94235897918333e-16
7.15000000000001	2.66299204355314e-15
7.17500000000001	2.251852419176e-16
7.19999999999999	1.48137207416291e-16
7.22499999999999	5.26047456690945e-17
7.25	8.74139334053009e-17
7.27500000000001	8.38599770017975e-17
7.30000000000001	1.46529389424085e-16
7.32499999999999	1.3258420786211e-16
7.34999999999999	2.22206268599286e-16
7.375	4.136174480181e-17
7.40000000000001	8.00103881923338e-17
7.42500000000001	1.15346694541156e-16
7.44999999999999	6.77123685391755e-16
7.47499999999999	7.00620629230239e-17
7.5	4.54249503211818e-17
7.52500000000001	1.20084838577598e-16
7.55000000000001	5.40198383922845e-17
7.57499999999999	5.36181452371308e-17
7.59999999999999	8.79593800678803e-17
7.625	9.53478439488007e-17
7.65000000000001	8.87659584355497e-17
7.67500000000001	1.0289134582231e-16
7.69999999999999	3.74707376426185e-17
7.72499999999999	5.29715151172347e-17
7.75	1.95377802018196e-16
7.77500000000001	8.05498283133433e-17
7.80000000000001	1.64505334206443e-16
7.82499999999999	4.96854035566642e-17
7.84999999999999	6.15209261415372e-17
7.90000000000001	6.90481947876445e-17
7.92500000000001	7.45451800225888e-17
7.94999999999999	6.71759763432834e-17
7.97499999999999	6.29487376457225e-17
8	6.71369245426779e-17
8.02500000000001	4.31479337956922e-17
8.05000000000001	7.85268296529091e-17
8.07499999999999	7.73918848574339e-17
8.09999999999999	6.71245124351678e-17
8.125	5.6512246410275e-17
8.15000000000001	1.02655628989188e-16
8.17500000000001	1.1129595661262e-16
8.19999999999999	1.06089260776668e-16
8.22499999999999	5.46177153309613e-17
8.25	3.33770179732519e-17
8.27500000000001	8.19468079740174e-17
8.30000000000001	1.16086341536766e-17
8.32499999999999	3.37713073523958e-17
8.34999999999999	4.402741710261e-17
8.375	4.27820964666237e-17
8.40000000000001	2.21442987746984e-17
8.42500000000001	6.08752068670849e-17
8.44999999999999	1.1735340767939e-16
8.47499999999999	8.69497391629765e-17
8.5	4.03595041397641e-17
8.52500000000001	5.13189275474459e-17
8.55000000000001	3.2322435399189e-17
8.57499999999999	4.36284120577248e-17
8.59999999999999	3.84560578849612e-17
8.625	3.53841539168328e-17
8.65000000000001	2.55307937651659e-17
8.67500000000001	6.37093982959734e-17
8.69999999999999	2.36472244355368e-17
8.72499999999999	2.9271019986151e-17
8.75	5.02660444396785e-17
8.77500000000001	4.4962184542026e-17
8.80000000000001	4.31934183819459e-17
8.82499999999999	2.18464230286545e-17
8.84999999999999	4.94209382719108e-17
8.875	7.11874147489475e-17
8.90000000000001	1.23584926015948e-17
8.92500000000001	3.36618459362806e-17
8.94999999999999	2.63721453450423e-17
8.97499999999999	5.08268359069936e-17
9	2.45978447769468e-17
9.02500000000001	4.50341477105653e-17
9.05000000000001	5.67980679868622e-18
9.07499999999999	5.24904331336002e-17
9.09999999999999	3.46446354856271e-17
9.125	3.88468036409954e-17
9.15000000000001	1.61976851211783e-17
9.17500000000001	2.14194456138438e-17
9.19999999999999	2.65850386159443e-17
9.22499999999999	2.50167888417634e-17
9.25	1.97879208049352e-17
9.27500000000001	2.19077470182919e-17
9.30000000000001	4.69458803734577e-17
9.32499999999999	3.61625154911387e-17
9.34999999999999	1.99828901678635e-17
9.375	1.63256058623908e-17
9.40000000000001	2.82210432633323e-17
9.42500000000001	2.35405079329713e-17
9.44999999999999	3.27385836776397e-17
9.47499999999999	1.47899349283033e-17
9.5	4.48671731761874e-17
9.52500000000001	4.07524399539192e-17
9.55000000000001	3.450078095719e-17
9.57499999999999	1.23015084494556e-17
9.625	3.86969953839421e-17
9.65000000000001	4.34143757871245e-17
9.67500000000001	1.96476834290911e-17
9.72499999999999	3.60657419643234e-17
9.75	4.46103127358783e-17
9.77500000000001	2.49783127744902e-17
9.80000000000001	7.18132028182896e-17
9.82499999999999	2.51362609842392e-17
9.84999999999999	2.46870086746309e-17
9.875	1.24072633087942e-17
9.90000000000001	1.49519282298041e-17
9.92500000000001	1.56476549047201e-17
9.94999999999999	1.94895278390457e-17
9.97499999999999	1.81859269715161e-17
10	1.37112428311706e-17
10.025	3.09049716733239e-17
10.05	5.21044839984247e-17
10.075	2.33582222407379e-17
10.1	2.65562431436783e-17
10.125	5.13512602099954e-17
10.15	2.65255275179433e-17
10.175	3.61873252290083e-17
10.2	2.75415414186287e-17
10.225	4.73242615392978e-17
10.25	2.99437641002536e-17
10.275	2.44072912579559e-17
10.3	3.94309564240117e-17
10.325	4.20815047249989e-17
10.35	3.36050267693702e-17
10.375	4.29722072048035e-17
10.4	4.51943152935474e-17
10.425	1.81416402842936e-17
10.45	3.93890010807131e-17
10.475	2.57939953462896e-17
10.5	2.49060602934599e-17
10.525	2.48641926804605e-17
10.55	1.64897067720069e-17
10.575	2.23366146689066e-17
10.6	2.03514349547285e-17
10.625	2.38758779136961e-17
10.65	2.58050077595846e-17
10.675	4.5143363722092e-17
10.7	2.43788898397854e-17
10.725	2.39130258021244e-17
10.75	3.98250692084303e-17
10.775	3.06357123561072e-17
10.8	3.71127234469292e-17
10.825	3.17206499342922e-17
10.85	1.57316006098946e-17
10.875	2.72609974803047e-17
10.9	3.47927890846115e-17
10.925	2.99194028952568e-17
10.95	1.5915403885399e-17
10.975	1.3341015468588e-17
11	3.00428889185086e-17
11.025	5.71730212178895e-17
11.05	2.78294028966813e-17
11.075	5.69028951608939e-17
11.1	4.16751354621118e-17
11.125	3.94992617580823e-17
11.15	2.74676966464974e-17
11.175	3.05267274021139e-17
11.2	1.66049553091756e-17
11.225	5.0277702013785e-17
11.25	1.22661237505119e-17
11.275	2.61526152791238e-17
11.3	4.45745615978926e-17
11.325	1.74527646940751e-17
11.35	1.57033058353247e-17
11.375	4.44758419636203e-17
11.4	2.63656512017956e-17
11.425	4.78230533175346e-17
11.45	3.40019598163647e-17
11.475	3.74015689942996e-17
11.5	3.74210973677727e-17
11.525	4.18374328249116e-17
11.55	1.54808434325175e-17
11.575	3.66947569812976e-17
11.6	5.45136744948863e-17
11.625	2.6043513602627e-17
11.65	5.40621886905536e-17
11.675	2.96511961032706e-17
11.7	4.71117773201484e-17
11.725	3.19916600898383e-17
11.75	3.63179347558633e-17
11.775	4.60844777670577e-17
11.825	2.26118390120624e-17
11.85	3.6280183415536e-17
11.875	3.27809354097423e-17
11.9	2.15134982844361e-17
11.925	6.32748217098598e-17
11.95	1.57161045630297e-17
11.975	2.57687823655033e-17
12	3.50913529878604e-17
12.025	2.96087391421258e-17
12.05	6.15449577421734e-17
12.075	3.95653635109006e-17
12.1	4.2372357221056e-17
12.125	1.17393128356313e-17
12.15	3.63244110582152e-17
12.175	4.66814128012738e-17
12.2	3.01915592641537e-17
12.225	4.13542840374431e-17
12.25	2.96158968793341e-17
12.275	1.67730652481845e-17
12.3	2.53171786618469e-17
12.325	4.42650693233844e-17
12.35	4.42157950166113e-17
12.375	3.95584843087364e-17
12.4	3.36393558827025e-17
12.425	3.46150501361223e-17
12.45	1.10057726354808e-17
12.475	4.97351795622804e-17
12.5	2.25218429679012e-17
12.525	3.79080178055619e-17
12.55	3.91933556410407e-17
12.575	3.79081880528455e-17
12.6	3.730834981777e-17
12.625	2.44059060464166e-17
12.65	2.35641659126893e-17
12.675	2.32451214102505e-17
12.7	2.74880605428673e-17
12.725	2.97033968730599e-17
12.75	3.27896292908054e-17
12.775	4.24297265089357e-17
12.8	1.07151146573549e-17
12.825	4.20582797344403e-17
12.85	3.22585396878947e-17
12.875	5.46398677058376e-17
12.9	4.02556525955953e-17
12.95	2.61744958196669e-17
12.975	3.41540965163501e-17
13	2.67754073974955e-17
13.025	3.24646212473161e-17
13.05	1.81086217867841e-17
13.075	2.7203874632294e-17
13.1	3.6805555655093e-17
13.125	3.54825285393006e-17
13.175	9.82667019586498e-17
13.2	7.55978825082714e-17
13.225	3.66261214387618e-17
13.25	5.18592788669557e-17
13.275	2.54176287720457e-17
13.3	5.49494225490468e-17
13.325	4.41962203296383e-17
13.35	2.06384517814551e-17
13.375	2.35366795641736e-17
13.4	6.40530928049679e-17
13.425	3.942823463623e-17
13.45	1.29819095097033e-17
13.475	6.55760402211184e-17
13.5	6.55258185947157e-17
13.525	5.20715982712479e-17
13.55	6.3474173809687e-17
13.575	1.45331582238048e-17
13.6	2.84128205930822e-17
13.625	4.37299955226665e-17
13.65	3.87748609071206e-17
13.675	4.61962469279673e-17
13.7	2.06289891709851e-17
13.725	6.86453882500944e-17
13.75	3.96065680354729e-17
13.775	1.7572637920338e-17
13.8	3.75294273398408e-17
13.825	5.57661552641556e-17
13.85	5.13958131697289e-17
13.875	4.21237799707503e-17
13.9	5.44207675818302e-17
13.925	3.69764856143022e-17
13.95	4.62327094558553e-17
13.975	1.88145534183806e-17
14	6.8141240010712e-17
14.025	4.58462868781588e-17
14.05	7.11428572201093e-17
14.075	4.47166332693777e-17
14.1	6.47613123677658e-17
14.125	1.78022687806925e-17
14.15	7.42860334519367e-17
14.175	5.88203291004269e-17
14.2	3.16306619988612e-17
14.225	2.70837439922794e-17
14.25	3.33821159813783e-17
14.275	4.80490059883109e-17
14.3	3.52425540398685e-17
14.325	4.15528798390082e-17
14.35	4.27968195806757e-17
14.375	2.34523804896033e-17
14.4	4.845527742727e-17
14.425	1.25806668272376e-17
14.45	4.8140784390697e-17
14.475	2.5794252528116e-17
14.5	8.41447453083107e-17
14.525	4.95219782495819e-17
14.55	6.04522626026383e-17
14.575	3.47823358560716e-17
14.6	3.56227185806723e-17
14.625	3.80609842862005e-17
14.65	2.57511920747765e-17
14.675	2.56889765452461e-17
14.7	7.69331713139929e-17
14.725	2.72954219504417e-17
14.75	4.51852993292479e-17
14.775	6.26380019269978e-17
14.8	1.78723094125018e-17
14.825	2.74506727379175e-17
14.85	7.64375372825015e-17
14.875	5.52738921050063e-17
14.9	3.47348744731547e-17
14.925	3.9788124044288e-17
14.95	2.99852960736249e-17
14.975	9.52478847145073e-17
15	2.93795905327953e-17
15.025	6.8511697863319e-17
15.05	1.07488308437003e-17
15.1	2.57990475027605e-17
15.15	5.73733558778424e-17
15.2	3.04086848478036e-17
15.225	3.09091951426018e-17
15.25	3.05955686387757e-17
15.275	3.288403216292e-17
15.3	6.35155818948744e-17
15.325	3.78815050037962e-17
15.35	4.53223806927832e-17
15.375	3.71440370736151e-17
15.4	4.86629671470828e-17
15.425	3.95194860685726e-17
15.45	6.33236791696606e-17
15.475	3.7100718034504e-17
15.5	8.64104547259464e-17
15.525	3.7627768224502e-17
15.55	6.23384709890919e-17
15.575	6.6201676783131e-17
15.6	1.64607009812108e-17
15.625	3.23391033882143e-17
15.65	7.35881210093469e-17
15.675	1.70753968483013e-17
15.7	6.87614984270924e-17
15.725	1.41282036252637e-17
15.75	6.27591693088122e-17
15.775	4.62407938107892e-17
15.8	6.60711506551618e-17
15.825	5.65605653495698e-17
15.85	6.129237450946e-17
15.875	5.97417099161637e-17
15.9	2.83240795088396e-17
15.925	4.87574617771802e-17
15.95	4.47387599576406e-17
15.975	4.85890678742306e-17
16	4.76702818409725e-17
16.025	7.89393885760147e-17
16.05	3.81334756359423e-17
16.075	6.57589601071886e-17
16.1	8.35774349713221e-17
16.125	4.55620515972868e-17
16.15	4.39133658334541e-17
16.175	9.17240609948952e-17
16.2	4.17730009021149e-17
16.225	5.52448943936227e-17
16.25	5.90567334575808e-17
16.275	3.33562983284305e-17
16.3	2.03893989993888e-17
16.325	6.31855680229712e-17
16.35	4.35982027534972e-17
16.375	6.21564865075172e-17
16.4	4.29018328303324e-17
16.425	3.62156927557674e-17
16.45	1.00080157383885e-16
16.475	8.10925974863458e-17
16.5	8.018100756255e-17
16.525	1.09917230481143e-16
16.55	3.69149179845917e-17
16.575	5.5689914328047e-17
16.6	3.36423490719133e-17
16.625	3.59902937646244e-17
16.65	1.13291519148711e-16
16.675	5.24194659411033e-17
16.7	3.93864817546641e-17
16.725	7.67562404631721e-17
16.75	1.1814009520211e-16
16.775	1.47847504383118e-16
16.8	2.14774167075126e-17
16.825	2.90389195129896e-17
16.85	2.14067229087992e-17
16.875	4.93063442319737e-17
16.9	4.84237107103236e-17
16.925	6.73399846420196e-17
16.95	6.10076045469622e-17
16.975	6.96577667235471e-17
17	6.96432263322727e-17
17.025	6.76911593552149e-17
17.05	3.63169493923808e-17
17.075	6.64025288609656e-17
17.1	3.65356075370347e-17
17.125	5.3112074469573e-17
17.15	5.03481236809486e-17
17.175	5.26478137833863e-17
17.2	8.79767016098147e-17
17.225	1.93293920283916e-17
17.25	1.15988665516137e-16
17.275	3.28791390001051e-17
17.3	3.93021944276709e-17
17.325	7.72190159818171e-17
17.35	3.33824661232293e-17
17.375	7.24474789994318e-17
17.4	4.02630711629621e-17
17.425	2.82213897767595e-17
17.45	6.16975715738331e-17
17.475	8.52814395493164e-17
17.5	5.81509401221895e-17
17.525	1.32011767129592e-16
17.55	4.25476473363002e-17
17.575	9.03919590101564e-17
17.6	7.72569378371864e-17
17.625	1.03345539362063e-16
17.65	9.25930437676844e-17
17.675	2.59011641126669e-17
17.7	5.84660671795252e-17
17.725	3.42011421027179e-17
17.75	1.34096406599081e-16
17.775	3.35900247128087e-17
17.8	5.20098966326778e-17
17.825	5.63679996553874e-17
17.85	5.24231943822969e-17
17.875	6.18962122486913e-17
17.9	9.61720331988502e-17
17.925	5.73633074785581e-17
17.95	4.27852445315445e-17
17.975	8.67606512142575e-17
18	2.97306757109057e-17
18.025	7.80368378660172e-17
18.05	3.91067018905473e-17
18.1	5.83727111145839e-17
18.125	8.47084244323424e-17
18.15	6.73747089566139e-17
18.175	7.70265094651771e-17
18.2	4.15503389361267e-17
18.225	1.23837270332208e-16
18.25	6.32250779034088e-17
18.275	3.76465627456391e-17
18.3	6.57484244905891e-17
18.325	1.03455874350581e-16
18.35	3.10661515085334e-17
18.375	1.75097929486158e-17
18.4	4.32500964553222e-17
18.425	3.38622609961436e-17
18.45	4.40909006331738e-17
18.475	3.94458429913946e-17
18.5	1.17355997097943e-16
18.525	3.80190870728678e-17
18.55	5.43165102133275e-17
18.575	4.8709662595561e-17
18.6	1.15988280402277e-16
18.625	7.63388308591492e-17
18.65	4.53431686417027e-17
18.675	1.27140846095567e-16
18.7	3.51944938831368e-17
18.725	7.62077952025117e-17
18.75	4.85486618910544e-17
18.775	9.08717989679754e-17
18.8	3.76900989173989e-17
18.825	2.82747707972246e-17
18.85	7.30395247546408e-17
18.875	8.48195817390627e-17
18.9	3.99069722179527e-17
18.925	1.13930087357796e-16
18.95	7.20301645410466e-17
18.975	6.75593947108985e-17
19	1.31794583352519e-16
19.025	2.07608749759e-17
19.05	2.87471241534684e-17
19.075	9.00402713518604e-17
19.1	5.96840636239598e-17
19.125	5.2854440801896e-17
19.15	1.26844439614916e-16
19.175	9.06719888170001e-17
19.2	5.00968350749996e-17
19.225	6.69323029506773e-17
19.25	5.97612140111502e-17
19.275	3.9861396496592e-17
19.3	1.6930221445968e-16
19.325	6.84700684584084e-17
19.35	3.86566678073181e-17
19.375	9.38166165587002e-17
19.4	1.83369058189512e-17
19.425	2.52107686285764e-17
19.45	4.83231373479702e-17
19.475	4.23517203264163e-17
19.5	4.97979185616355e-17
19.525	5.19467864370525e-17
19.55	7.53072658340642e-17
19.575	6.6042020796235e-17
19.6	4.206735068113e-17
19.625	9.91094779329701e-17
19.65	8.50190228021928e-17
19.675	8.47863970289775e-17
19.7	3.60011093991028e-17
19.725	7.6872383777797e-17
19.75	5.06212703719397e-17
19.775	1.14703390175957e-16
19.8	6.32172032767274e-17
19.85	9.55018167241206e-17
19.875	5.40016292187099e-17
19.9	1.45827413210891e-16
19.925	4.38230096563339e-17
19.95	7.18931702110805e-17
19.975	1.36137472509514e-16
20	3.72203513550135e-17
20.025	6.55155699026789e-17
20.05	6.93443773670808e-17
20.075	4.86945643697382e-17
20.1	5.4708842110516e-17
20.125	1.32660119777317e-16
20.15	9.70292732584309e-17
20.175	6.76374194932015e-17
20.2	5.45616021640959e-17
20.225	9.3021935313488e-17
20.25	6.86068704858609e-17
20.275	1.10329821409429e-16
20.3	1.01670625581433e-16
20.325	1.82882301066243e-16
20.35	1.26840978586364e-16
20.375	7.1746565323003e-17
20.4	4.83571029223029e-17
20.425	7.19779686440402e-17
20.45	8.70991606132051e-17
20.475	5.22450788699133e-17
20.5	6.29807937211863e-17
20.55	1.43336367669328e-16
20.575	2.7212576544129e-16
20.6	1.36033135731434e-16
20.625	9.31478997529756e-17
20.65	8.59987449261605e-17
20.675	1.04061417883665e-16
20.7	8.04242353666713e-17
20.725	1.28962140892526e-16
20.75	8.34490550815813e-17
20.775	1.62589689422205e-16
20.8	7.20454339985976e-17
20.825	2.28233133554907e-16
20.85	2.62842280296843e-16
20.875	9.53482396639195e-16
20.9	1.34496652463083e-16
20.925	2.89366952221015e-16
20.95	2.50028576977029e-16
20.975	1.41133965341977e-16
21	3.58032048754428e-16
21.025	3.4452061746336e-16
21.05	4.54386885927199e-16
21.075	4.24799370476093e-16
21.1	4.11324391936663e-16
21.125	7.32782478063422e-16
21.15	1.59478153673464e-15
21.175	3.98443907785678e-16
21.2	7.52318249115896e-16
21.225	1.98766335479259e-15
21.25	4.70466654498881e-15
21.275	3.35798940300518e-14
21.3	1.58195253327882e-13
21.325	9.5306571840815e-15
21.35	3.49873173141828e-15
21.375	2.05272527562785e-15
21.4	9.98379431097936e-16
21.425	7.57707666565133e-16
21.45	6.42650629502738e-16
21.475	2.8563359281332e-16
21.5	1.90277838923765e-16
21.525	4.35665870870939e-16
21.575	3.21956040975231e-16
21.6	1.94615337679816e-16
21.625	2.10565172880041e-16
21.65	2.12913182457634e-16
21.675	1.68647327338791e-16
21.7	1.16428376792878e-16
21.725	1.65550270213227e-16
21.75	2.63812188443622e-16
21.775	1.36995411954078e-16
21.8	1.70865917846466e-16
21.825	1.22687267912561e-16
21.85	3.10010902478947e-16
21.875	1.80842479384709e-16
21.9	2.02970462882623e-16
21.925	1.69766044148278e-16
21.95	1.27157715814982e-16
21.975	7.69714472846766e-17
22	1.99587096453745e-16
22.025	1.4647854776435e-16
22.05	2.30638000132878e-16
22.075	1.56124968309472e-16
22.1	1.90841455624331e-16
22.125	2.75653969028591e-16
22.15	3.11536059107799e-16
22.175	1.33261089702591e-16
22.2	2.45437301906065e-16
22.225	2.52303013598169e-16
22.25	3.29211605243829e-16
22.275	2.77994286296032e-16
22.3	3.6241840564868e-16
22.325	3.50855864633496e-16
22.35	3.75213255620961e-16
22.375	4.88658893113332e-16
22.4	5.99388415135349e-16
22.425	5.83034337289216e-16
22.45	6.08702757207372e-16
22.475	1.19656782117704e-15
22.5	1.56702651803235e-15
22.525	1.42517912447314e-15
22.55	1.80811283432749e-15
22.575	3.53749356250094e-15
22.6	5.86303492555348e-15
22.625	1.31549830952526e-14
22.65	7.05881309724414e-14
22.675	2.59799781327316e-12
22.7	3.84358748579107e-14
22.725	1.19899820675533e-14
22.775	2.97659968648173e-15
22.825	1.48683271213285e-15
22.85	1.45596492661237e-15
22.875	6.47182490047824e-16
22.9	5.32017405908087e-16
22.925	3.79765093995782e-16
22.95	4.74503868350768e-16
22.975	4.46217185275783e-16
23	4.06622290022523e-16
23.025	2.73595641357544e-16
23.05	2.80467972230204e-16
23.075	3.0035347799207e-16
23.1	2.55919593779479e-16
23.125	1.81562120435954e-16
23.15	2.31685778607977e-16
23.175	1.6254753019075e-16
23.2	2.21738561359486e-16
23.225	1.23249267075523e-16
23.25	3.0883157065138e-16
23.275	2.18205421779793e-16
23.3	1.21822154497897e-16
23.325	3.02870285321477e-16
23.35	1.35350288141841e-16
23.375	5.48362008091884e-17
23.4	6.17713570517921e-17
23.425	1.75221976439425e-16
23.45	1.20557316836574e-16
23.475	1.27425624354289e-16
23.5	8.15807416074615e-17
23.525	1.21325072786683e-16
23.55	1.0289838866399e-16
23.575	5.2364895101284e-17
23.6	9.96768541680694e-17
23.625	7.99490350319996e-17
23.65	2.41081396533963e-16
23.675	1.56139079057996e-16
23.7	1.42166955090831e-16
23.725	9.55433091294084e-17
23.75	1.69672194187281e-16
23.775	1.20251665086185e-16
23.8	5.64900078979613e-17
23.825	1.46985746676861e-16
23.85	7.65904569226871e-17
23.875	6.69638497537347e-17
23.9	1.01877807816484e-16
23.925	1.01574572465425e-16
23.95	1.4201953736023e-16
23.975	1.34907611577297e-16
24	4.94476586552562e-17
24.025	1.20889968850711e-16
24.05	5.31810924702727e-17
24.075	1.35741979608146e-16
24.1	5.81461663120017e-17
24.125	7.19749290623891e-17
24.15	2.77016041879698e-17
24.175	3.64369543065985e-17
24.2	2.24305521039747e-17
24.225	5.64235945389102e-17
24.25	5.97592002279707e-17
24.275	1.35836551043704e-16
24.3	1.79109695044234e-16
24.325	1.0036114505839e-16
24.35	1.23322333384817e-16
24.375	1.6924738126152e-16
24.4	9.40588465079813e-17
24.425	1.06061329458599e-16
24.45	1.09988509684245e-16
24.475	9.78883217025618e-17
24.5	9.14433807860785e-17
24.525	9.63968345528281e-17
24.55	7.1847122861421e-17
24.575	1.55831344069142e-16
24.6	1.79974153057933e-16
24.625	1.37337195207541e-16
24.65	1.51550953409414e-16
24.675	1.32476111764078e-16
24.7	7.67205569491335e-17
24.725	6.99352320230317e-17
24.75	1.47102366440971e-16
24.775	1.3471474621545e-16
24.8	1.26619574540236e-16
24.825	2.07642149944147e-16
24.85	1.01243718117702e-16
24.875	1.31254080734598e-16
24.9	1.09513754868178e-16
24.925	1.3926717975509e-16
24.95	1.07916968281956e-16
24.975	9.52890189523917e-17
25	1.02287047952389e-16
25.025	8.0806492332045e-17
25.05	1.04899657679052e-16
25.075	4.4517493221513e-17
25.1	5.02063177081895e-17
25.125	5.04281667118428e-17
25.15	5.9628165049203e-17
25.175	1.64732147697329e-16
25.2	1.42099474213198e-16
25.225	6.00988570149416e-17
25.25	1.16710993462908e-16
25.275	6.90460260262588e-17
25.3	1.45178562698201e-16
25.325	4.51851380958969e-17
25.35	1.63213607426809e-16
25.375	5.28335363119534e-17
25.4	5.76635737242575e-17
25.425	1.84470884125925e-16
25.45	1.5401074724146e-16
25.475	6.93602966602774e-17
25.5	4.47718447178397e-17
25.525	1.28973661639866e-16
25.55	1.1147691288804e-16
25.575	7.85507416150101e-17
25.6	1.32239587358503e-16
25.625	2.36765480538195e-17
25.65	4.31636315774093e-17
25.675	1.53360351527833e-16
25.7	1.83464121264446e-16
25.725	1.69359010338965e-16
25.75	1.00117076529527e-16
25.775	1.40446647597863e-16
25.8	1.17840257149448e-16
25.825	6.08943413941405e-17
25.85	1.51229133329152e-16
25.875	6.76061995441578e-17
25.9	1.48737142061794e-16
25.925	2.40821527532644e-16
25.95	5.29884973325921e-17
25.975	7.301228410228e-17
26	2.41653898079011e-16
26.025	5.00090213421776e-17
26.05	5.37539995913948e-17
26.075	1.74346090082525e-16
26.1	9.62295983301501e-17
26.125	8.37162055896045e-17
26.15	7.05508657011642e-17
26.175	1.23345638100433e-16
26.2	7.3295687541883e-17
26.225	1.79396204606939e-16
26.25	4.05091557780856e-17
26.275	6.39789690321479e-17
26.3	5.756733950289e-17
26.325	1.18700514641519e-16
26.35	1.2724509052566e-16
26.375	1.84688937178385e-16
26.4	8.62498037434149e-17
26.425	1.09406645321361e-16
26.45	6.40779717094756e-17
26.475	2.96792847227103e-16
26.5	4.70916995690989e-17
26.525	1.30014170213185e-16
26.55	7.84749976614429e-17
26.575	1.05957759512822e-16
26.6	8.96274362944544e-17
26.625	9.36477280016282e-17
26.65	3.99361242005228e-17
26.675	7.5210701276512e-17
26.7	1.16746182637058e-16
26.725	9.1371975271896e-17
26.75	2.58034988903562e-16
26.775	2.12455263841019e-17
26.8	8.54457831870847e-17
26.825	1.65902302235489e-16
26.85	1.43083213191902e-16
26.875	5.55976277098147e-17
26.9	6.35579650120655e-17
26.925	7.51953835188923e-17
26.95	9.59941081484256e-17
26.975	1.05926132257089e-16
27	1.7382195931141e-16
27.025	1.16850945238078e-16
27.05	1.8421147246129e-16
27.075	1.68133535385528e-16
27.1	8.60894388664058e-17
27.125	1.10659235848916e-16
27.15	1.02028509514531e-16
27.175	7.77880926030316e-17
27.2	1.03856304620651e-16
27.225	8.11197755557395e-17
27.25	1.08748346036162e-16
27.275	7.5002465578115e-17
27.3	1.18658453556401e-16
27.325	8.34889506829001e-17
27.35	1.15907431974603e-16
27.375	8.38128478418921e-17
27.4	1.03195583270923e-16
27.425	2.80555557187081e-16
27.45	1.48457078890575e-16
27.475	1.78104834754112e-16
27.5	1.70811969305539e-16
27.525	8.98260571747407e-17
27.55	1.00394087368483e-16
27.575	1.94019249185094e-16
27.6	8.7497386219397e-17
27.625	1.17543986855087e-16
27.65	9.32595620687475e-17
27.675	4.04892043826946e-17
27.7	3.57736335250858e-17
27.725	9.9185357907347e-17
27.75	1.03218101116122e-16
27.775	3.71296397217084e-17
27.8	2.12290136499086e-16
27.825	1.19601362578443e-16
27.85	2.81584919624339e-16
27.875	1.89825406421376e-16
27.9	1.52671588319344e-16
27.925	5.9833075700521e-17
27.95	9.94328537833796e-17
27.975	7.97885813815225e-17
28	1.01495395234431e-16
28.025	1.46350965224583e-16
28.05	7.61439889048006e-17
28.075	1.50311721986493e-16
28.1	5.90460782544498e-17
28.125	6.51413556784587e-17
28.15	9.36436362045997e-17
28.175	2.27474890493168e-16
28.2	1.04199893148592e-16
28.225	1.59785749679958e-16
28.25	2.23366321109068e-16
28.275	8.10145629428414e-17
28.3	1.65962791304605e-16
28.325	3.22499282907843e-17
28.35	5.91675829421844e-17
28.375	2.41848818639526e-16
28.4	8.21214022007999e-17
28.425	1.25484317541214e-16
28.45	8.71464404668809e-17
28.475	1.99765130866057e-16
28.5	6.15078091519427e-17
28.525	2.45932047068541e-16
28.55	9.40625480636742e-17
28.575	1.99270135883843e-16
28.6	1.23927397856062e-16
28.625	1.03231683612734e-16
28.65	7.60565348193349e-17
28.675	1.05765147940632e-16
28.7	1.21627312047906e-16
28.725	8.19383930313834e-17
28.75	1.24112677702435e-16
28.775	1.03176057371826e-16
28.8	1.19791455653683e-16
28.825	5.65648201118991e-17
28.85	9.52172588807272e-17
28.875	9.69783856193669e-17
28.9	1.92459504726606e-16
28.925	1.33035825391523e-16
28.95	6.20772911191031e-17
28.975	1.83968082247955e-16
29	1.2582668155303e-16
29.025	1.0728382419969e-16
29.05	1.71583447405461e-16
29.075	5.5274185111013e-17
29.1	1.47364562222035e-16
29.125	1.87929412974729e-16
29.15	3.3275074763699e-16
29.175	1.16808216149446e-16
29.2	1.372239086481e-16
29.225	7.86419323174938e-17
29.25	9.3364481952541e-17
29.275	2.11567905146487e-16
29.3	1.76744270381398e-16
29.325	6.70504112448133e-17
29.35	1.60891557994056e-16
29.375	1.99180190990785e-16
29.4	5.33593963380743e-17
29.425	7.79611935728429e-17
29.45	2.04031130059316e-16
29.5	7.34419558623253e-17
29.525	2.13451942680921e-16
29.55	9.21982913336379e-17
29.575	8.96638250502585e-17
29.6	2.2931319132274e-16
29.625	2.39865728177703e-16
29.65	1.10596311464795e-16
29.675	1.86497861607082e-16
29.7	1.11738423698854e-16
29.725	1.75557078243878e-16
29.75	1.17447535326835e-16
29.775	1.20337200022929e-16
29.8	2.62595808447791e-17
29.825	9.17306390699211e-17
29.85	1.28828547123129e-16
29.875	2.24480800162934e-16
29.9	7.01061144086526e-17
29.925	1.11358553798553e-16
29.95	9.39093802273854e-17
29.975	1.36120424790649e-16
30	2.17223360525996e-16
30.025	2.01006950087266e-16
30.05	2.72513210338194e-16
30.075	2.16093539357411e-16
30.1	7.81751090950087e-17
30.125	8.8821739435549e-17
30.15	1.53505400919712e-16
30.175	1.24658348480747e-16
30.2	6.62288223302369e-17
30.225	9.05978047267167e-17
30.25	1.43303867258192e-16
30.275	1.25277564961798e-16
30.3	1.19019991164165e-16
30.325	2.07030907171715e-16
30.375	8.06760589295405e-17
30.4	1.96683568371836e-16
30.425	1.04821494526105e-16
30.45	1.77530452679503e-17
30.5	1.96877938933996e-16
30.525	6.06455137072895e-17
30.55	2.61597409864899e-16
30.575	8.54895767383193e-17
30.6	2.0418035966099e-16
30.625	1.74998579551588e-16
30.65	1.20423857300872e-16
30.675	9.03302334945696e-17
30.725	2.21429760124194e-16
30.75	2.3545134222292e-16
30.775	7.28704623805254e-17
30.8	1.08914543777664e-16
30.825	2.27112433027844e-16
30.85	1.68947328845135e-16
30.875	1.50524820064704e-16
30.9	1.17844707024793e-16
30.925	1.52506501711336e-16
30.95	1.33007439208601e-16
30.975	1.56867981508325e-16
31	1.15178959203427e-16
31.025	6.27293840426382e-17
31.05	9.82748385401275e-17
31.075	1.9517433487994e-16
31.1	1.89495732314738e-16
31.125	1.63609634341891e-16
31.15	3.00454795699871e-16
31.175	1.01321241950725e-16
31.2	9.53682615367436e-17
31.225	2.479947469573e-16
31.25	7.44536515373316e-17
31.275	2.15347690539341e-16
31.3	2.22078488030377e-16
31.325	1.46793856347855e-16
31.35	1.21191400493995e-16
31.375	1.33660132519995e-16
31.4	8.20531307784764e-17
31.425	1.79654766377301e-16
31.45	1.75129433246731e-16
31.475	6.18176465858967e-17
31.5	1.9739249261408e-16
31.525	6.09235257943268e-17
31.55	1.7391836085486e-16
31.575	5.56650732967833e-17
31.6	1.16578964468834e-16
31.625	1.8325432501028e-16
31.65	2.48969608533279e-16
31.675	7.02281835408763e-17
31.7	2.63890937696431e-16
31.725	2.14302973414203e-16
31.75	2.903668526754e-16
31.775	3.92011138607139e-17
31.8	1.91378355858758e-16
31.825	1.064248388337e-16
31.85	1.10105603575086e-16
31.875	2.32010364435628e-16
31.9	1.15918431733036e-16
31.925	7.64202800527283e-17
31.975	2.66374433872232e-16
32	2.07819145657997e-16
32.025	6.02077967420522e-17
32.05	1.91438505954632e-16
32.075	1.390271213464e-16
32.1	1.36385085212721e-16
32.125	1.86196435850758e-16
32.175	1.31828966084841e-16
32.2	9.49534898494428e-17
32.225	2.0115986643668e-16
32.25	1.71289306537803e-16
32.275	2.416189482237e-16
32.3	1.2842332566018e-16
32.325	2.18564361453687e-16
32.35	7.34759207197976e-17
32.375	1.29740083505154e-16
32.4	1.51907689962512e-16
32.425	1.06154950362566e-16
32.45	1.46916788877428e-16
32.475	1.76142257655217e-16
32.5	1.18284113153538e-16
32.525	1.9279661167805e-16
32.55	1.12108958898847e-16
32.575	1.80729276294517e-16
32.6	1.6112465747553e-16
32.625	1.31550019558556e-16
32.65	1.50772941030985e-16
32.675	1.06683045228165e-16
32.7	2.92527902620394e-16
32.725	1.4529835279686e-16
32.75	1.59193741325485e-16
32.775	2.61120077098085e-16
32.8	3.40169633446742e-16
32.85	9.52867187524803e-17
32.875	1.62983321020826e-16
32.9	1.33708337903824e-16
32.925	3.24529394888874e-16
32.95	1.94292784578078e-16
32.975	3.30227652803988e-16
33	1.58244750860756e-16
33.025	1.49373485227709e-16
33.05	1.05378519051169e-16
33.075	1.16260576357928e-16
33.1	1.1198390788709e-16
33.125	2.51147500533672e-17
33.15	1.36654868004876e-16
33.175	1.55700263565057e-16
33.2	3.83507663227709e-16
33.225	1.72810927609629e-16
33.25	2.18559311552971e-16
33.275	1.71104022799556e-16
33.3	2.07334482821013e-16
33.325	1.52860565847019e-16
33.35	2.41782684308104e-16
33.375	2.35838687313588e-16
33.4	2.09508713189089e-16
33.425	2.88832387714508e-16
33.45	8.02805380132978e-17
33.475	1.20660829840575e-16
33.5	1.671440788254e-16
33.525	8.67015102355793e-17
33.575	1.4933380955317e-16
33.6	2.40146257214495e-16
33.625	1.08799634757667e-16
33.65	1.04214497548727e-16
33.675	2.55692333655155e-16
33.7	4.66738994919238e-17
33.725	1.07382656150062e-16
33.75	7.47786003803223e-17
33.775	1.32173230377158e-16
33.8	1.75403837716596e-16
33.825	6.27528820088706e-17
33.85	2.8023609596512e-16
33.875	1.94502487943833e-16
33.9	2.42774376406875e-16
33.925	2.30574060013418e-16
33.95	1.70243293816941e-16
33.975	2.24814149567697e-16
34	2.07658987027901e-16
34.025	2.8477178243166e-16
34.05	1.07393688643222e-16
34.075	1.98602353076855e-16
34.1	3.00729088409946e-16
34.125	2.52546863414767e-16
34.15	1.08116875099289e-16
34.175	1.47308970682441e-16
34.2	2.24764379856404e-16
34.225	2.1814565159287e-16
34.25	1.37007002622071e-16
34.275	1.31864390113916e-16
34.3	1.7695584339408e-16
34.325	2.01701199390594e-16
34.35	2.66367247035835e-16
34.375	8.64904211144662e-17
34.4	5.27895982875753e-17
34.425	1.48208388794358e-16
34.45	2.23094677655408e-16
34.475	1.72459541827641e-16
34.5	2.25186193090939e-16
34.525	1.76464541482657e-16
34.55	3.01801682289449e-16
34.575	2.89385023988879e-16
34.6	2.18088884162933e-16
34.625	2.56043174690827e-16
34.65	2.86212677939368e-16
34.675	2.0953923689991e-16
34.7	9.13103037424776e-17
34.725	1.80415278005479e-16
34.75	2.04375321693233e-16
34.775	2.85685475618515e-16
34.8	1.42160071537138e-16
34.825	1.48985730165447e-16
34.85	2.00103990156838e-16
34.875	1.77815361943592e-16
34.9	4.4192845987856e-16
34.925	1.38711810466934e-16
34.95	1.39829752030125e-16
34.975	1.36511676865878e-16
35	8.72630830117109e-17
35.025	8.81477783794007e-17
35.05	1.77655314803751e-16
35.075	2.26734751186792e-16
35.1	9.94940741200348e-17
35.125	1.43687797545487e-16
35.15	1.37708167609275e-16
35.175	8.26434018207737e-17
35.2	3.40260733416844e-16
35.225	1.50379710414041e-16
35.25	2.95656634983482e-16
35.275	2.59973686870237e-16
35.3	1.46502194422406e-16
35.325	1.65140286940829e-16
35.35	3.35786485776878e-16
35.375	2.79414765331093e-16
35.4	8.23158169724767e-17
35.425	8.2511004155325e-17
35.45	5.56986381273469e-17
35.475	3.60058789490479e-16
35.5	1.93933279953865e-16
35.525	2.21412148968472e-16
35.55	1.54453503397279e-16
35.575	2.02036060489738e-16
35.6	1.03775850265386e-16
35.625	3.26333395320354e-16
35.65	1.61196584753145e-16
35.675	1.28738296323227e-16
35.7	4.72386264659712e-16
35.725	1.11643032814242e-16
35.75	2.42148981659703e-16
35.775	1.44808256430427e-16
35.8	1.3305769457307e-16
35.825	1.1393453746701e-16
35.85	1.99075175584081e-16
35.875	2.12175956175095e-16
35.9	1.1097542947293e-16
35.925	1.40626225640658e-16
35.95	1.99088850296896e-16
35.975	2.62629968611221e-16
36	1.72600940865127e-16
36.025	1.47430914838046e-16
36.05	2.99644569828274e-16
36.075	1.86241577343281e-16
36.1	2.51677013904932e-16
36.125	1.99519264737885e-16
36.15	1.62898892029355e-16
36.175	2.19608642985054e-16
36.2	2.69245717167007e-16
36.225	1.83743104896157e-16
36.25	2.49962661446365e-16
36.275	2.31079387890211e-16
36.325	2.24263864085805e-16
36.35	1.00359024021043e-16
36.375	1.65740530513276e-16
36.4	1.00107592743533e-16
36.425	5.46948541586267e-17
36.45	3.67529118525463e-16
36.475	2.44954736133489e-16
36.5	1.22289483501957e-16
36.525	1.4719294364806e-16
36.55	1.95536124675398e-16
36.575	1.34284600525555e-16
36.6	2.534962541825e-16
36.625	2.11860097733169e-16
36.65	8.59196017264423e-17
36.675	1.85814980426266e-16
36.7	2.33853508353786e-16
36.725	2.79800976720178e-16
36.75	1.4874168061131e-16
36.775	1.15055347244985e-16
36.8	2.24785774201472e-16
36.825	1.29303858409191e-16
36.85	6.92343646173252e-17
36.875	2.36130953415816e-16
36.9	2.30944066300715e-16
36.925	1.43559387120132e-16
36.95	1.36411183058328e-16
36.975	1.38937551460814e-16
37	2.39107161486679e-16
37.025	1.62927721230887e-16
37.05	3.32830196312086e-16
37.075	1.60118323522164e-16
37.1	1.67403268954953e-16
37.125	2.98983259665158e-16
37.15	2.56856187803487e-16
37.175	9.53960871165748e-17
37.2	2.14093848120335e-16
37.225	2.24853216057275e-16
37.25	1.69439245463855e-16
37.275	1.88462219328341e-16
37.3	1.66212749549513e-16
37.325	1.3798223560044e-16
37.35	2.8149983697974e-16
37.375	1.58592070800652e-16
37.4	1.80967735723704e-16
37.425	2.6501318356245e-16
37.45	1.93192164493209e-16
37.475	2.47079765302477e-16
37.5	2.16225790993722e-16
37.55	1.57344824744016e-16
37.575	1.29477794882024e-16
37.6	1.34071153022024e-16
37.625	2.52142987415355e-16
37.65	3.19773189902235e-16
37.675	3.92199928570901e-16
37.7	2.00567497740832e-16
37.725	1.77808241076451e-16
37.75	2.90305467962292e-16
37.775	2.24009650575587e-16
37.8	2.32231960711114e-16
37.825	1.15246491134582e-16
37.85	1.90751883699328e-16
37.875	2.70923063376395e-16
37.9	2.56864040889421e-16
37.925	4.26694775358851e-16
37.95	2.42555939246161e-16
37.975	1.2805558741989e-16
38	2.24325784134828e-16
38.025	1.99578448002962e-16
38.05	1.42258120372313e-16
38.075	1.8622950276109e-16
38.1	2.78578707292492e-16
38.125	1.04092742589748e-16
38.15	2.56858064750612e-16
38.175	5.19459610322558e-16
38.2	2.15214618997232e-16
38.225	2.40450003528623e-16
38.25	3.30858396792005e-16
38.275	2.11799125892257e-16
38.3	1.71508342034517e-16
38.325	2.81827347533175e-16
38.35	3.49491110604816e-16
38.375	1.79815155907641e-16
38.4	2.5526815197034e-16
38.425	3.23294925636383e-16
38.45	2.87454031140437e-16
38.475	2.66372573610321e-16
38.5	1.40319989067947e-16
38.525	3.03512526538225e-16
38.55	1.79350085254791e-16
38.575	1.24425048626007e-16
38.6	3.47990253025311e-16
38.625	1.50904302281418e-16
38.65	2.04430964030157e-16
38.675	2.19710815469326e-16
38.7	2.05559506480338e-16
38.725	2.67725818639389e-16
38.75	2.43542653557184e-16
38.775	1.51881154207349e-16
38.8	1.22421092444865e-16
38.825	2.24142822148718e-16
38.85	5.01951892684918e-16
38.875	1.8865565614384e-16
38.9	1.90146995142325e-16
38.925	2.09968257429891e-16
38.95	2.90326014530448e-16
38.975	1.85102834482503e-16
39	2.58979537513173e-16
39.025	2.56557110170776e-16
39.05	8.6898492295468e-17
39.075	1.42135555937509e-16
39.1	1.79289122210573e-16
39.125	2.17912118066412e-16
39.15	1.89582903912207e-16
39.175	1.37968251749016e-16
39.225	2.93094858017815e-16
39.25	1.8355288095897e-16
39.275	3.69136347564194e-16
39.3	2.66716213436849e-16
39.325	2.41173116536374e-16
39.35	1.86179594387075e-16
39.375	3.43698963143921e-16
39.4	2.65693373860018e-16
39.425	4.1592234896543e-16
39.45	2.29809968451509e-16
39.475	2.16400305277031e-16
39.5	4.22274523530976e-16
39.525	1.37033193813034e-16
39.55	1.71927440459802e-16
39.575	2.27197089712798e-16
39.6	2.86873450131106e-16
39.625	1.43359855250833e-16
39.65	2.60010243732334e-16
39.7	1.92488934656912e-16
39.725	4.5326489547636e-16
39.75	2.27576321759251e-16
39.775	7.45459424524807e-16
39.8	1.30037340039801e-16
39.825	1.8184504966763e-16
39.85	6.03301731048876e-17
39.875	2.36523632042996e-16
39.9	2.97028763372965e-16
39.925	2.99149547705699e-16
39.95	1.84607235624365e-16
39.975	2.59559897964553e-16
40	3.98408300900555e-16
40.025	2.12044042187201e-16
40.05	4.64451404461727e-16
40.075	2.72202955256233e-16
40.1	1.87927688696676e-16
40.125	3.35316047379265e-16
40.15	2.13996930795477e-16
40.175	3.92011924585611e-16
40.2	2.05420986872838e-16
40.225	4.18932358638498e-16
40.25	2.86078849754515e-16
40.275	3.14625160992093e-16
40.3	1.53635013032763e-16
40.325	2.16788184550195e-16
40.35	1.58143134655582e-16
40.375	2.64168677450162e-16
40.4	2.80239521046713e-16
40.425	1.15948606598108e-16
40.45	1.84915649942415e-16
40.475	2.09898134525665e-16
40.5	3.4919531078249e-16
40.525	1.69104206860981e-16
40.55	5.39982251329061e-16
40.575	1.94492684885555e-16
40.6	2.79739818686855e-16
40.625	8.22635117911809e-17
40.65	3.02702430112222e-16
40.675	8.31005673261204e-17
40.7	2.09826764716147e-16
40.725	1.90557904455206e-16
40.75	4.12414721287214e-16
40.775	1.87435567034088e-16
40.8	1.60985234850612e-16
40.825	2.44740590384545e-16
40.85	4.03732737680015e-16
40.875	2.4112575027767e-16
40.9	2.33417303767602e-16
40.925	1.89038420676138e-16
40.95	1.00906537687096e-16
40.975	1.82633017962102e-16
41	5.46698834874674e-16
41.025	3.03447639687532e-16
41.05	5.15509330265732e-16
41.075	2.08655150511349e-16
41.1	2.90995619819225e-16
41.125	2.95012879434933e-16
41.15	4.17377697650296e-16
41.175	3.64171867890819e-16
41.2	3.59073113037668e-16
41.225	2.67418461526257e-16
41.25	2.35756405297837e-16
41.275	1.20260038335873e-16
41.3	2.44698438431455e-16
41.325	3.34609024662425e-16
41.35	5.51936576242664e-16
41.375	1.70882297942779e-16
41.4	3.6825292140199e-16
41.425	1.48935453495188e-16
41.45	1.92540019263758e-16
41.475	5.27797208137859e-16
41.5	3.40467153611805e-16
41.525	3.27069177674472e-16
41.55	5.99349057837923e-16
41.575	6.32415152459065e-16
41.6	9.97541944511019e-17
41.625	1.9705672376735e-16
41.65	3.07596900228218e-16
41.675	1.20344529842829e-16
41.7	2.69533155079232e-16
41.725	3.45851682983407e-16
41.75	2.97100550433461e-16
41.775	2.7270654621832e-16
41.8	1.4518099569039e-16
41.825	2.04014886625157e-16
41.85	5.6436115942812e-16
41.875	4.14003813962243e-16
41.9	4.10317280913298e-16
41.925	1.8936385461861e-16
41.95	1.11915412470042e-16
41.975	1.90268249818144e-16
42	4.69489671293582e-16
42.025	2.95571891426956e-16
42.05	2.64178361774806e-16
42.075	3.12424781774939e-16
42.1	3.82087995943434e-16
42.125	2.69755075269669e-16
42.15	2.88027848797195e-16
42.175	2.32745609158008e-16
42.2	2.66357189443595e-16
42.225	4.25924826981951e-16
42.25	2.55701696781136e-16
42.275	5.46506102427736e-16
42.3	3.19148942637105e-16
42.325	4.67245318009405e-16
42.35	2.47115491305709e-16
42.375	3.52808689408706e-16
42.4	3.43998322826014e-16
42.425	1.27229302605958e-16
42.45	2.94207052151511e-16
42.475	4.13937313758178e-16
42.5	2.88282100443871e-16
42.525	6.08330890324038e-16
42.55	2.02494671835406e-15
42.575	2.56526665537398e-14
42.6	8.41231503645855e-15
42.625	9.520795608251e-16
42.65	8.66655066281856e-16
42.675	1.16837366124372e-15
42.7	4.94562165578868e-16
42.725	5.09071723480463e-16
42.75	3.79229876817998e-16
42.775	4.37347199655354e-16
42.8	3.01687568698977e-16
42.825	4.2836603662992e-16
42.85	3.50602138434869e-16
42.875	1.56374760103391e-16
42.9	2.95315059510852e-16
42.925	1.15292331397112e-16
42.95	6.7176083303693e-17
42.975	3.0036848763482e-16
43	3.17989713261827e-16
43.025	3.4815343707605e-16
43.05	4.8409935891435e-16
43.075	1.31574340534463e-16
43.1	5.04735165828973e-16
43.125	2.45735747991909e-16
43.15	7.87438641953946e-16
43.2	1.53568552807229e-16
43.225	2.07784672443149e-16
43.25	2.98222752222101e-16
43.275	2.7358767243337e-16
43.3	2.16756811694379e-16
43.325	2.69810819901353e-16
43.35	1.58038067879005e-16
43.375	3.63374444303469e-16
43.4	1.69614072048705e-16
43.425	5.70099937037105e-16
43.45	5.09126545422509e-16
43.475	3.52811500122496e-16
43.5	2.10816570940869e-16
43.525	3.46007606936765e-16
43.55	1.89457509066044e-16
43.575	2.10833919251417e-16
43.6	5.74075027412193e-16
43.625	7.97762937389409e-17
43.65	1.11269149986656e-16
43.675	4.44753965347317e-16
43.7	4.88297120558815e-16
43.725	4.54175312929666e-16
43.75	3.98867356098993e-16
43.775	3.92048298242267e-16
43.8	3.80601879436716e-16
43.825	2.84395334928709e-16
43.85	3.08918921518612e-16
43.875	3.8678212353939e-16
43.9	4.28689474427165e-16
43.925	2.22068589573209e-16
43.95	2.60947392732869e-16
43.975	1.92808657686892e-16
44	1.00715774305034e-16
44.025	2.61189355945722e-16
44.05	4.08184969717191e-16
44.075	6.0325027587458e-16
44.1	1.34308160329939e-16
44.125	4.23993866996697e-16
44.175	7.28228308298058e-16
44.2	3.0785167619193e-16
44.225	4.79513811332499e-16
44.25	1.96207082443294e-16
44.275	3.81349527014714e-16
44.3	1.38752083772904e-16
44.325	2.22087728103856e-16
44.35	4.46146282232357e-16
44.375	1.5060006072436e-16
44.4	1.65231493908251e-16
44.425	1.12293208883653e-16
44.45	3.34731892528979e-16
44.475	4.81177893149312e-16
44.5	3.74761252114559e-16
44.525	1.30022074821224e-16
44.55	1.41242716486629e-16
44.575	3.76760942393605e-16
44.6	4.5091453801402e-16
44.65	2.18794693991843e-16
44.675	1.60941760994581e-16
44.7	1.84930346220547e-16
44.725	2.74703980536887e-16
44.75	1.73932734073073e-16
44.775	4.81652201847288e-16
44.8	3.59700450844749e-16
44.825	2.31999712456804e-16
44.85	2.15756073932186e-16
44.875	4.21793853250524e-16
44.9	1.2959788034506e-16
44.925	3.57545976432193e-16
44.95	2.12995419931799e-16
44.975	1.63674364668278e-16
45	1.98974025923162e-16
45.025	4.17892888360406e-16
45.05	3.2465829706828e-16
45.075	2.08038552406077e-16
45.1	4.00427651513608e-16
45.125	4.9120155519e-16
45.15	1.51484156752972e-16
45.175	2.18510334548506e-16
45.2	7.079705990495e-16
45.225	8.63222803267647e-17
45.25	4.45857317320668e-16
45.275	1.09876621663938e-16
45.3	2.92621526393477e-16
45.325	2.12960783592684e-16
45.35	2.61468650187942e-16
45.375	1.99329950636339e-16
45.4	5.50334191899491e-16
45.425	3.38678162904249e-16
45.45	8.53017603183024e-17
45.475	5.11917517829299e-16
45.5	2.64134236906001e-16
45.525	2.76857395864389e-16
45.55	4.94012659450368e-16
45.575	2.23215633121961e-16
45.6	4.1104591404211e-16
45.625	2.85754734754166e-16
45.65	1.83503754394439e-16
45.675	5.04568016585843e-16
45.7	2.51254974417106e-16
45.725	5.04736025656795e-16
45.75	3.05569457305187e-16
45.775	5.87154754376822e-16
45.8	2.98832572805229e-16
45.825	2.69633811878673e-16
45.85	1.67904520043248e-16
45.875	2.22824835017192e-16
45.9	8.56081876939939e-16
45.95	4.19392278788675e-16
45.975	2.09425872733045e-16
46	4.22449799950957e-16
46.025	3.70948573022344e-16
46.05	3.6143159304054e-16
46.075	4.54200435597577e-16
46.1	1.62676181901766e-16
46.125	2.92584231525036e-16
46.15	1.50743776651477e-16
46.175	3.53502455253521e-16
46.2	3.23777488142977e-16
46.225	3.04850384748114e-16
46.275	1.78882499165067e-16
46.3	3.38744963371245e-16
46.325	1.83394749539473e-16
46.35	8.34827879848265e-17
46.375	3.85555837072939e-16
46.4	1.35460400382662e-16
46.425	1.67209797702801e-16
46.45	3.51446441548661e-16
46.475	8.64259847692862e-16
46.5	3.93411629606973e-16
46.525	8.72673213413318e-16
46.55	5.61428493822568e-16
46.575	2.23090906208485e-16
46.6	2.52517086509184e-16
46.625	2.34015129141335e-16
46.65	2.69336907727354e-16
46.675	2.49123593473109e-16
46.7	1.48256008689087e-16
46.725	3.97858851700334e-16
46.75	4.72436494892796e-16
46.775	1.93555888547434e-16
46.8	5.12866529211794e-16
46.825	1.02693456028591e-16
46.85	2.7726276110764e-16
46.875	1.60178699760028e-16
46.9	3.93167199480445e-16
46.925	3.19916138646051e-16
46.95	7.62527870057658e-16
46.975	2.84526283628044e-16
47	1.59112090764134e-16
47.025	1.16083203345078e-16
47.05	2.38550065319587e-16
47.075	8.09015330685702e-16
47.125	2.99769397452178e-16
47.15	4.20006053091774e-17
47.175	2.50183494497631e-16
47.2	3.50965183387926e-16
47.225	7.10836298958073e-16
47.25	5.12629243832948e-16
47.275	3.20618297169841e-16
47.325	1.75508193015113e-16
47.375	6.17560691006408e-16
47.4	2.58724609396592e-16
47.425	4.03352239577372e-16
47.45	2.56482027276555e-16
47.475	5.89549082069304e-16
47.5	1.92679084814727e-16
47.525	4.48230353363667e-16
47.55	4.65900011282755e-16
47.575	1.27866925129095e-16
47.6	3.01265407873976e-16
47.625	4.52257455455196e-16
47.65	4.05735311167722e-16
47.675	3.78081138574726e-16
47.7	1.70634425643709e-16
47.725	2.90377007130841e-16
47.75	1.83133408946101e-16
47.775	2.25146554803796e-16
47.8	2.08321962597442e-16
47.825	2.49087722989386e-16
47.85	1.63560432050741e-16
47.875	3.80525158727059e-16
47.9	3.44551487084191e-16
47.925	2.70571265413951e-16
47.95	2.90829838005989e-16
47.975	1.99690824988548e-16
48	3.13178407768098e-16
48.025	2.81874452964285e-16
48.05	2.12495625720135e-16
48.075	3.87180481179828e-16
48.1	2.75389219161405e-16
48.125	8.75707319926924e-16
48.175	2.07576344302907e-16
48.2	2.44004810281179e-16
48.225	2.96541609460038e-16
48.25	3.38038538398555e-16
48.275	5.05795885413559e-16
48.3	8.90997090330991e-16
48.325	3.34418166709786e-16
48.35	4.42804363034348e-16
48.375	2.37724254608394e-16
48.4	1.81769225643232e-16
48.425	2.83722828909015e-16
48.45	1.71073816119032e-16
48.475	3.43198521140756e-16
48.5	2.2798851203289e-16
48.525	2.85879508323312e-16
48.55	3.77580974121981e-16
48.575	3.74039172495903e-16
48.6	5.59977407062161e-16
48.625	3.19521373481738e-16
48.65	3.48492635867775e-16
48.675	1.06393390954443e-15
48.7	3.10305040597891e-16
48.75	8.41672272594084e-16
48.775	3.19669676106722e-16
48.8	7.06199227239711e-16
48.825	3.75431887888006e-16
48.85	3.27881296369606e-16
48.875	1.52668858924243e-16
48.9	2.74187660172043e-16
48.925	2.63673698577322e-16
48.95	2.6607853110746e-16
48.975	3.11364265275839e-16
49	1.06526737370578e-16
49.025	3.08103894729703e-16
49.075	5.12025624444143e-16
49.1	2.93912763703687e-16
49.125	8.50156313550378e-16
49.15	3.91010953016753e-16
49.175	2.1845596166015e-16
49.2	4.96300179855659e-16
49.225	3.91129994930552e-16
49.25	2.01552597775562e-16
49.275	7.43552423741155e-16
49.3	7.2061441005465e-16
49.325	2.93389272229476e-16
49.35	3.59105515198934e-16
49.375	1.735459827758e-16
49.4	4.84962974521964e-16
49.425	5.62166282494872e-16
49.45	4.36581722272582e-16
49.475	3.72958138096529e-16
49.5	4.53488089428773e-16
49.525	4.79712502837973e-16
49.55	2.46443160623921e-16
49.575	3.52548117409212e-16
49.6	4.40039857509121e-16
49.625	2.90305893208386e-16
49.65	3.76974282290679e-16
49.675	4.30839507642871e-16
49.7	2.34619504437778e-16
49.725	3.87140119646919e-16
49.75	5.4162716597234e-16
49.775	2.60507196391837e-16
49.8	3.43643768079333e-16
49.825	3.67255839720592e-16
49.85	2.72876671215699e-16
49.875	6.46469665558099e-16
49.9	6.16657403909066e-16
49.925	7.65761779877913e-17
49.95	3.96123333596921e-16
49.975	1.56368917552121e-16
50	1.37692517057841e-16
50.025	3.04589787243947e-16
50.05	2.60352823622836e-16
50.075	3.81846355188911e-16
50.1	1.50635052491692e-16
50.125	2.77387925250512e-16
50.15	4.21661540153384e-16
50.175	2.54102026194838e-16
50.2	4.23330217341466e-16
50.225	8.25684514497054e-16
50.25	7.16857575043935e-16
50.275	3.90406954761903e-16
50.3	4.67461167522068e-16
50.325	2.303117969387e-16
50.35	1.57881566888266e-16
50.375	5.70598789875307e-16
50.4	6.06808543736041e-16
50.425	3.13813969631078e-16
50.45	4.56562217697582e-16
50.475	2.52890832030248e-16
50.5	3.44643634472416e-16
50.525	2.4472952905239e-16
50.55	6.01035448677681e-16
50.575	3.40029965066114e-16
50.6	3.45000082969145e-16
50.625	2.23640800588699e-16
50.65	3.72886022630733e-16
50.675	6.73554433997688e-16
50.7	3.13510418616906e-16
50.725	2.81293613077544e-16
50.75	3.73608016232129e-16
50.775	6.45726722126207e-16
50.8	4.00386928325726e-16
50.825	6.07313685809145e-16
50.85	5.33143786050667e-16
50.875	3.85687390936984e-16
50.9	5.42625335667831e-16
50.925	5.45228489448557e-16
50.95	3.05670902793271e-16
50.975	3.53515039379084e-16
51	1.34162526838733e-16
51.025	5.6559272690384e-16
51.05	1.79659759125063e-16
51.075	2.70182367505662e-16
51.1	4.62903671885813e-16
51.125	3.68804143437728e-16
51.15	3.51108467406243e-16
51.175	2.18140462972886e-16
51.2	3.96368774228974e-16
51.225	4.50392151305183e-16
51.275	1.90429449871352e-16
51.3	2.78075767471103e-16
51.325	3.33447540958706e-16
51.35	4.90274293461668e-16
51.375	3.06997762483724e-16
51.4	3.4222583393118e-16
51.425	1.84940859062967e-16
51.475	5.88078624346484e-16
51.5	2.27125112290211e-16
51.525	6.2639300982469e-16
51.55	2.53044811238515e-16
51.575	2.5022026493755e-16
51.6	4.47657729266214e-16
51.625	7.21742094630478e-16
51.65	4.26616396284088e-16
51.675	7.00098934164917e-16
51.7	4.50943592022741e-16
51.725	8.39655966268019e-16
51.75	3.82512290819162e-16
51.775	3.29561091003466e-16
51.8	4.78049378704262e-16
51.825	4.51702694110522e-16
51.85	2.46300959736896e-16
51.875	1.71132467364231e-16
51.9	7.60519733996637e-16
51.925	2.63464075790619e-16
51.95	1.90839688826653e-16
51.975	2.7862394252855e-16
52	5.9995184443344e-16
52.025	2.61385788161713e-16
52.05	3.18331653589006e-16
52.075	5.19653038008289e-16
52.1	4.41592840414927e-16
52.125	5.0679778445865e-16
52.15	1.21237383130221e-16
52.175	5.95676132559547e-16
52.2	2.36127713912097e-16
52.225	5.57693650858578e-16
52.25	4.88496581273346e-16
52.275	5.61538133450306e-16
52.3	8.59477694180069e-16
52.325	6.7147580517326e-16
52.35	2.3069546896486e-16
52.375	2.17821511165618e-16
52.4	3.6549672273823e-16
52.45	4.31880310102145e-16
52.475	3.83499280261332e-16
52.5	1.35328894604612e-16
52.525	5.03405574016454e-16
52.55	3.8362209407881e-16
52.575	4.85727496946609e-16
52.6	1.68753215380844e-16
52.625	2.35070942603725e-16
52.65	3.51963217780903e-16
52.675	4.83738492205589e-16
52.7	4.02911962723351e-16
52.725	1.36415500605051e-16
52.75	2.89452903912803e-16
52.775	4.60355962497179e-16
52.8	2.64451531217821e-16
52.825	1.68615645782731e-16
52.85	5.30450339409835e-16
52.875	3.52308301770914e-16
52.9	7.1087050113309e-16
52.925	2.9945060321796e-16
52.95	6.31606505936193e-16
52.975	5.41763975657311e-16
53	5.20224003080221e-16
53.025	2.42785793738651e-16
53.05	2.696193108423e-16
53.075	4.98156552300117e-16
53.1	1.28286315682804e-16
53.125	8.16960813316382e-16
53.15	3.44827216572587e-16
53.175	7.65006106700869e-16
53.2	2.28924036264936e-16
53.225	3.09823014257374e-16
53.25	7.70236430502997e-16
53.275	6.7633359240883e-16
53.3	3.65516583524191e-16
53.325	7.03866931104128e-16
53.35	6.07056154204002e-16
53.375	2.02795175789293e-16
53.4	6.49795547711963e-16
53.425	1.15024039880777e-16
53.45	1.08497334056799e-15
53.5	2.8523644415594e-16
53.525	1.84276397987397e-16
53.55	7.99396457658906e-16
53.575	5.95546149129964e-16
53.625	3.7420406294116e-16
53.65	2.46923950960766e-16
53.675	3.10813395427727e-16
53.7	3.10699507786602e-16
53.725	1.95298736473591e-16
53.75	4.72161878393533e-16
53.775	3.50285375294232e-16
53.8	4.73176857454313e-16
53.825	2.79361372665222e-16
53.85	5.84675355069021e-16
53.875	4.43664687317338e-16
53.9	5.31688176928613e-16
53.95	9.04514360579263e-17
53.975	3.56990098570576e-16
54	6.85454365243992e-16
54.025	2.52970510378866e-16
54.05	2.5185793067362e-16
54.075	5.66779110709349e-16
54.1	4.57557989059052e-16
54.125	4.0180670911615e-16
54.15	4.88104545252889e-16
54.175	5.23859473383705e-16
54.2	1.20922695652897e-16
54.225	6.49918284073699e-16
54.25	4.60137386659403e-16
54.275	2.89271627594159e-16
54.3	2.25376718913614e-16
54.325	3.77302834500918e-16
54.35	1.03138080946784e-16
54.375	4.21637411934156e-16
54.4	5.8058212282884e-16
54.425	4.95560454415933e-16
54.45	5.53460029794742e-16
54.475	4.87439991501315e-16
54.5	5.35072033736749e-16
54.525	1.68677557466629e-16
54.55	3.21507906055567e-16
54.575	3.66925446444554e-16
54.6	1.86751094585143e-16
54.625	6.51628902420163e-16
54.65	5.12363792860711e-16
54.675	1.92624072278233e-16
54.7	4.32118507774796e-16
54.725	3.39824378164481e-16
54.75	2.27021394258459e-16
54.775	8.39294569806268e-16
54.8	1.26371825752402e-15
54.825	3.72855769398958e-16
54.85	3.41406253066388e-16
54.875	2.18562090353817e-16
54.9	5.46751142737092e-16
54.925	3.30769481695074e-16
54.95	5.08289807118165e-16
54.975	2.58746714618965e-16
55	2.96831567921716e-16
55.025	8.6257609832706e-16
55.05	5.30759663463885e-16
55.075	8.15151663755047e-16
55.1	5.6516380350475e-16
55.125	5.705772667722e-16
55.15	6.14703107830627e-16
55.175	1.40878964658017e-16
55.2	7.99963310334864e-16
55.225	6.42157454539921e-16
55.25	6.45894748706731e-16
55.275	6.92870907362942e-16
55.3	1.78254581571009e-16
55.325	9.42015271582496e-16
55.35	4.11061511562862e-16
55.375	3.70095273828625e-16
55.4	7.5699819020628e-16
55.425	4.32960038162821e-16
55.45	3.82093404462657e-16
55.475	4.97158772250919e-16
55.5	5.06520143730705e-16
55.525	4.68406678299244e-16
55.55	4.91298410891086e-16
55.575	4.17530535394393e-16
55.6	6.58841520581488e-16
55.625	4.45673789838874e-16
55.65	4.62797432181526e-16
55.675	4.71151159814764e-16
55.7	7.27750536081029e-16
55.725	3.231353084494e-16
55.75	6.36680094482711e-16
55.775	6.0536709020126e-16
55.8	9.92056384450197e-17
55.825	3.42730845522772e-16
55.85	1.46775822585109e-16
55.875	4.83143481358097e-16
55.9	5.99011943870526e-16
55.925	3.37137304770185e-16
55.95	2.96149338751117e-16
55.975	1.72371342406693e-16
56	3.77361380176085e-16
56.025	2.54250697855609e-16
56.075	8.23032441855504e-16
56.1	7.58850725576002e-16
56.125	2.9505025188363e-16
56.15	4.47644469780782e-16
56.175	3.10197275874299e-16
56.2	5.13654013299181e-16
56.225	1.47171530388623e-16
56.275	5.32445866622312e-16
56.3	4.54871997455662e-16
56.325	1.03385008276593e-15
56.35	4.5276333745866e-16
56.375	3.71590183378039e-16
56.4	4.44632110626329e-16
56.425	2.41489420463291e-16
56.45	3.82236693945738e-16
56.475	1.26458908820032e-16
56.5	4.67567061251836e-16
56.525	6.00451257340177e-16
56.55	5.71713053114573e-16
56.575	2.29286195710521e-16
56.6	1.5099656957716e-16
56.625	7.02189979545337e-16
56.65	3.08051922311459e-16
56.675	1.63048338558954e-16
56.7	3.13138443781129e-16
56.725	1.27902012428234e-16
56.75	3.4167906362124e-16
56.775	6.08355442005205e-16
56.8	5.59490490755068e-16
56.825	6.43365060581892e-16
56.85	8.45914670006785e-16
56.875	3.10902013949059e-16
56.9	2.7557995462033e-16
56.925	2.49652640285192e-16
56.95	4.66274420723924e-16
56.975	2.04402832208861e-16
57	2.68645249332151e-16
57.025	2.44094325083047e-16
57.05	8.06065914202563e-16
57.075	5.61325680480242e-16
57.1	7.92952428163478e-16
57.15	4.39514293758056e-16
57.175	3.27935562433015e-16
57.2	5.59434210707775e-16
57.225	4.04267224310064e-16
57.25	9.40400736871775e-16
57.275	7.22656124246372e-16
57.3	3.9441537187579e-16
57.325	4.46878030704961e-16
57.35	5.19626990403956e-16
57.375	3.25032512448467e-16
57.4	3.23804765698737e-16
57.425	9.60589260763677e-16
57.475	3.37215657908505e-16
57.525	9.62774586857573e-16
57.55	4.36088998264505e-16
57.575	6.10418229036048e-16
57.6	1.01091058870465e-15
57.625	4.38094174631847e-16
57.65	6.13220651557852e-16
57.675	2.18012970126611e-16
57.7	3.32460034238588e-16
57.725	8.30321240729228e-16
57.75	3.36550390299016e-16
57.775	4.26967992138167e-16
57.8	5.85133830272473e-16
57.825	2.2795326201691e-16
57.85	4.5347896554834e-16
57.875	6.67560900974809e-16
57.9	1.03946358417194e-15
57.925	2.79022021015724e-16
57.95	7.44757073377567e-16
57.975	3.1904337411375e-16
58	2.91607072967495e-16
58.025	6.39510751679233e-16
58.05	6.96782177052683e-16
58.075	1.60888277565703e-16
58.1	3.40836058308627e-16
58.125	8.2159662931543e-16
58.15	2.34806516690196e-16
58.175	6.33558347406576e-16
58.2	3.81580403420585e-16
58.225	5.83804689426651e-16
58.25	5.61028540522656e-16
58.275	2.1214956250286e-16
58.3	4.1112917962425e-16
58.325	5.49547019338022e-16
58.35	2.12311258509112e-16
58.375	4.26856575555208e-16
58.4	5.99239666013065e-16
58.425	5.44206451204998e-16
58.45	4.84106643392396e-16
58.475	6.13840001392855e-16
58.5	6.33028136638767e-16
58.525	6.93858446450267e-16
58.55	6.27313883688069e-16
58.575	3.85457059520007e-16
58.6	2.22228988152309e-16
58.625	3.56620311484794e-16
58.65	2.87343095334866e-16
58.675	4.99136973390027e-16
58.7	4.93672876642472e-16
58.725	1.66280741195306e-16
58.75	5.66534295808114e-16
58.775	7.39053102138249e-16
58.8	6.18524641739524e-16
58.825	8.57060052624057e-16
58.85	6.76163364891164e-16
58.875	4.64045897305562e-16
58.9	6.04432362897165e-16
58.95	1.2229916376498e-16
58.975	5.46109614425779e-16
59	6.43381356637522e-16
59.025	2.17441195055556e-16
59.05	3.32863188559145e-16
59.075	7.1560783207284e-16
59.1	2.74336397916522e-16
59.125	4.52599896257256e-16
59.15	5.84296641078536e-16
59.175	1.53718719007507e-16
59.2	5.55984358809964e-16
59.225	9.83654781153131e-16
59.25	5.5961510027321e-16
59.275	4.67219086941085e-16
59.3	6.61922221936269e-16
59.325	6.25626145719446e-16
59.35	5.63787067354916e-16
59.375	6.50785046017407e-16
59.4	3.50692744001679e-16
59.425	1.41199865721854e-16
59.45	6.21966046705072e-16
59.475	4.28107745265181e-16
59.5	5.12173503060833e-16
59.525	7.81977583915073e-16
59.55	2.28891892976294e-16
59.575	2.68434272174561e-16
59.6	5.77673488882291e-16
59.625	5.88808820208137e-16
59.65	3.43136142865491e-16
59.675	5.94800709809546e-16
59.7	7.22849438413958e-16
59.725	2.16088210312952e-16
59.75	4.74982026997931e-16
59.775	6.05902711438785e-16
59.8	6.08910509607749e-16
59.825	5.33528633709382e-16
59.85	8.19142593944087e-16
59.875	6.57006608727548e-16
59.9	4.97893642456653e-16
59.925	4.77494534911284e-16
59.95	8.31623315700058e-16
59.975	5.54545484445674e-16
60	8.13574951783298e-16
60.025	5.16479638007467e-16
60.05	5.36892374380785e-16
60.075	6.55372737881124e-16
60.1	1.76089443320965e-16
60.125	5.76542423019447e-16
60.15	3.87215038502021e-16
60.175	9.7819406634333e-16
60.2	4.40328944467726e-16
60.225	4.35134826056016e-16
60.25	5.73230419856229e-16
60.275	7.9597127061868e-16
60.3	3.82538010799825e-16
60.325	6.93086170850697e-16
60.35	4.62522167207849e-16
60.375	6.44733006441386e-16
60.4	4.50905687084385e-16
60.425	1.07236091555453e-15
60.45	6.11424828877258e-16
60.475	5.00458565745575e-16
60.5	2.60005877545724e-16
60.525	2.0200773575129e-16
60.55	3.58669032704263e-16
60.575	3.74193960258396e-16
60.6	3.41627953784616e-16
60.625	4.32311667305489e-16
60.65	7.12338051576758e-16
60.675	7.73206540785247e-16
60.7	4.85568583615306e-16
60.725	7.3018903572567e-16
60.75	3.2703798390577e-16
60.775	4.20582330257588e-16
60.8	7.22870189740772e-16
60.825	2.93640836581036e-16
60.85	7.76077059455445e-16
60.875	2.00335849285509e-16
60.9	4.30643052042021e-16
60.925	5.28334256755769e-16
60.95	5.0064575606379e-16
60.975	5.60716242010571e-16
61	5.84497395331462e-16
61.025	5.42395828137701e-16
61.05	5.1443175197161e-16
61.075	4.5902627007179e-16
61.1	3.15009594714641e-16
61.125	3.90196356328129e-16
61.15	9.40904931195395e-16
61.175	8.67011328408594e-16
61.2	5.17096825680007e-16
61.225	5.10156882339853e-16
61.25	8.11758069823512e-16
61.275	5.18050812894507e-16
61.3	5.02444017840156e-16
61.325	2.80151000813372e-16
61.35	2.1578854864144e-16
61.375	2.61546773498869e-16
61.4	2.07396695428187e-16
61.425	2.79903126517894e-16
61.45	5.29744340409945e-16
61.475	4.62510674254784e-16
61.5	7.02303469875631e-16
61.525	5.0477682335077e-16
61.55	9.28739068419805e-16
61.575	7.30318911597536e-16
61.6	4.50872156030714e-16
61.625	4.51982552883383e-16
61.65	6.02283242286502e-16
61.675	5.26082957662199e-16
61.7	5.09669737939006e-16
61.725	5.16649693600619e-16
61.75	2.002215729439e-16
61.775	3.52226774385914e-16
61.8	6.96457870950117e-16
61.825	6.29117099003111e-16
61.85	6.52261414202532e-16
61.875	4.32132360732295e-16
61.9	8.13778543657133e-16
61.925	3.56712333672631e-16
61.95	4.33602400158388e-16
61.975	7.98756005017529e-16
62	2.48526983378556e-16
62.025	4.89343458450743e-16
62.05	7.29921962659121e-16
62.1	2.99799040439481e-16
62.125	1.00121963524051e-15
62.15	4.65061499010434e-16
62.175	7.90026294519193e-16
62.2	3.82820769398356e-16
62.225	4.36033296993585e-16
62.25	7.98598300657008e-16
62.275	4.91836079054217e-16
62.3	2.533095393301e-16
62.325	3.39622349576094e-16
62.375	7.96942407877703e-16
62.4	5.39721966153351e-16
62.425	3.14560648500372e-16
62.45	5.64421212074833e-16
62.475	7.51855517377449e-16
62.5	5.77297660260984e-16
62.525	4.06438010576083e-16
62.55	5.88002500506768e-16
62.575	9.83574261561216e-16
62.6	2.41017282680561e-16
62.625	6.3237420302404e-16
62.65	1.0895035389424e-15
62.675	2.84096433205744e-16
62.7	3.09628383368219e-16
62.725	7.37955630276808e-16
62.75	2.49373224084532e-16
62.775	2.9323952177509e-16
62.8	4.91774320366285e-16
62.825	7.35345461571462e-16
62.85	4.49836189969252e-16
62.875	7.54650757043511e-16
62.9	7.59990621257257e-16
62.925	1.01365261543335e-15
62.95	1.56919339817295e-15
62.975	6.29826607010714e-16
63	1.35000658403208e-15
63.025	3.65979880895036e-16
63.05	9.01927419235928e-16
63.075	5.91210127613759e-16
63.1	4.27103117119144e-16
63.125	8.14874526125259e-16
63.175	4.36932122446934e-16
63.2	2.62331857070609e-16
63.225	4.31829672163328e-16
63.25	8.67082688379805e-16
63.275	9.38875809643346e-16
63.3	2.43810671338465e-16
63.325	9.86233234176332e-16
63.35	7.01044370752506e-16
63.375	5.85919584329616e-16
63.4	6.82326054910418e-16
63.425	1.13447060720553e-15
63.5	2.05343744768934e-16
63.525	4.66219166088478e-16
63.55	3.55059474357299e-16
63.575	6.43231571635916e-16
63.6	6.41464473216201e-16
63.625	8.68777886851615e-16
63.65	4.51537663310143e-16
63.675	3.86723353155485e-16
63.7	3.51507768190148e-16
63.725	8.05978934045051e-16
63.75	9.75295419796513e-16
63.775	7.14801178226208e-16
63.8	6.59730924139223e-16
63.825	7.44246739738486e-16
63.85	8.52355488224592e-16
63.875	1.48398066874025e-15
63.9	3.97387624035184e-16
63.925	5.71589871178806e-16
63.95	4.08817905721565e-16
63.975	3.17567172513443e-16
64	1.2241523375166e-15
64.025	1.26429009170058e-15
64.05	5.76236890857613e-16
64.075	1.17329175141015e-15
64.1	5.43059502092553e-16
64.125	7.15628500710794e-16
64.15	3.98009663086102e-16
64.175	1.03688360794618e-15
64.2	7.61040609595492e-16
64.225	5.13274613476608e-16
64.25	6.43152457045732e-16
64.275	9.27188452426915e-16
64.3	6.31968237614869e-16
64.325	6.72948770828074e-16
64.35	3.30927974159593e-16
64.375	4.25327879571618e-16
64.4	6.37136490859602e-16
64.425	6.76394991127169e-16
64.45	2.55872942604312e-16
64.475	2.86049958867789e-16
64.5	5.37707482251304e-16
64.525	3.68888934000309e-16
64.55	5.73048285217719e-16
64.575	3.82064914107866e-16
64.6	3.50261130669712e-16
64.65	1.27323648204567e-15
64.675	7.10296349839222e-16
64.7	4.46120168830414e-16
64.725	5.20703216203408e-16
64.75	7.97398818871742e-16
64.775	4.78728815237744e-16
64.8	3.16887620315544e-16
64.825	7.34762855546495e-16
64.85	3.00499598547881e-16
64.875	5.94659573605191e-16
64.9	3.38750552615596e-16
64.925	2.75991465259782e-16
64.95	7.9244534268463e-16
64.975	1.30241573119807e-15
65	7.59399388238461e-16
65.025	8.11997619861427e-16
65.05	9.19088077167331e-16
65.1	2.96548768680011e-16
65.15	1.23280346218895e-15
65.175	1.38488421698276e-16
65.2	8.60332809933337e-16
65.225	4.53959293482818e-16
65.25	4.82754099123325e-16
65.275	8.32005894004928e-16
65.3	4.52830039151291e-16
65.325	4.5925953291025e-16
65.35	3.84322929194665e-16
65.375	6.82122131797858e-16
65.4	7.8514825587357e-16
65.425	6.44257149609785e-16
65.45	5.98986305218854e-16
65.475	9.04335367033977e-16
65.5	7.45521255783917e-16
65.525	8.24488561597252e-16
65.55	1.11684736818727e-15
65.575	1.10338513306495e-15
65.625	3.19461939704592e-16
65.65	9.72175153826412e-16
65.675	4.094940733893e-16
65.7	3.50569878400655e-16
65.725	9.75204189740957e-16
65.75	7.27743644512389e-16
65.775	3.60499311354951e-16
65.8	6.06622768890813e-16
65.825	2.05874936917109e-16
65.875	8.93938274114229e-16
65.9	5.51016498747415e-16
65.925	1.10182828600631e-15
65.95	5.75754514044632e-16
65.975	5.03845695106888e-16
66	4.01759740348984e-16
66.025	1.21427080983299e-15
66.05	8.85176767186667e-16
66.075	3.98565817662893e-16
66.1	8.45931819513117e-16
66.125	7.65074676578243e-16
66.15	9.38889072061759e-16
66.175	3.25072711277276e-16
66.2	7.5187285972326e-16
66.225	8.58193378431921e-16
66.25	3.05995910840557e-16
66.275	3.01008831950358e-16
66.3	1.01466589158461e-15
66.325	1.07336019925355e-15
66.35	5.36524479614553e-16
66.375	2.9766454962738e-16
66.4	8.95034265410525e-16
66.425	6.11259458358589e-16
66.45	7.75039086120707e-16
66.475	2.58885079605546e-16
66.5	5.57373692958856e-16
66.525	8.4132271513256e-16
66.55	4.65901071704195e-16
66.575	5.36780958536299e-16
66.6	7.68475496740777e-16
66.625	4.46747394224628e-16
66.65	6.02915590174855e-16
66.675	6.50849226092769e-16
66.7	4.49142506069257e-16
66.725	7.38527677701639e-16
66.75	5.58650111510818e-16
66.775	8.48898760471196e-16
66.8	3.43822547233584e-16
66.825	2.98869428475135e-16
66.85	6.11725844534325e-16
66.875	3.78256404056603e-16
66.9	4.69784356258145e-16
66.925	1.05468450108358e-15
66.95	8.04404710128827e-16
66.975	4.80371416129305e-16
67	4.93584683188092e-16
67.025	4.13202939398351e-16
67.05	7.09048334375846e-16
67.075	9.9545022194612e-16
67.1	7.76637378616817e-16
67.125	1.12014512544793e-15
67.15	1.38972471175835e-15
67.175	1.37940047853117e-15
67.2	4.74727948589553e-16
67.225	8.18249167217644e-16
67.25	4.34741748950455e-16
67.275	6.12265278603669e-16
67.3	5.77601146816902e-16
67.325	6.79000955907452e-16
67.35	9.26148930066534e-16
67.375	1.22077300763847e-15
67.4	5.88620362865138e-16
67.425	7.12947670858487e-16
67.45	1.43278495745722e-15
67.475	1.03855792981625e-15
67.5	5.96835116528467e-16
67.525	8.07258915074903e-16
67.55	7.10750274365675e-16
67.575	5.65965325121345e-16
67.6	1.00161896548397e-15
67.625	5.34101988515535e-16
67.65	8.49644510098849e-16
67.675	5.79940335122428e-16
67.7	8.25474324624654e-16
67.725	3.9837858688114e-16
67.75	5.72848811576335e-16
67.775	3.20670464865922e-16
67.8	7.85917545184218e-16
67.825	5.67755061471446e-16
67.85	8.07332204410927e-16
67.9	2.20063255906412e-15
67.925	1.88904084594223e-15
67.975	1.57253992163495e-14
68	1.91133521237952e-13
68.025	3.58467113156427e-14
68.05	4.02481618096078e-15
68.075	2.65744721602504e-15
68.1	2.60611097385403e-15
68.125	1.40324758142085e-15
68.15	1.8724730299142e-15
68.175	3.88572532773554e-16
68.2	1.18404164204946e-15
68.225	1.2155672075769e-15
68.25	1.19343024536544e-15
68.275	8.35547843097022e-16
68.3	8.51514880938641e-16
68.325	6.29025284621665e-16
68.35	1.02472362655622e-15
68.375	7.15830978355109e-16
68.4	1.13087517788383e-15
68.425	1.17246652747789e-15
68.45	8.3270578899571e-16
68.475	8.65414578711378e-16
68.5	7.16607897391274e-16
68.525	5.24387920947899e-16
68.55	3.01326255340061e-16
68.575	6.98849345974357e-16
68.6	3.10173125893918e-16
68.625	8.62529509956262e-16
68.65	5.99067823629668e-16
68.675	8.91674036871558e-16
68.7	6.12144098633016e-16
68.725	3.60285625405961e-16
68.75	4.76321326764671e-16
68.775	4.00025899867984e-16
68.8	6.79869126455799e-16
68.825	1.04906543674025e-15
68.85	5.47819020262313e-16
68.875	3.21945723330791e-16
68.9	5.73349825676439e-16
68.925	1.1413888884193e-15
68.95	5.1249426527821e-16
68.975	8.26413372621612e-16
69	6.13932382913687e-16
69.025	7.93106033652011e-16
69.05	6.97712291087924e-16
69.075	4.32937238471236e-16
69.1	3.59051241256815e-16
69.125	5.04129723799517e-16
69.15	1.27159104195078e-15
69.175	4.47435958227631e-16
69.2	5.12041862688973e-16
69.225	3.6536419235031e-16
69.25	6.95115693903812e-16
69.275	1.42447739618353e-15
69.3	3.29654310410325e-16
69.325	2.76313530997342e-16
69.35	3.57222583985272e-16
69.375	9.48011694306997e-16
69.4	1.58375641925676e-15
69.425	5.39220509782468e-16
69.45	1.24914478534141e-15
69.475	9.05753459146374e-16
69.5	8.85648485129993e-16
69.525	2.58357848501121e-16
69.55	9.15787736387415e-16
69.575	9.72910008675388e-16
69.6	1.67620993748954e-15
69.625	8.29988637286252e-16
69.65	1.04381991422951e-15
69.675	1.02556680793225e-15
69.7	1.16927632203355e-15
69.725	1.1175967324423e-15
69.75	1.37363749843753e-15
69.775	4.70744344744218e-16
69.8	2.72993294690891e-16
69.825	5.88967880511863e-16
69.85	1.38724142653004e-15
69.875	3.51544276877608e-16
69.9	6.94657838929271e-16
69.925	5.81206308850785e-16
69.95	8.24872918530375e-16
69.975	6.95464259045664e-16
70	4.89413298616292e-16
70.025	3.12742627747024e-16
70.05	8.72355871442023e-16
70.075	4.82168027850446e-16
70.1	4.19095630627242e-16
70.125	1.17986119775123e-15
70.15	9.22334624654497e-16
70.175	5.52438301575917e-16
70.2	4.1633826562981e-16
70.225	3.45622824654724e-16
70.25	4.48003285690453e-16
70.275	1.3569260875995e-15
70.3	1.10671656771347e-15
70.325	3.71337358795838e-16
70.35	3.28857571299578e-16
70.375	5.26773322897788e-16
70.4	1.06895795485932e-15
70.425	3.63854861435282e-16
70.45	1.51599022096362e-15
70.475	6.29198925302298e-16
70.5	6.76131421123157e-16
70.525	4.49755994391679e-16
70.55	7.74498373821823e-16
70.575	7.2100883515322e-16
70.6	8.65341347492833e-16
70.625	6.80913639723659e-16
70.65	7.57250738553523e-16
70.675	4.13658125736561e-16
70.7	8.49699826110866e-16
70.725	6.36939239817121e-16
70.75	7.83710971723719e-16
70.775	1.14565545796957e-15
70.8	6.01070936112685e-16
70.825	7.54115346102944e-16
70.85	1.46864459059884e-15
70.875	4.31184541181247e-16
70.9	1.3289987248561e-15
70.925	2.77482217358628e-16
70.95	1.06902108964374e-15
70.975	6.24560011895978e-16
71	6.79670128826893e-16
71.025	1.25559968167005e-15
71.05	6.61354187289213e-16
71.075	6.93151749161526e-16
71.1	1.03513142819037e-15
71.125	7.75866865774287e-16
71.15	5.14276515563332e-16
71.175	5.15406607207965e-16
71.2	8.26564503532165e-16
71.225	9.06017475586081e-16
71.25	5.87947668697811e-16
71.275	1.24736560569254e-15
71.3	6.52438358158939e-16
71.325	1.56072361334742e-15
71.35	8.26694966547374e-16
71.375	6.44624857055838e-16
71.4	4.84995840503633e-16
71.425	4.15152438823753e-16
71.45	8.58686449152931e-16
71.475	3.70797234011478e-16
71.5	5.47496266577596e-16
71.525	4.80746129552188e-16
71.55	8.35343211308375e-16
71.575	4.00890509455688e-16
71.6	6.00790356045199e-16
71.625	4.7090525107202e-16
71.65	8.60535003609221e-16
71.675	8.01501814918518e-16
71.7	1.3088470294085e-15
71.725	1.09961238036126e-15
71.75	8.13261128336233e-16
71.775	1.04109888873132e-15
71.8	7.79737159121876e-16
71.825	6.82159261434527e-16
71.85	7.38770663608382e-16
71.875	8.39141240375156e-16
71.9	9.68528187165933e-16
71.925	1.05981676353232e-15
71.95	3.8401020448672e-16
71.975	5.49098748146241e-16
72	7.45041447900574e-16
72.025	5.48173677614062e-16
72.05	1.60846639680138e-15
72.075	1.1095907139252e-16
72.1	7.48249473336296e-16
72.125	4.43617026377925e-16
72.15	8.13921219522726e-16
72.175	8.45205983269006e-16
72.2	5.0287964382009e-16
72.225	6.02160217875923e-16
72.25	2.16521476764558e-16
72.275	1.7657247026061e-15
72.3	7.17827080054607e-16
72.325	2.60220657689921e-16
72.35	4.62592429354628e-16
72.375	6.66327584204479e-16
72.4	1.17062196666308e-15
72.425	8.93924497003467e-16
72.45	7.49888433480575e-16
72.475	4.74067657227162e-16
72.5	1.31523780365014e-15
72.525	3.6953587861446e-16
72.55	5.29890338751966e-16
72.575	8.63177137874e-16
72.6	8.12047242383605e-16
72.625	7.31241410442574e-16
72.65	1.40618312758433e-15
72.675	1.03716369066192e-15
72.7	8.51001695492687e-16
72.725	4.37024382121586e-16
72.75	1.41328411472003e-15
72.775	5.38283486599403e-16
72.8	4.28261913605173e-16
72.825	8.55461009242362e-16
72.85	6.86788500526095e-16
72.875	6.31318902494385e-16
72.9	1.0077713755341e-15
72.925	8.31344452708641e-16
72.95	7.6617357653025e-16
72.975	9.50813748772652e-16
73	6.93102383677906e-16
73.025	7.3679428003405e-16
73.05	6.0550965739697e-16
73.075	9.1479315397914e-16
73.1	2.29883448024888e-15
73.125	8.99658465598157e-16
73.15	1.71090463413061e-15
73.175	1.58352135112132e-15
73.2	1.14051052221525e-15
73.225	4.84598675106942e-16
73.25	3.69715314597288e-16
73.275	2.2125201625681e-16
73.3	5.89109144817711e-16
73.325	8.97893497681698e-16
73.35	9.0576778911013e-16
73.375	9.31303163304447e-16
73.4	4.75771907744508e-16
73.425	8.66448839438739e-16
73.45	4.05817731462349e-16
73.475	4.45878047397423e-16
73.5	9.65489864538334e-16
73.525	4.23958428888607e-16
73.55	1.03091203284232e-15
73.575	6.88762501794972e-16
73.6	3.34719550595241e-16
73.625	1.30644136153938e-15
73.65	7.40985610520289e-16
73.675	7.23011972400185e-16
73.7	6.25712313790278e-16
73.725	5.86201680076293e-16
73.75	3.36673442730525e-16
73.775	7.67892438540631e-16
73.8	9.47792936574726e-16
73.825	4.36590409437653e-16
73.85	8.59734946499882e-16
73.875	5.17552529808428e-16
73.9	5.23588763510902e-16
73.925	5.62523782873252e-16
73.95	8.91597863796281e-16
73.975	4.8709982579935e-16
74	9.63825733128403e-16
74.025	1.03828867464967e-15
74.05	9.77369732746679e-16
74.075	4.23543094763628e-16
74.1	1.15271534685632e-15
74.125	5.89133952252369e-16
74.15	1.02031578461192e-15
74.175	1.56853559310598e-15
74.2	9.42498651614898e-16
74.225	1.10924813271716e-15
74.25	1.47814176614215e-15
74.275	4.80362221071338e-16
74.3	4.23980895711364e-16
74.325	9.2900117736406e-16
74.35	2.78696003390279e-16
74.375	9.17881074567224e-16
74.4	1.37842318755666e-15
74.425	5.9971868980199e-16
74.45	4.16460694176535e-16
74.475	8.75354114763823e-16
74.5	1.00432232967657e-15
74.525	1.17452269982768e-15
74.55	5.91220539775039e-16
74.575	6.70354310069541e-16
74.6	9.5524023837316e-16
74.625	1.26026881619714e-15
74.65	6.49350211491293e-16
74.675	4.57391173329299e-16
74.7	4.70901917256308e-16
74.725	5.15019037847105e-16
74.75	1.68539060387475e-15
74.775	4.83640604294007e-16
74.8	1.74217733147731e-15
74.825	9.94227580610006e-16
74.85	2.11737163268698e-15
74.875	8.18161152282505e-16
74.9	1.44639517644135e-15
74.925	4.05302243638353e-16
74.95	4.07107727582604e-16
74.975	1.09649381840514e-15
75	1.73870514797046e-15
75.025	6.29199067713474e-16
75.05	8.01092004728532e-16
75.1	4.49335287368671e-16
75.125	7.85129843190332e-16
75.15	4.69946662639966e-16
75.175	5.4258401202002e-16
75.2	7.51914614555564e-16
75.225	8.49495691924465e-16
75.25	5.4022831295298e-16
75.275	5.12143358249163e-16
75.3	9.43780692100533e-16
75.325	1.24970583680432e-15
75.35	8.8112392386583e-16
75.375	4.61745791448629e-16
75.4	1.61665010714085e-15
75.425	1.76873656554643e-15
75.45	8.32875627010233e-16
75.475	1.51467204901051e-15
75.5	5.39252253517618e-16
75.525	6.77226392369746e-16
75.55	1.27166884351234e-15
75.575	3.41881196271693e-16
75.6	2.33807018922329e-16
75.625	1.09131359268864e-15
75.65	3.59115045947583e-16
75.675	1.1800309947499e-15
75.7	3.83872584953889e-16
75.725	9.04841813202476e-16
75.75	6.88937043734016e-16
75.775	6.80887656410876e-16
75.8	7.52097867960504e-16
75.85	6.7460370064833e-16
75.875	1.26321785567784e-15
75.9	7.51649977145596e-16
75.925	7.6757749435497e-16
75.95	7.07184464439287e-16
75.975	9.3321623696617e-16
76	6.17344297846611e-16
76.025	3.30445479088812e-16
76.05	1.46824233678412e-15
76.075	1.12958027377308e-15
76.125	7.39907927195268e-16
76.15	9.20184673145457e-16
76.175	4.6223788582952e-16
76.2	8.84252693228903e-16
76.225	2.84316323331978e-16
76.25	1.12754174874576e-15
76.275	6.70578384236345e-16
76.3	9.31070381272252e-16
76.325	4.01332780080502e-16
76.35	1.55724666774678e-15
76.4	6.01372426788837e-16
76.425	1.1696932258488e-15
76.45	9.34451824695739e-16
76.475	9.16468843556706e-16
76.5	3.64539245095158e-16
76.525	3.3625047579104e-16
76.55	9.71000483543632e-16
76.575	4.06141184000771e-16
76.6	6.5344581152516e-16
76.625	1.16938001419457e-15
76.65	6.36872446795554e-16
76.675	2.55754374343549e-15
76.7	1.66672499221418e-15
76.725	9.84107474390506e-16
76.75	3.3569891157368e-16
76.775	6.69693857817616e-16
76.8	6.29029324453536e-16
76.825	7.97929502928283e-16
76.85	9.12054785973029e-16
76.875	9.68199659073419e-16
76.9	1.04281751001851e-15
76.925	8.00817667569983e-16
76.95	7.92676990971535e-16
76.975	7.47004367623134e-16
77	4.37594222733287e-16
77.025	4.89174043323882e-16
77.05	1.13556582458172e-15
77.075	1.01143265490219e-15
77.1	6.14510693270531e-16
77.125	2.2081839240773e-16
77.15	9.42296147177045e-16
77.175	1.18412985522456e-15
77.2	1.28645773007602e-15
77.225	6.19065979646396e-16
77.25	7.61483570060061e-16
77.275	4.33461134684271e-16
77.3	1.68669874998698e-15
77.325	6.33572053943951e-16
77.35	1.17748001592625e-15
77.375	1.88580081286062e-16
77.4	9.59572194443724e-16
77.425	2.81735743384571e-16
77.45	1.88326865789965e-15
77.475	1.25243945919967e-15
77.5	9.53055443417194e-16
77.525	1.76862595418757e-15
77.55	1.84836681345405e-15
77.575	1.05467555517105e-15
77.6	9.13772497224819e-16
77.625	6.33344505536798e-16
77.65	4.15061482240038e-16
77.675	4.70234313062813e-16
77.7	7.82888742116682e-16
77.725	1.06283638444318e-15
77.75	1.27347731685994e-15
77.775	1.11090409020986e-15
77.8	5.08838674856888e-16
77.825	6.35782316896546e-16
77.85	1.16224491969916e-15
77.875	5.53999823753682e-16
77.9	8.8736413681487e-16
77.925	1.09446641464361e-15
77.95	1.30096760457211e-15
77.975	1.17454882632197e-15
78	1.08781318271437e-15
78.025	1.19245658299652e-15
78.05	8.17034225296107e-16
78.075	8.7173817560689e-16
78.1	1.05406397556929e-15
78.125	5.33488052906002e-16
78.15	7.84926436459012e-16
78.175	1.05035900899014e-15
78.2	1.12261885271655e-15
78.225	6.63882723113567e-16
78.25	6.83606993311092e-16
78.275	8.51791588248715e-16
78.3	1.4345249956832e-15
78.325	1.19456607108567e-15
78.375	3.6296104896231e-16
78.4	7.61602199972293e-16
78.425	6.85754945151403e-16
78.45	1.10040455425081e-15
78.475	4.88745918240582e-16
78.5	1.8978697557538e-15
78.525	3.96353435821147e-16
78.55	8.52063311760387e-16
78.575	6.63439004221995e-16
78.6	8.57530863995659e-16
78.625	9.0629347261131e-16
78.65	5.7348793304174e-16
78.675	6.69696379765622e-16
78.7	1.70837409470334e-15
78.725	9.48785352715031e-16
78.75	9.8417484545152e-16
78.775	8.33139940906615e-16
78.8	8.52637257511642e-16
78.825	1.77932422180725e-15
78.85	9.93200866125037e-16
78.875	1.55659448173922e-15
78.9	7.98803093238261e-16
78.925	1.44903254255838e-15
78.95	3.36513274850717e-16
78.975	1.58723206257326e-15
79	6.76025748662926e-16
79.025	7.40210628010626e-16
79.05	1.12562277838272e-15
79.075	1.12763356527237e-15
79.1	7.98315727219831e-16
79.125	9.40036080997527e-16
79.15	1.38975628801257e-15
79.175	6.24489651727072e-16
79.2	1.16945438591326e-15
79.225	1.20829292580695e-15
79.25	4.10965459497171e-16
79.3	8.38728121524441e-16
79.325	6.49736520536187e-16
79.35	1.12374068612985e-15
79.375	5.6664837636341e-16
79.4	4.44945733891028e-16
79.425	6.96095195190891e-16
79.45	3.33502394106112e-16
79.475	6.4878939038963e-16
79.5	7.7269230031674e-16
79.525	1.0423771812812e-15
79.55	1.46207761498392e-15
79.575	5.98808170234741e-16
79.6	9.58462969388212e-16
79.625	1.29626541812372e-15
79.65	8.57071014125747e-16
79.675	1.82706581257409e-15
79.7	8.61889299471458e-16
79.725	5.30055252499472e-16
79.75	4.94186248462737e-16
79.775	1.49057930152596e-15
79.8	1.22799881546572e-15
79.825	7.50558412382793e-16
79.85	1.28294399678802e-15
79.875	1.25239159147118e-15
79.9	6.96970118125215e-16
79.925	6.03900584521922e-16
79.95	1.74646231204521e-15
79.975	3.99691194366671e-16
80	9.78208543832179e-16
80.025	1.02860458262852e-15
80.05	5.32733895178223e-16
80.075	1.37673627585473e-15
80.1	5.29518432299735e-16
80.125	1.83500362944688e-15
80.15	1.12720079733317e-15
80.175	1.01078213333817e-15
80.2	8.7032834509459e-16
80.225	4.62277024487318e-16
80.25	5.6109017525619e-16
80.275	1.83452554761182e-15
80.3	7.72291182719428e-16
80.325	9.17279305164009e-16
80.35	5.91500705723203e-16
80.375	6.78213691025556e-16
80.4	8.47090477744367e-16
80.425	7.33825667843725e-16
80.45	7.97906842141039e-16
80.475	1.04742448443647e-15
80.5	1.10547203484465e-15
80.525	4.46400262872395e-16
80.55	1.59460442046937e-15
80.575	1.33837802305883e-15
80.6	9.45201385671927e-16
80.625	8.9278954428712e-16
80.65	9.96091187040133e-16
80.675	6.67574792143216e-16
80.7	6.82840602257254e-16
80.725	6.49586150917722e-16
80.75	1.39348901503512e-15
80.775	4.46769215830489e-16
80.8	1.38740284753927e-15
80.825	7.82474080998838e-16
80.85	1.06241466643194e-15
80.9	1.40303972710193e-15
80.925	9.38371962789982e-16
80.95	3.70806586455778e-16
80.975	1.57651137442839e-15
81	1.39638526594213e-15
81.025	5.28010915305006e-16
81.05	9.95674773758816e-16
81.075	3.32719000769893e-16
81.1	1.30399266737255e-15
81.125	7.5427714172089e-16
81.15	9.08541633823949e-16
81.175	1.81607354612741e-15
81.225	3.64764672736426e-16
81.25	1.42956809452104e-15
81.275	9.16539043776298e-16
81.3	6.91586784833236e-16
81.325	1.09158858767254e-15
81.35	5.85725553190572e-16
81.375	5.60135300150722e-16
81.4	5.53559079220528e-16
81.425	9.51946757818476e-16
81.45	1.02355606534956e-15
81.475	1.64576171210064e-15
81.5	2.0052809372819e-15
81.525	1.23871903458512e-15
81.55	1.5108423483309e-15
81.575	1.13623783396502e-15
81.6	6.46213203500503e-16
81.625	6.13522489584419e-16
81.65	9.91040166913615e-16
81.675	1.69145302980867e-15
81.7	1.05084630424624e-15
81.725	8.25208626085894e-16
81.75	1.94580735607659e-15
81.775	1.25991754957113e-15
81.8	1.11663830495713e-15
81.825	1.07529776775364e-15
81.85	7.11224348696429e-16
81.875	5.8382696352441e-16
81.9	2.94306016570478e-16
81.925	4.29820191661719e-16
81.95	6.77364439289344e-16
81.975	9.42455158721607e-16
82	1.44463723997481e-15
82.025	1.04034956169367e-15
82.05	2.25802919992855e-15
82.075	1.24055047536598e-15
82.125	4.53900875246244e-16
82.15	9.00203034704597e-16
82.175	6.56603782884501e-16
82.2	1.1976968722081e-15
82.225	1.60346241493519e-15
82.25	1.47965853192052e-15
82.275	1.13403903271528e-15
82.3	9.49391626894449e-16
82.325	1.10877995312721e-15
82.35	9.52712324611929e-16
82.375	4.18054670547064e-16
82.4	4.70167441052041e-16
82.425	9.68806913505273e-16
82.45	4.85984456059715e-16
82.475	6.36119336085661e-16
82.5	2.16699451112225e-15
82.525	1.80773643479636e-15
82.55	1.83073125137219e-15
82.6	5.30164668844378e-16
82.625	1.11543761574613e-15
82.65	1.42228267579429e-15
82.675	1.69293822636442e-15
82.7	5.13898601414505e-16
82.725	7.18357593728626e-16
82.75	2.90825798070991e-15
82.775	1.81944688976171e-15
82.8	2.22059306863273e-15
82.825	6.39061861171027e-16
82.85	1.00233862734633e-15
82.875	1.29710267870729e-15
82.9	9.66867734020427e-16
82.925	1.33187842697929e-15
82.95	4.94937011624457e-16
82.975	8.01084718011191e-16
83	7.16029137078862e-16
83.025	5.85221146816857e-16
83.05	1.41390701226417e-15
83.075	7.90883051560901e-16
83.1	8.7296545682177e-16
83.125	1.74324293814483e-15
83.15	1.52532368207668e-15
83.175	1.28199163579738e-15
83.2	1.36066967632535e-15
83.225	7.08985530603949e-16
83.25	1.39205920926404e-15
83.275	9.72859974869597e-16
83.3	1.27677907795702e-15
83.325	4.4067102632804e-16
83.35	1.13894696416398e-15
83.375	1.07459158896729e-15
83.4	6.33843251338925e-16
83.425	7.02700788306765e-16
83.45	4.76788799032401e-16
83.475	1.46169539981833e-15
83.5	5.87128543003364e-16
83.525	7.90479993432245e-16
83.55	9.66356102930759e-16
83.575	8.24965630525371e-16
83.6	1.02739124024133e-15
83.65	2.04230047588605e-15
83.675	1.11148542162506e-15
83.7	1.15580441388121e-15
83.725	9.40609511120103e-16
83.75	6.82201122705966e-16
83.775	1.29537569865192e-15
83.8	1.60079042288766e-15
83.825	9.8992050993632e-16
83.85	1.41960685470066e-15
83.875	8.80597943012323e-16
83.9	9.83457547922295e-16
83.925	1.66609107203007e-15
83.95	8.37490212140703e-16
83.975	1.2886452825698e-15
84	4.02519085102624e-16
84.05	9.84916617986647e-16
84.075	8.54671230139319e-16
84.1	2.43680543825457e-15
84.125	5.29291559282275e-16
84.15	1.3976698414132e-15
84.175	1.35694301922942e-15
84.2	5.18339638828568e-16
84.225	1.07304561837158e-15
84.25	1.4768716707473e-15
84.275	7.50900206040514e-16
84.3	5.94579997277599e-16
84.325	7.00054771281853e-16
84.35	4.472877412289e-16
84.375	9.22367678842764e-16
84.4	1.70571030423237e-15
84.425	8.9692103569923e-16
84.45	1.46503737568048e-15
84.475	8.82593393153036e-16
84.5	1.90724817588192e-15
84.55	6.74072323088947e-16
84.575	1.53860877990724e-15
84.6	1.77198425409207e-15
84.65	2.69444210496041e-16
84.675	2.00074944985163e-15
84.7	6.83385816120411e-16
84.725	8.67494451163609e-16
84.75	1.30989824598114e-15
84.775	1.15448793052416e-15
84.8	1.49330747330785e-15
84.825	3.67567563216133e-16
84.85	3.88323721215641e-16
84.875	1.97933694358398e-15
84.9	9.17938122351581e-16
84.925	9.16390223845534e-16
84.95	1.94699566568392e-15
84.975	1.90488634653782e-15
85	1.4744840860154e-15
85.025	9.19862989794568e-16
85.05	5.42237819737056e-16
85.075	1.23738564824389e-15
85.1	1.49993034878196e-16
85.125	1.53527963565451e-15
85.15	2.05983044944249e-15
85.175	5.08962414651282e-15
85.2	5.66407567965679e-16
85.225	1.02682062085325e-15
85.25	8.69406215928704e-16
85.275	1.29917638504339e-15
85.3	4.82813010022012e-16
85.325	1.18100887332621e-15
85.35	1.01052818979771e-15
85.375	3.38005977963931e-16
85.4	1.54649876600367e-15
85.425	1.08436190229352e-15
85.45	2.54426194763183e-15
85.475	1.00147276256308e-15
85.5	1.68880018052026e-15
85.525	1.84296315789552e-15
85.55	1.2107528189755e-15
85.575	1.04176887324877e-15
85.6	5.02280448990625e-16
85.625	1.23419655778555e-15
85.65	7.07142085067251e-16
85.675	1.5572156768326e-15
85.7	4.51952695860111e-16
85.725	1.41612589560105e-15
85.75	6.72354438413899e-16
85.775	8.85507211822437e-16
85.8	1.38445077911414e-15
85.825	1.64218161350823e-15
85.85	9.36108294967836e-16
85.875	7.45134834452852e-16
85.9	1.25654782765017e-15
85.925	1.08129673868815e-15
85.95	2.16456863996769e-15
85.975	1.55231970671042e-15
86	1.98510359894659e-15
86.025	5.25444532058227e-16
86.05	1.8321258131116e-15
86.075	1.31142517418567e-15
86.1	2.35939199566142e-15
86.125	6.55010077553553e-16
86.15	6.14338917052577e-16
86.175	8.20541096758337e-16
86.2	7.12510724024324e-16
86.225	1.40957125937446e-15
86.25	1.13444041378532e-15
86.275	1.00593720427394e-15
86.3	7.49193901518659e-16
86.325	1.44749226552837e-15
86.35	1.40210954293286e-15
86.375	9.33300666919217e-16
86.4	1.49988174266895e-15
86.425	1.5340685169571e-15
86.45	1.06857389172291e-15
86.475	1.54467128333864e-15
86.5	9.58706481654722e-16
86.525	1.85991767326516e-15
86.55	1.11867627002308e-15
86.575	1.1918373297174e-15
86.6	1.55134281931301e-15
86.625	2.16279790265459e-15
86.65	7.18095692233442e-16
86.675	7.65443935282966e-16
86.7	6.88918624575156e-16
86.725	8.12676923278714e-16
86.75	1.63233363111277e-15
86.775	1.0072785380677e-15
86.8	1.67690475092014e-15
86.825	3.03461303187831e-15
86.85	9.12488649553154e-16
86.875	7.60341618319756e-16
86.9	1.94734884138246e-15
86.925	1.0621741157839e-15
86.95	9.8215859118341e-16
86.975	3.85593766337826e-16
87	9.22735311841761e-16
87.025	1.13982233768798e-15
87.05	1.12452123992706e-15
87.075	1.10222924647983e-15
87.1	1.13970016048618e-15
87.125	1.27564409190715e-15
87.15	1.47320449006451e-15
87.175	7.67356770771496e-16
87.2	1.48170375579283e-15
87.225	3.10496869353969e-16
87.25	1.70423405642261e-15
87.275	4.66356208318665e-16
87.3	3.40245602680882e-16
87.325	2.00803748071536e-15
87.35	5.3372032861011e-16
87.375	5.2937365296987e-16
87.4	8.7226973032982e-16
87.425	1.15079226358239e-15
87.45	7.90061852301098e-16
87.475	1.51300512221508e-15
87.5	9.23516112380835e-16
87.525	1.54328307165531e-15
87.55	5.15285151293427e-16
87.575	1.61163801483059e-15
87.6	1.58461702831145e-15
87.625	1.49877820373099e-15
87.65	2.0107850610091e-15
87.675	4.21920840460596e-16
87.7	6.1103438417781e-16
87.725	1.21340273892838e-15
87.75	1.01769890215313e-15
87.775	1.83296887404785e-15
87.825	5.78356025351317e-16
87.85	1.32094690054078e-15
87.875	1.40125126549247e-15
87.9	8.03425903103471e-16
87.925	1.44018798206307e-15
87.95	1.68183395249155e-15
87.975	7.50907964597148e-16
88	1.15418793433063e-15
88.025	6.37689401467322e-16
88.05	1.08761103850699e-15
88.075	1.12084273645312e-15
88.1	1.2094742961332e-15
88.125	6.88195887177086e-16
88.15	5.3279717079818e-16
88.175	1.26038732995761e-15
88.2	1.30311100891444e-15
88.225	9.54087226348573e-16
88.25	1.09527499958876e-15
88.275	1.3198484739741e-15
88.3	8.33035700010812e-16
88.325	3.64667337953137e-16
88.35	7.54943462365966e-16
88.375	1.09421096330824e-15
88.4	2.7144663383864e-16
88.45	3.49715863199067e-15
88.475	8.28992544102163e-16
88.5	2.16377491631425e-15
88.525	6.35777637733072e-16
88.55	1.72595977729901e-15
88.575	2.02086395784931e-15
88.6	2.85246657748684e-15
88.625	1.09257893357038e-15
88.65	1.20510876869161e-15
88.675	1.80803080437433e-15
88.7	8.1028376050749e-16
88.725	1.41016642842122e-15
88.75	2.29735898879069e-15
88.775	2.50154748433958e-15
88.8	2.10288957544948e-15
88.825	1.05860021992529e-15
88.85	1.56271744530489e-15
88.875	4.14619127532588e-15
88.9	6.11951255221988e-16
88.925	1.42013902385074e-15
88.95	1.17784913645109e-15
88.975	1.70098577318791e-15
89	1.13162355335028e-15
89.025	1.56934362159203e-15
89.05	6.79366850270442e-16
89.075	1.27425508828914e-15
89.1	5.84133984135634e-16
89.125	9.81051244601709e-16
89.15	6.88287625126824e-16
89.175	1.09739308314112e-15
89.2	1.00714565581132e-15
89.225	1.48969912307958e-15
89.25	8.8124308403143e-16
89.275	1.97265020850771e-15
89.3	6.9870581481797e-16
89.325	4.85987002668569e-16
89.35	1.90481564968585e-16
89.375	2.59099252890632e-15
89.4	1.32644583369585e-15
89.425	1.59113554791435e-15
89.45	6.52356009118957e-16
89.475	9.95346757192074e-16
89.5	9.75336018519909e-16
89.525	5.43202159734811e-16
89.55	6.57099965632642e-16
89.575	9.89955031128126e-16
89.6	1.02767406896721e-15
89.625	1.31072334607174e-15
89.65	6.38105294351873e-16
89.675	2.39945276001706e-15
89.7	8.09779230241798e-16
89.725	9.53805994920184e-16
89.75	2.7675629081191e-15
89.775	1.50152764188802e-15
89.8	5.42215581989792e-16
89.825	1.01370357906321e-15
89.85	9.51084306738764e-16
89.875	1.04557794770901e-15
89.9	3.18119997591879e-16
89.925	1.3560367780278e-15
89.95	1.14321322205407e-15
89.975	1.55884709224554e-15
90	1.45420953324463e-15
90.025	9.33952814907577e-16
90.05	2.61879769319342e-15
90.075	1.26356626935197e-15
90.1	1.03060802596379e-15
90.125	7.0591471756825e-16
90.15	1.70974143264546e-15
90.2	2.04787643729643e-15
90.225	1.19282779716336e-15
90.25	2.48433209973237e-16
90.275	1.03939826905132e-15
90.3	1.11961456373537e-15
90.325	1.01321840719819e-15
90.35	7.90070569098931e-16
90.375	1.45410907688706e-15
90.4	1.1095736043499e-15
90.425	1.11183113582017e-15
90.45	1.45408550881391e-15
90.475	8.57010300896274e-16
90.5	1.79755156685571e-15
90.525	7.54100155797634e-16
90.55	1.33631517177483e-15
90.575	1.55822076443001e-15
90.6	1.29824512075588e-15
90.625	1.57370806619221e-15
90.65	1.76797009760424e-15
90.675	1.75461901376417e-15
90.7	1.12839898627924e-15
90.725	1.21255702737743e-15
90.75	1.23586999541903e-15
90.775	1.64380972171398e-15
90.8	4.38066295451973e-16
90.825	1.17223833645621e-15
90.85	1.05065746422113e-15
90.875	7.30594326418107e-16
90.9	1.12484717621042e-15
90.925	1.87951860844514e-15
90.95	8.50827848068853e-16
90.975	1.7817834524252e-15
91.025	5.75220981585727e-16
91.075	1.10320107672254e-15
91.1	9.64191249654494e-16
91.125	8.20307721938422e-16
91.15	1.8256370047771e-15
91.175	1.8935813374085e-15
91.2	4.08691996748876e-16
91.225	1.43430160716948e-15
91.25	1.86837091941504e-15
91.275	4.64343470389561e-16
91.3	1.99083319568494e-15
91.325	9.45351619736064e-16
91.35	5.34376269109349e-16
91.375	1.10285471839421e-15
91.4	7.23208601021184e-16
91.425	1.36631278354715e-15
91.45	4.86808509193734e-16
91.475	1.4811255759368e-15
91.5	1.77031330765691e-15
91.525	1.25487419044082e-15
91.55	1.56716972350962e-15
91.575	1.63832071150264e-15
91.6	1.46760293645639e-15
91.625	1.25052711284279e-15
91.65	6.5845220971186e-16
91.675	9.24033619584718e-16
91.7	1.45323852061835e-15
91.725	1.43909235163151e-15
91.75	2.33122119550777e-15
91.775	1.23841832451168e-15
91.8	4.6720138792568e-16
91.825	1.6604457359419e-15
91.85	9.4492701388583e-16
91.875	1.08891530881215e-15
91.9	2.42282161727163e-15
91.95	8.38043230421759e-16
91.975	1.67493283531303e-15
92	1.49255636108662e-15
92.025	1.65112822012697e-15
92.05	9.99890743917493e-16
92.075	2.59347408226951e-15
92.1	2.16325550715523e-15
92.125	6.79486049471536e-16
92.175	1.85984065594584e-15
92.2	1.30918606489117e-15
92.225	1.05062899198928e-15
92.25	8.16116203049272e-16
92.275	1.36861628501936e-15
92.3	7.27092638744425e-16
92.325	2.255116680533e-15
92.35	1.8536248966009e-15
92.375	1.12028990275106e-15
92.4	1.4457442955084e-15
92.425	2.75972961625865e-15
92.45	1.07312545281085e-15
92.475	1.63052255756765e-15
92.5	1.10381650433138e-15
92.525	1.42311852657306e-15
92.55	2.71782877942941e-15
92.6	1.09399719613091e-15
92.625	1.36744435827892e-15
92.65	5.57423550340727e-16
92.675	1.42657103076648e-15
92.7	9.79719582269306e-16
92.725	1.28952243168499e-15
92.75	7.83137974020708e-16
92.775	5.87895185214344e-16
92.8	2.79742329634503e-15
92.825	1.10624516557708e-15
92.85	2.60552474092056e-15
92.875	1.81880589605185e-15
92.9	2.30943066045604e-15
92.925	5.35330239038742e-16
92.95	1.01868570109233e-15
92.975	1.22752082423066e-15
93	1.16973635571039e-15
93.025	4.54486518513903e-15
93.05	5.43296905436334e-15
93.075	9.64174722054649e-16
93.1	1.68460251767871e-15
93.125	1.15835128892641e-15
93.15	1.42038441854536e-15
93.2	9.77290915279096e-16
93.225	1.24367362309505e-15
93.25	7.8663632088523e-16
93.275	7.80889735243673e-16
93.3	1.31216125804912e-15
93.325	1.03621472919084e-15
93.35	1.90686722649326e-15
93.375	4.48582226133911e-16
93.4	1.21701610821769e-15
93.425	1.36140824825153e-15
93.45	8.40942268585456e-16
93.475	1.92271864107862e-15
93.5	7.13471719101666e-16
93.525	2.0282863645472e-15
93.55	1.99945164365117e-15
93.575	1.92232087638636e-15
93.6	9.39047737456153e-16
93.625	2.56623090737187e-15
93.65	1.43303285904665e-15
93.675	1.81631889300655e-15
93.7	5.96091402899518e-16
93.725	1.36997983352666e-15
93.75	1.47660675496112e-15
93.775	1.64910929131377e-15
93.8	2.22370439743095e-15
93.825	1.59752894231817e-15
93.875	1.01144499679737e-15
93.9	7.09927510265486e-16
93.925	1.11632130437879e-15
93.95	6.36381482182104e-16
94	2.03432046706204e-15
94.025	1.80643718479384e-15
94.05	1.15745612934846e-15
94.075	9.83110370398109e-16
94.1	6.68488170534324e-16
94.125	1.54171333587266e-15
94.15	1.15431832256988e-15
94.175	3.05718412011896e-15
94.2	1.28807191868853e-15
94.225	9.35311068702964e-16
94.25	1.88770939907517e-15
94.275	2.18746973699853e-15
94.3	1.39174734883833e-15
94.325	2.26469080020153e-15
94.35	6.48135441302733e-16
94.375	1.06931111115404e-15
94.4	1.06262773625799e-15
94.425	2.63373518989724e-15
94.45	2.03212359200275e-15
94.475	3.95336232160023e-16
94.5	1.36333388832863e-15
94.525	1.0317472003867e-15
94.55	1.41262658635107e-15
94.6	6.68616756401129e-16
94.625	1.07497025321102e-15
94.65	7.02094480134318e-16
94.675	1.37057128041777e-15
94.7	2.99847828553839e-15
94.725	1.46772534313195e-15
94.75	9.61694960413839e-16
94.775	1.75953905717284e-15
94.8	7.2049512712485e-16
94.825	1.76191365928731e-15
94.85	1.28111322589592e-15
94.875	3.29943348191119e-15
94.9	9.43042039672734e-16
94.925	7.62363901353008e-16
94.95	1.30893623026615e-15
94.975	1.81353308373647e-15
95	1.10757838339687e-15
95.025	1.18813239920554e-15
95.05	3.17478955961568e-15
95.075	1.17878901004852e-15
95.1	8.68916613118988e-16
95.125	1.56799648560379e-15
95.15	1.13117235715882e-15
95.175	6.06094601696045e-16
95.2	9.99667978618142e-16
95.225	1.08800042554292e-15
95.25	1.20143912424587e-15
95.275	7.35864991199399e-16
95.3	5.86427154197055e-16
95.325	1.02319439050913e-15
95.35	2.14584946135122e-15
95.375	9.19212667860121e-16
95.4	1.34134095824788e-15
95.425	1.08395224327014e-15
95.45	1.38878381443541e-15
95.475	1.94438424126811e-15
95.5	7.7543054605711e-16
95.525	2.26555208232711e-15
95.55	1.70658149662204e-15
95.575	7.2129590298173e-16
95.6	9.24128540710436e-16
95.625	1.49453026858636e-15
95.65	1.14567917189967e-15
95.675	1.46918910063282e-15
95.7	4.93240302916164e-16
95.725	2.25296032879368e-15
95.75	2.01572691348532e-15
95.775	1.18452646964313e-15
95.8	1.77994996097621e-15
95.825	1.85566591686021e-15
95.85	2.04643016838884e-15
95.875	1.4480114201363e-15
95.9	9.35436395719158e-16
95.925	1.83117798302268e-15
95.95	2.52403421155797e-15
95.975	1.13827433737859e-15
96	9.59332700739534e-16
96.025	1.34476650434707e-15
96.05	1.12660583289354e-15
96.1	1.20296858218049e-15
96.15	7.08922017625974e-16
96.175	1.23089363631174e-15
96.2	2.32337626583048e-15
96.225	6.31069926419218e-16
96.25	3.69967947971508e-16
96.275	1.20643979599491e-15
96.3	2.50757147684749e-15
96.325	9.30820263820494e-16
96.35	1.37686131834389e-15
96.375	1.34764944497641e-15
96.4	2.19287276131416e-15
96.425	1.88880557170777e-15
96.45	8.45176151207621e-16
96.475	1.47029997081363e-15
96.5	1.54523531677653e-15
96.525	1.97560041317892e-15
96.55	2.09241405033761e-15
96.575	1.69090134887366e-15
96.6	9.17829222746782e-16
96.625	1.75582743078494e-15
96.65	2.2224811583336e-15
96.675	2.36447310748802e-15
96.7	2.92984344461594e-15
96.725	1.6703279856151e-15
96.75	3.43362270294872e-15
96.775	1.25265816443305e-15
96.8	8.8160659185492e-16
96.825	7.76667980499345e-16
96.85	1.71914498837551e-15
96.875	1.07737158467053e-15
96.9	1.09067252117633e-15
96.925	1.80064482397411e-15
96.95	8.29424152018356e-16
96.975	1.18853266759784e-15
97	1.58816052689379e-15
97.025	2.00024720565323e-15
97.05	1.79614423107548e-15
97.075	3.1272283464206e-15
97.1	2.09224382453374e-15
97.125	3.72774596634206e-16
97.15	1.889517018402e-15
97.175	1.49268241761393e-15
97.2	1.59611913079624e-15
97.225	7.97068201001589e-16
97.25	1.71724220461385e-15
97.275	1.32319659174238e-15
97.3	1.73299485343914e-15
97.325	9.4339938721554e-16
97.35	1.02688341148498e-15
97.375	1.83866254492619e-15
97.4	9.22864303319482e-16
97.425	1.86443921288003e-15
97.45	7.49274228103044e-16
97.475	2.41380312124093e-15
97.5	1.6450295022173e-15
97.525	1.61321175967943e-15
97.55	8.85321730242977e-16
97.575	5.46898655204635e-16
97.6	1.92088435325881e-15
97.625	8.16112445382599e-16
97.65	1.00927929926058e-15
97.7	2.34851634951422e-15
97.725	1.28642734221346e-15
97.75	1.19857250804528e-15
97.775	1.52468628621086e-15
97.8	2.34165208289949e-15
97.825	7.28465348749916e-16
97.85	1.04383168934308e-15
97.875	1.59540930260836e-15
97.9	1.49032741911981e-15
97.925	2.06925945370223e-15
97.95	1.36702476331975e-15
97.975	1.10894684548248e-15
98	2.21973454668197e-15
98.025	2.07439511144096e-15
98.05	1.30257229007575e-15
98.075	1.26530282649652e-15
98.1	1.72901687470192e-15
98.125	2.88746818123818e-15
98.15	1.92044952907882e-15
98.175	1.81775667525347e-15
98.225	8.36792925866713e-16
98.25	6.53248005022452e-16
98.275	1.61127226532028e-15
98.3	8.47854177250436e-16
98.325	2.1374761610211e-15
98.35	1.05165934366785e-15
98.375	2.61455283569889e-15
98.4	2.74257959424883e-15
98.425	9.32263785373235e-16
98.45	3.32420516123629e-15
98.475	2.36016703728865e-15
98.5	9.47041671742457e-16
98.525	1.57979202997432e-15
98.55	6.5227030496961e-16
98.575	1.59287614345169e-15
98.6	5.74089945257312e-16
98.625	1.7632479805367e-15
98.65	1.65052562628472e-15
98.675	5.05813952338504e-16
98.7	2.2488950366251e-15
98.725	1.1530502066246e-15
98.75	1.30678473404709e-15
98.775	2.10931041801161e-15
98.8	7.99672839872588e-16
98.825	1.24963762561154e-15
98.85	1.50710753358755e-15
98.875	2.41323321237304e-15
98.9	7.19190618656945e-16
98.925	1.98886655412459e-15
98.95	1.59541491050123e-15
98.975	2.47119776617718e-15
99	1.67008755421242e-15
99.025	1.52666947060695e-15
99.05	1.26434557015928e-15
99.075	1.99214955846292e-15
99.1	1.31417660201472e-15
99.125	2.00183090481738e-15
99.15	2.76569927121603e-15
99.175	8.89780929044516e-16
99.2	2.79609824686248e-15
99.225	2.30603147421818e-15
99.25	1.36721192614713e-15
99.275	1.2603724997274e-15
99.3	1.01857984930956e-15
99.325	1.8850062234676e-15
99.35	2.68340899830339e-15
99.375	8.47790943845462e-16
99.4	1.97126381727e-15
99.425	1.19418571494839e-15
99.45	1.60862809406714e-15
99.475	1.15891685099009e-15
99.5	2.37090582960857e-15
99.525	1.89865513231065e-15
99.55	7.56147059347338e-16
99.575	9.36084871028242e-16
99.6	6.18300360993103e-16
99.625	1.87515909138357e-15
99.65	2.70420128893379e-15
99.675	2.19225118023617e-15
99.7	3.00838464982804e-16
99.725	1.5191152233137e-15
99.75	1.34569913854953e-15
99.775	1.0409845203235e-15
99.8	1.62109738942684e-15
99.825	5.42741249940165e-16
99.85	1.48188851727584e-15
99.875	1.69697237670383e-15
99.9	6.91520665222849e-16
99.925	1.57118350292444e-15
99.95	9.02216052844873e-16
99.975	1.24151963419636e-15
100	1.06970804338379e-15
100.025	7.30511602170148e-16
100.05	1.9979223771905e-15
100.075	1.9051925635363e-15
100.1	1.36997455976848e-15
100.125	2.49276263163824e-15
100.15	1.74232297330935e-15
100.175	1.29133487167054e-15
100.2	2.07415888705781e-15
100.225	1.65323933213804e-15
100.25	2.45828779287782e-15
100.275	1.55550897239449e-15
100.3	2.79553890793433e-15
100.325	1.70678798262958e-15
100.35	8.12930187035628e-16
100.375	1.41732273226748e-15
100.4	1.9978946770304e-15
100.425	6.64923740061014e-16
100.45	4.88275799277003e-16
100.475	1.15306670812961e-15
100.5	6.21509700208399e-16
100.525	1.92947470314505e-15
100.55	1.50157282219026e-15
100.575	7.90162805064741e-16
100.6	1.14508210881933e-15
100.625	2.64706444343672e-15
100.65	2.76258526520947e-15
100.675	1.48510419493308e-15
100.7	1.73742515650001e-15
100.725	1.39142979792319e-15
100.75	1.62307932988096e-15
100.775	1.3641311056338e-15
100.8	2.24402047827828e-15
100.825	1.55509602673616e-15
100.85	1.55508422799001e-15
100.875	1.99627370634912e-15
100.9	1.23211166371402e-15
100.925	1.52144561308969e-15
100.95	1.54821361764459e-15
100.975	2.46552229031989e-15
101	5.35723360812677e-16
101.025	7.29984812141141e-16
101.05	1.13500118899506e-15
101.075	1.42280230529881e-15
101.1	1.39696547376344e-15
101.125	2.27447689639498e-15
101.15	1.57934513312582e-15
101.175	2.337806829473e-15
101.2	9.19280051246283e-16
101.225	2.12640501347323e-15
101.25	1.63938542156276e-15
101.275	2.27870645331365e-15
101.3	1.60281644868724e-15
101.325	1.2961774801345e-15
101.35	1.57576393290886e-15
101.375	9.02686197528295e-16
101.4	1.54700993670549e-15
101.425	1.17362544924403e-15
101.45	2.14826686845145e-15
101.475	1.45517307692363e-15
101.5	1.91028459529517e-15
101.525	2.24854777096217e-15
101.55	1.02508692728463e-15
101.575	6.75675718458905e-16
101.625	1.6508603976235e-15
101.65	7.28572671711841e-16
101.675	1.97457202327596e-15
101.7	3.61748117189505e-16
101.725	1.07735749855887e-15
101.75	1.08849380516508e-15
101.775	1.8781071648477e-15
101.8	1.12514570913149e-15
101.825	1.22071422387886e-15
101.85	2.98431472529816e-15
101.875	6.42207704636454e-16
101.9	7.23579120773066e-16
101.925	1.7090392515161e-15
101.95	2.15814301673044e-15
101.975	7.74853105477435e-16
102	3.09804140673464e-15
102.025	2.74605433187629e-15
102.05	2.677977065007e-15
102.075	4.45252546718175e-16
102.1	1.69593269525464e-15
102.125	9.96177453042819e-16
102.15	3.61977651469272e-15
102.175	1.48509129635684e-15
102.2	1.42854562692973e-15
102.225	1.5981774519726e-15
102.25	2.18601910044031e-15
102.275	1.25418908389551e-15
102.3	1.5159130691618e-15
102.325	1.46624705014811e-15
102.35	2.16089914872863e-15
102.375	7.59736567107321e-16
102.4	1.84203542388912e-15
102.425	1.02263384648552e-15
102.45	1.59129655863215e-15
102.475	2.05115131370453e-15
102.5	1.52067534275048e-15
102.525	7.11083227897105e-16
102.55	7.96062151861289e-16
102.575	6.22482598088442e-16
102.6	1.73628337222688e-15
102.625	1.69331447760887e-15
102.65	1.9213672115787e-15
102.675	3.59975382742073e-15
102.7	1.07748281729935e-15
102.725	6.06797187201263e-16
102.75	1.95038167116674e-15
102.775	1.97752148264868e-15
102.8	2.56434299098582e-15
102.825	2.46682317556941e-15
102.85	2.01229780073267e-15
102.875	1.29130343412676e-15
102.9	1.93907148205476e-15
102.925	1.04865740050099e-15
102.95	1.80036689883679e-15
102.975	1.6057081191194e-15
103.025	7.31727527170834e-16
103.05	8.14918525182651e-16
103.075	1.78057594201128e-15
103.1	2.01669729770351e-15
103.125	1.24156465152842e-15
103.15	2.9371885926238e-15
103.175	1.91484279557829e-15
103.2	2.3915094217368e-15
103.275	1.01690474113287e-15
103.3	8.91909903471104e-16
103.325	1.40366216237593e-15
103.35	1.17558760471571e-15
103.375	2.92277726727541e-15
103.4	9.21394525417869e-16
103.425	1.18383056006399e-15
103.475	2.514913734598e-15
103.5	1.1055274265746e-15
103.525	2.37288629099202e-15
103.55	1.11833320191942e-15
103.575	9.99864527525639e-16
103.6	1.92393091263131e-15
103.625	1.89362472910963e-15
103.65	6.68625729338051e-16
103.675	9.35173984277212e-16
103.7	2.5322012276142e-15
103.725	1.56061109185659e-15
103.75	2.02585661564038e-15
103.775	2.7831999348616e-15
103.825	1.60878427948243e-15
103.85	1.92461431147102e-15


==> figures/mode_spec/mode_spec-2.tsv <==
103.85	1.92461431147102e-15
103.875	2.54989247925438e-15
103.9	1.94090634834383e-15
103.925	2.36957078626292e-15
103.95	2.28681692632305e-15
103.975	2.45138613845445e-15
104	1.32825556135636e-15
104.025	1.61259817448811e-15
104.05	3.02876514449167e-15
104.075	3.38176496754972e-16
104.1	6.14152630926175e-16
104.125	2.49860867772706e-15
104.15	1.65696927386886e-15
104.175	8.21252940999671e-16
104.2	1.25517052356789e-15
104.225	3.29783701523529e-15
104.25	1.04255997041889e-15
104.275	1.35491213913858e-15
104.3	1.01722498730511e-15
104.325	1.1035532306972e-15
104.35	2.91453987217596e-15
104.375	1.41563043471119e-15
104.4	1.45233067277454e-15
104.425	2.58806051573281e-15
104.45	1.36011379017147e-15
104.475	1.46880859242244e-15
104.5	1.70929341228175e-15
104.525	2.79152273394023e-15
104.55	2.37862915319222e-15
104.575	2.17759051113628e-15
104.6	1.10912334857248e-15
104.625	8.61821515041558e-16
104.65	1.8443124313553e-15
104.675	2.24521741101289e-15
104.7	1.99054475419075e-15
104.725	4.30680899229853e-16
104.75	9.84133268368066e-16
104.775	2.64295625153414e-15
104.825	1.93039530895953e-15
104.85	1.26904674528228e-15
104.875	9.85070758864944e-16
104.9	1.164945570511e-15
104.925	1.58310210412786e-15
104.95	2.77677475786042e-15
104.975	8.96378286515898e-16
105	2.99332961940053e-15
105.025	1.75916598619191e-15
105.05	2.17207211597741e-15
105.075	1.77782556382596e-15
105.1	2.03838383263634e-15
105.125	9.54666103636971e-16
105.15	2.27094150230712e-15
105.175	2.36961670881432e-15
105.2	1.65155802552284e-15
105.225	8.75564181412426e-16
105.25	6.33643968556629e-16
105.275	1.55810305891693e-15
105.3	2.48831830528186e-15
105.325	1.28602885974068e-15
105.35	2.79185153021158e-15
105.375	2.15635418106852e-15
105.4	7.90974882608027e-16
105.425	2.98319917459304e-15
105.45	2.11409822796248e-15
105.475	3.01078009792493e-15
105.5	9.92755887202678e-16
105.525	1.63091288814876e-15
105.55	1.40475471081042e-15
105.575	3.04669935889859e-15
105.6	1.45304170873316e-15
105.625	1.09480312103415e-15
105.65	2.19049499447208e-15
105.675	1.54215074285816e-15
105.7	9.94792825383456e-16
105.775	2.73215669277571e-15
105.8	1.41165958858863e-15
105.825	2.26373137614912e-15
105.85	2.03555562667129e-15
105.875	6.45621016070287e-16
105.9	2.28105542071889e-15
105.925	2.35597105337553e-15
105.95	7.12236806387163e-16
105.975	2.46053393619465e-15
106	2.79127120295639e-15
106.025	1.44169474019833e-15
106.05	1.50886412968175e-15
106.075	2.24740164573422e-15
106.1	2.28894050582276e-15
106.125	2.82080381144479e-15
106.15	1.03657979028065e-15
106.175	2.12690499126529e-15
106.2	1.94265883704848e-15
106.225	1.21564791863868e-15
106.25	1.94493478051632e-15
106.275	1.30981179139226e-15
106.3	1.4432175465961e-15
106.325	2.04477632739456e-15
106.35	2.13160874337328e-15
106.375	3.58606503625013e-15
106.4	1.32644176790398e-15
106.425	8.03300035204653e-16
106.45	2.10073069912361e-15
106.475	2.49600214878845e-15
106.5	1.62647114997717e-15
106.525	9.93357845285419e-16
106.55	1.68139519839541e-15
106.575	1.9618220439388e-15
106.6	2.71338088184259e-15
106.625	6.72713265444801e-16
106.65	2.64942335301106e-15
106.675	3.87424817773493e-15
106.7	1.46054797031612e-15
106.725	1.8908050820285e-15
106.75	1.83140378580332e-15
106.775	1.39491834030795e-15
106.8	4.74126491580672e-16
106.825	1.536279619606e-15
106.85	3.51803450353584e-15
106.875	1.62300228826577e-15
106.9	1.47530018966936e-15
106.925	2.91310878090036e-15
106.95	2.36958498519713e-15
106.975	2.09125668914732e-15
107	9.69598824053451e-16
107.025	2.34729140746201e-15
107.05	2.94686777893353e-15
107.075	1.0353535984082e-15
107.1	1.90586852937734e-15
107.125	2.4157388053581e-15
107.15	2.5287037444939e-15
107.175	9.85802860859417e-16
107.2	1.36969928492489e-15
107.225	1.30286433354656e-15
107.25	2.19433301561612e-15
107.275	1.61435866882427e-15
107.3	2.09033038195572e-15
107.325	1.66332836350991e-15
107.35	1.53564685720653e-15
107.375	1.93275354601986e-15
107.4	1.7268937178185e-15
107.425	1.61497101425266e-15
107.45	1.28763390404065e-15
107.475	1.27455048121175e-15
107.5	1.71844688004487e-15
107.525	1.60821535972544e-15
107.55	1.34155851446837e-15
107.575	1.74975744409146e-15
107.6	1.74859638596428e-15
107.625	2.5253391801822e-15
107.65	5.77272296802827e-16
107.675	3.28104835638735e-15
107.7	1.03237844852336e-15
107.725	3.75295741066194e-15
107.75	2.0380615090336e-15
107.775	1.44461871264239e-15
107.8	1.36588593900557e-15
107.825	1.07371362630173e-15
107.85	2.39319975375008e-15
107.875	1.43431118266422e-15
107.9	1.65945143535166e-15
107.925	3.31476848787945e-15
107.95	1.16937197169533e-15
107.975	3.42817381770916e-15
108	1.17250535392403e-15
108.025	1.52031688191849e-15
108.05	1.15753284019403e-15
108.075	1.85117567646875e-15
108.1	1.68937144840671e-15
108.125	2.22746389550002e-15
108.15	2.11545804014434e-15
108.175	1.61756140517514e-15
108.2	1.45478784013939e-15
108.225	1.2167038697376e-15
108.25	2.50534457505655e-15
108.275	1.55970211121377e-15
108.3	1.559475328466e-15
108.325	2.05364490071775e-15
108.35	1.81448454633165e-15
108.375	2.05704486767802e-15
108.4	2.45716029172752e-15
108.425	2.5055124708819e-15
108.45	1.76102713180691e-15
108.475	2.97839645804562e-15
108.5	2.15134034329074e-15
108.525	1.04116146685987e-15
108.55	3.86952278717798e-15
108.575	2.2079006396405e-15
108.6	3.14341582265045e-15
108.625	7.98853178245969e-16
108.65	7.77159090448365e-16
108.675	1.38991152215627e-15
108.7	1.38040647317532e-15
108.725	2.19666121154551e-15
108.75	2.11971615854173e-15
108.775	1.30918420712048e-15
108.8	2.18393319636751e-15
108.825	2.61012315949873e-15
108.85	1.2839131487929e-15
108.875	7.42956878983716e-16
108.9	4.36040557105342e-15
108.925	2.98034138572387e-15
108.95	1.7768282930491e-15
108.975	2.90464791217671e-15
109	1.36618542499127e-15
109.025	9.92786205614738e-16
109.05	1.32380222718207e-15
109.075	1.87359812916916e-15
109.1	1.79455285488846e-15
109.125	8.04718636421381e-16
109.15	1.0190697753451e-15
109.175	1.94261873521214e-15
109.2	1.17820730193827e-15
109.225	8.12872304924879e-16
109.25	2.10059823104467e-15
109.275	1.4977085354296e-15
109.3	1.24681877556586e-15
109.35	2.05055080429675e-15
109.375	1.17032723109691e-15
109.4	1.67098013255507e-15
109.425	3.58979745788644e-15
109.45	1.59806601415584e-15
109.475	1.32931041636685e-15
109.5	2.33670857242896e-15
109.525	4.5718046395031e-16
109.55	8.09068449462807e-16
109.575	1.75695144852027e-15
109.6	9.19105176915583e-16
109.625	1.48486082700266e-15
109.65	2.74585788898258e-15
109.675	8.11616727470281e-16
109.7	6.88019622610161e-16
109.725	1.3679876801806e-15
109.75	8.66886780339968e-16
109.775	2.17626982826191e-15
109.8	1.24026156373421e-15
109.825	2.05880225013244e-15
109.85	1.32837004806888e-15
109.875	2.5756736929007e-16
109.9	2.16382939618061e-15
109.925	2.4415628036293e-15
109.95	2.56659032193674e-15
109.975	9.54003120412672e-16
110	1.6642951467537e-15
110.025	3.4188108531345e-15
110.05	6.04135676246529e-16
110.075	1.76954291893795e-15
110.1	1.55760188830921e-15
110.125	1.15197463675437e-15
110.15	2.9345832296251e-15
110.175	2.12879946163933e-15
110.2	1.93355611423713e-15
110.225	2.0850531384297e-15
110.25	2.57585156735284e-15
110.275	1.11470519901086e-15
110.3	4.15817500396721e-15
110.325	1.391547852733e-15
110.35	1.92778735827602e-15
110.375	1.74743721568613e-15
110.4	2.09786934137219e-15
110.425	4.14390640608206e-15
110.45	1.22668363785222e-15
110.475	1.46294206170564e-15
110.5	2.28182325504185e-15
110.525	1.78380340606281e-15
110.55	1.58631974453451e-15
110.575	1.49116331453796e-15
110.6	3.0056178998085e-15
110.625	2.23366048077863e-15
110.65	3.60642696909754e-15
110.675	2.43535902069488e-15
110.7	2.47253771317843e-15
110.725	9.22446321781381e-16
110.75	1.241621697148e-15
110.775	1.51778542745561e-15
110.8	5.83509981041521e-16
110.825	2.56382816891111e-15
110.85	2.41030667338026e-15
110.875	2.38453760966455e-15
110.9	1.80171357140267e-15
110.925	2.6513844092653e-15
110.95	2.49171890943595e-15
110.975	3.00805556462668e-15
111	6.35800977743874e-16
111.025	1.59901177719499e-15
111.05	2.53105542972036e-15
111.075	1.9433333238894e-15
111.1	1.55182710538865e-15
111.125	1.74127538782041e-15
111.15	2.89609128453914e-15
111.175	2.22324582229625e-15
111.2	3.02617688040573e-15
111.225	2.47943442578281e-15
111.25	2.11780449301882e-15
111.275	4.57463594299265e-15
111.3	2.07341222120371e-15
111.325	2.56961274380077e-15
111.35	1.40877774150778e-15
111.375	2.90935056365075e-15
111.4	6.9829066797195e-16
111.425	1.47674722665622e-15
111.45	2.66559978101128e-15
111.475	3.059003495851e-15
111.5	1.17143809545144e-15
111.525	1.69918937901078e-15
111.55	7.44123628174418e-16
111.6	2.74915475894231e-15
111.625	1.65977640472256e-15
111.65	2.11860915825166e-15
111.675	2.44243370473336e-15
111.7	5.27630652095656e-15
111.725	1.06475374600637e-15
111.75	2.74846709039076e-15
111.775	3.69479824833242e-15
111.8	1.27075651300294e-15
111.825	1.58555373131632e-15
111.85	9.20102524355679e-16
111.875	2.20397953335671e-15
111.9	1.57277326356854e-15
111.925	1.63136493320101e-15
111.95	1.63168434551863e-15
111.975	1.57630669142886e-15
112	9.81405834926362e-16
112.025	4.76386948649233e-16
112.05	1.36424680188475e-15
112.075	1.07968198305961e-15
112.1	1.15106092698431e-15
112.125	1.56075883994653e-15
112.15	1.14993457104483e-15
112.175	1.59485350494216e-15
112.2	1.14750110453907e-15
112.225	1.45639312995697e-15
112.25	1.48624708118305e-15
112.275	2.33570586242271e-15
112.3	1.80444894493461e-15
112.325	1.5353801953232e-15
112.35	2.02591464358726e-15
112.375	2.48942727524013e-15
112.4	1.6588027734033e-15
112.425	2.09231584262768e-15
112.45	1.56943089501824e-15
112.475	2.16333187534406e-15
112.5	1.80826848223485e-15
112.525	2.6203201812153e-15
112.55	1.17545819961463e-15
112.575	2.1197584577599e-15
112.6	3.39539606119077e-15
112.625	7.27558572475199e-16
112.65	3.14741579395888e-15
112.675	5.08634186152126e-15
112.7	2.20640448455104e-15
112.725	5.58872158245973e-16
112.75	2.1895637989079e-15
112.775	3.78606536119172e-15
112.8	2.94348048690915e-15
112.825	1.09850371682201e-15
112.85	2.03151123413042e-15
112.875	2.0542283246129e-15
112.9	1.39560225769914e-15
112.95	3.1237037939105e-15
112.975	2.24007433606973e-15
113	3.16731122817591e-15
113.025	2.06168762149876e-15
113.05	2.92771547925077e-15
113.075	2.36819400731898e-15
113.1	1.05791665410977e-15
113.125	1.51758017069921e-15
113.15	3.10448685553215e-15
113.175	2.77726341724932e-15
113.2	3.00766178373917e-15
113.225	2.21108752035401e-15
113.25	2.63663744330045e-15
113.275	5.3303733331822e-15
113.3	6.11877592096269e-15
113.325	1.23651598440413e-14
113.35	2.07361252913538e-14
113.375	1.26553367213783e-13
113.4	4.9599793026193e-13
113.425	2.07016411993571e-14
113.475	4.94810078872268e-15
113.5	2.26894088957446e-15
113.525	2.55962399495529e-15
113.55	3.72654412364973e-15
113.575	1.7784727809774e-15
113.6	3.55437402719716e-15
113.625	1.4908961294438e-15
113.65	2.49096961199583e-15
113.675	2.08890022967367e-15
113.7	1.16139650993316e-15
113.725	3.13682547325554e-15
113.75	2.9145746589674e-15
113.775	1.92822697377108e-15
113.8	4.12881174854987e-15
113.825	3.56794409018377e-15
113.85	2.31092333878646e-15
113.875	3.30279744147675e-15
113.9	1.8385404370807e-15
113.925	2.25825297006066e-15
113.95	2.13885898893517e-15
113.975	2.04767685552974e-15
114	2.34835806175682e-15
114.025	1.7196520514762e-15
114.05	4.36070866015273e-15
114.075	2.02897503234195e-15
114.1	1.75407858743871e-15
114.125	2.12023811708481e-15
114.15	2.49729851667557e-15
114.175	2.43718469678293e-15
114.2	2.01624119838233e-15
114.225	1.00149826241164e-15
114.25	1.34733312195159e-15
114.275	1.62044084264808e-15
114.3	8.67607310617541e-16
114.325	1.99608210599909e-15
114.35	1.49266852369613e-15
114.375	1.82682313990167e-15
114.4	1.42949140097302e-15
114.425	4.48770327257876e-15
114.45	4.22033001230177e-15
114.475	1.62012477060259e-15
114.5	7.85026890732105e-16
114.525	1.99578804906166e-15
114.55	1.82959446087941e-15
114.575	8.72227334920295e-16
114.6	7.83990451133502e-16
114.625	3.81322689937468e-15
114.65	5.88480858820031e-15
114.675	3.57493378343846e-15
114.725	7.62650629322934e-16
114.75	2.29664846198566e-15
114.775	2.41208098573634e-15
114.8	3.80536836684554e-15
114.825	1.14330331125507e-15
114.85	1.67231178279564e-15
114.875	5.21094434740064e-15
114.9	2.4819736565805e-15
114.925	1.30529127187308e-15
114.95	1.27482223573696e-15
114.975	3.07218208003923e-15
115	2.09537781379166e-15
115.025	1.67742060598738e-15
115.05	1.72316482831027e-15
115.075	1.73337711665527e-15
115.1	2.3748598815998e-15
115.125	8.48542579131978e-16
115.15	1.4052514646411e-15
115.175	1.09016380414942e-15
115.2	1.77992259265634e-15
115.225	1.83998661520716e-15
115.25	2.01328976443631e-15
115.275	1.41598089478939e-15
115.3	2.71457117272139e-15
115.325	4.23059391412347e-16
115.35	2.69677153374871e-15
115.375	1.52790817263272e-15
115.4	2.07800150954686e-15
115.425	2.40078743586885e-15
115.45	1.05926466386297e-15
115.475	9.0640398300859e-16
115.5	3.68580494142915e-15
115.525	1.78835912395706e-15
115.55	1.98655581518524e-15
115.575	2.84617845205093e-15
115.6	3.48972456349517e-15
115.625	3.78475370898514e-15
115.65	5.10636667896471e-16
115.675	3.26147037749547e-15
115.7	3.96900955000303e-15
115.725	1.6701372296128e-15
115.75	2.11493804086118e-15
115.775	1.51712697229985e-15
115.8	1.77425514453808e-15
115.825	9.78803819213401e-16
115.85	1.43318221601173e-15
115.875	1.45587551586258e-15
115.9	2.75848944780292e-15
115.925	3.20680185188534e-15
115.95	2.62463464936414e-15
115.975	1.70407766668153e-15
116	1.748184321308e-15
116.025	2.69604544157644e-15
116.05	1.16098454936347e-15
116.075	3.08726499415734e-15
116.1	1.22871059336023e-15
116.125	1.1395970891884e-15
116.15	1.02370756267295e-15
116.175	1.90678437617785e-15
116.2	2.82513101205628e-15
116.225	1.30586898548916e-15
116.25	1.73223760593109e-15
116.275	1.53024792683847e-15
116.3	9.80420705484389e-16
116.325	2.17997759010048e-15
116.35	1.41729414080518e-15
116.375	1.42043825011705e-15
116.4	6.6798450555028e-16
116.425	2.55947506334309e-15
116.45	2.03837600896552e-15
116.475	1.77943300677108e-15
116.5	1.62159959226958e-15
116.525	2.93606136103302e-15
116.55	2.98409923180291e-15
116.575	2.91601488027219e-15
116.6	1.56996499807382e-15
116.625	2.58354742832312e-15
116.65	1.12701563184428e-15
116.675	2.26123415079145e-15
116.7	3.15791008915546e-15
116.725	5.24618684221052e-16
116.75	2.95513156972054e-15
116.775	1.66809214440556e-15
116.8	1.30892898527704e-15
116.825	1.32645069390938e-15
116.85	2.82084947708462e-15
116.875	7.35405531853493e-16
116.9	2.44026433424926e-15
116.925	1.96680403927572e-15
116.95	1.72759066521127e-15
116.975	7.72510085209144e-16
117	2.51130987076927e-15
117.025	1.89338923282568e-15
117.05	3.4566314581041e-15
117.075	2.33648976007631e-15
117.1	2.69667307583294e-15
117.125	1.83554202667307e-15
117.15	2.90965047251829e-15
117.175	2.97178975448999e-15
117.2	3.33214889123177e-15
117.225	3.33654344340876e-15
117.25	2.21636804336639e-15
117.275	2.34465356817557e-15
117.3	1.64673808859372e-15
117.325	2.1556271078435e-15
117.35	1.36447522273166e-15
117.375	1.52773787632152e-15
117.4	1.05608875853139e-15
117.45	1.84948367609283e-15
117.475	1.05201270446113e-15
117.5	2.01159504724931e-15
117.525	2.44218376878305e-15
117.55	1.31108629226606e-15
117.575	1.21235569766763e-15
117.6	1.22803616478216e-15
117.625	1.72502169612916e-15
117.65	1.77789219956911e-15
117.675	3.35562441609235e-15
117.7	1.20276459959855e-15
117.725	1.76213658372786e-15
117.75	3.1040937752843e-15
117.775	2.2624703247098e-15
117.8	9.35364440339022e-16
117.825	2.32057434333141e-15
117.85	1.04555707370016e-15
117.875	4.62306911427341e-15
117.9	2.35527841013132e-15
117.95	1.53115360103645e-15
117.975	1.83156029874852e-15
118	2.83110108394326e-15
118.025	2.26952218896504e-15
118.05	1.29029701961814e-15
118.075	2.64511476661893e-15
118.1	3.73224571653188e-15
118.125	1.719986050408e-15
118.15	5.06619097417704e-15
118.175	1.85256886377212e-15
118.2	2.09659947649249e-15
118.225	1.10817329011045e-15
118.25	2.47971545209081e-15
118.275	2.3719625041284e-15
118.325	4.69586696619146e-16
118.35	2.49409875963331e-15
118.375	8.28340899702795e-16
118.4	1.94993156677496e-15
118.425	1.01634435336513e-15
118.45	2.13124767295213e-15
118.475	2.88241093377813e-15
118.5	1.59501886249202e-15
118.525	1.88605674000695e-15
118.55	4.12040032757481e-15
118.575	2.57444337891185e-15
118.6	2.29483752942165e-15
118.625	1.54123733243479e-15
118.65	1.4005041742245e-15
118.675	1.31952915011231e-15
118.7	1.51805879751876e-15
118.725	8.94794097471463e-16
118.775	1.97341826630781e-15
118.8	2.56571402404313e-15
118.825	9.69488116318723e-16
118.85	2.37989983338875e-15
118.875	1.34450046989264e-15
118.9	1.37435133349329e-15
118.925	3.31041629634392e-15
118.95	2.49070569019247e-15
118.975	2.25102523343405e-15
119	3.42886225273183e-15
119.025	2.19255188151348e-15
119.075	6.06471631215988e-15
119.1	4.0292538884282e-15
119.125	1.89571634661478e-15
119.15	3.5816092412017e-15
119.175	2.35925519126363e-15
119.2	1.11096868816961e-15
119.225	2.83946813671365e-15
119.25	2.04859548501745e-15
119.275	2.54049441686449e-15
119.3	1.21158772982014e-15
119.325	1.28691181996097e-15
119.35	2.81865444173995e-15
119.375	1.94929349266606e-15
119.4	1.67229391783843e-15
119.425	3.43363717050208e-15
119.45	3.59157692734119e-15
119.475	1.83541813521458e-15
119.5	2.96219501887892e-15
119.525	3.47981656968746e-15
119.55	2.10686873599156e-15
119.575	1.42756226817037e-15
119.6	6.93104526699187e-16
119.625	2.57234185124727e-15
119.65	2.3769245487055e-15
119.675	1.63448114358631e-15
119.7	2.89223808241329e-15
119.725	2.10075320727649e-15
119.75	1.96836534654996e-15
119.775	2.13232424145219e-15
119.8	3.21992113161734e-15
119.825	2.61686803390199e-15
119.85	1.03461144699922e-15
119.875	1.91584237875695e-15
119.9	1.28981361365077e-15
119.925	1.53314368836498e-15
119.95	1.87641152726816e-15
119.975	3.16183755009909e-15
120	1.80403000313524e-15
120.025	4.41163130623497e-15
120.05	5.98212610762595e-15
120.075	1.91723557141065e-15
120.1	1.74608527235177e-15
120.125	1.07318340310746e-15
120.15	2.72009616190706e-15
120.175	1.60942735223026e-15
120.2	1.03971700057735e-15
120.225	4.26136603488392e-15
120.25	2.14713939839247e-15
120.275	1.38163997651102e-15
120.3	2.04932642033341e-15
120.325	2.19164368137616e-15
120.35	1.77262383766322e-15
120.375	1.93791158285098e-15
120.4	1.62901972114729e-15
120.45	2.81454326185274e-15
120.475	3.36633302473789e-15
120.5	2.09467108128592e-15
120.525	1.01758429559596e-15
120.55	3.64938277327638e-15
120.575	3.13634333838109e-15
120.6	1.2835866770127e-15
120.625	1.74081512681096e-15
120.65	2.83668987366123e-15
120.675	1.71288935141388e-15
120.7	7.59738058388321e-16
120.725	1.55597321917784e-15
120.75	2.28540808739772e-15
120.775	2.44051853579535e-15
120.8	1.36530564703072e-15
120.825	1.48140498814523e-15
120.85	2.3666237787942e-15
120.875	2.65740145768459e-15
120.9	1.2838711875824e-15
120.925	2.86500279574901e-15
120.95	1.06832942584818e-15
120.975	3.57871103885912e-15
121	1.86495210309214e-15
121.025	1.93633414176326e-15
121.05	1.53589739811457e-15
121.075	3.35896884853087e-15
121.1	2.57343099851845e-15
121.125	2.12261698907976e-15
121.15	3.48759726726572e-15
121.175	1.43550200766923e-15
121.2	1.60967251392629e-15
121.225	4.10553149096576e-15
121.25	2.14944096187267e-15
121.275	1.41807759524143e-15
121.3	9.8714775288744e-16
121.325	2.31544275882617e-15
121.375	2.60895322396531e-15
121.4	1.08028473460051e-15
121.425	2.9538769608467e-15
121.45	4.55702538721204e-15
121.475	9.48174967280782e-16
121.5	1.28665315587634e-15
121.525	1.37583255026084e-15
121.575	2.05115849986956e-15
121.6	2.68800236742666e-15
121.625	3.35938947587189e-15
121.65	2.23806287423242e-15
121.675	2.30887563020836e-15
121.7	1.99624519764776e-15
121.725	1.82225757773144e-15
121.75	1.97303616916869e-15
121.775	3.06363865069058e-15
121.8	2.72014038672604e-15
121.825	7.81064533469673e-16
121.85	1.76633360227454e-15
121.875	4.57213119224227e-15
121.9	3.80911003483627e-15
121.925	2.10943058843549e-15
121.95	7.51890922137382e-16
121.975	4.51277741064976e-15
122	3.1115706438184e-15
122.025	4.50858311961291e-15
122.05	1.87437513848059e-15
122.075	1.24221370275229e-15
122.1	1.35962670878539e-15
122.125	2.46399132207182e-15
122.15	2.20486253978711e-15
122.175	1.58623896436146e-15
122.2	2.70076688111142e-15
122.225	6.78707684594215e-16
122.25	2.18539018175163e-15
122.275	2.3177520041584e-15
122.3	2.06607849542185e-15
122.325	1.79569677930449e-15
122.35	3.72142597454984e-15
122.375	2.34454088292712e-15
122.425	2.63858456214973e-15
122.45	1.7435891804199e-15
122.475	2.57306300450115e-15
122.5	1.26992807954752e-15
122.525	4.59539829094244e-16
122.55	2.14042035259182e-15
122.575	2.61378081683656e-15
122.6	2.73514868461241e-15
122.625	1.41552456187496e-15
122.65	1.47768594319179e-15
122.675	1.07792997715981e-15
122.7	1.45728151119247e-15
122.725	2.2659316147664e-15
122.75	3.85533792576603e-15
122.775	1.91396649232197e-15
122.8	3.69930384008144e-15
122.825	8.03654980053782e-16
122.85	1.899723322479e-15
122.875	1.68463115703479e-15
122.9	2.61156746587936e-15
122.925	1.34974975496774e-15
122.95	2.294376597691e-15
122.975	1.32143867085865e-15
123	2.1613770209514e-15
123.025	3.91766860533465e-15
123.05	2.82701635859379e-15
123.075	3.08578387710857e-15
123.1	1.34033440625495e-15
123.125	1.54189215793776e-15
123.15	2.40454486341226e-15
123.175	1.60007569495675e-15
123.225	1.77208368082057e-15
123.25	2.18206398642054e-15
123.275	1.03597230420442e-15
123.3	1.76532803149897e-15
123.325	1.41784172572497e-15
123.35	4.73660178368142e-15
123.375	2.41117206127288e-15
123.4	5.01277055612857e-15
123.425	1.66647209533777e-15
123.475	2.3138886407555e-15
123.5	2.35802787707792e-15
123.525	2.73181490937308e-15
123.55	1.92468098840446e-15
123.575	3.1954792436375e-15
123.6	2.87648652219533e-15
123.625	3.50504890509474e-15
123.65	3.03672038942798e-15
123.675	2.35858744695928e-15
123.7	2.58135629309437e-15
123.725	2.27949457435106e-15
123.75	1.55116673222844e-15
123.775	9.89853057556977e-16
123.8	2.57395546603952e-15
123.825	3.23594350281547e-15
123.85	1.97703906187434e-15
123.875	1.29830372858777e-15
123.9	4.01194658272299e-15
123.925	8.22036718431449e-16
123.95	1.17491666236325e-15
123.975	3.23719348113357e-15
124	8.7788143574139e-16
124.025	5.839861582706e-15
124.05	1.14363173404545e-15
124.075	1.5079848174351e-15
124.1	1.69124132716243e-15
124.125	3.57360882940541e-15
124.15	7.26418158087622e-16
124.175	1.1604044482822e-15
124.2	1.68436574106811e-15
124.225	1.5330934061819e-15
124.25	1.69503374798779e-15
124.275	3.28860482952203e-15
124.3	1.50098653086412e-15
124.325	2.20198809632887e-15
124.35	4.21993659631081e-15
124.375	2.57122189424257e-15
124.4	1.88153667348419e-15
124.425	2.9447873566022e-15
124.45	2.01833779572065e-15
124.475	2.12071391192307e-15
124.5	2.46656619248914e-15
124.525	1.20414329116796e-15
124.55	1.88166988612335e-15
124.575	2.22447101214743e-15
124.6	3.10182068256303e-15
124.625	2.15655237601041e-15
124.65	8.72189701873582e-16
124.675	2.10686963008415e-15
124.7	2.29097811174122e-15
124.725	2.76207563671992e-15
124.75	2.60995928352558e-15
124.775	1.34929870935178e-15
124.8	1.13374892114746e-15
124.825	2.08325039433402e-15
124.85	4.18831707929748e-15
124.9	1.48396143771841e-15
124.925	2.7683947870471e-15
124.95	3.0198701166841e-15
124.975	1.73247925592791e-15
125	1.64205968082272e-15
125.025	3.0323598981564e-15
125.05	3.85321899245884e-15
125.075	1.30525765231032e-15
125.1	1.57660490564275e-15
125.125	1.55767389544901e-15
125.15	2.56240673868292e-15
125.175	2.23583023889109e-15
125.2	2.72354446344798e-15
125.225	1.28904040348544e-15
125.25	1.66034418405348e-15
125.3	2.19827465916222e-15
125.325	3.5935809720085e-15
125.35	1.7980324409373e-15
125.375	3.47409948426367e-15
125.4	2.13649847493687e-15
125.425	2.50945323567554e-15
125.45	5.09064832906467e-15
125.5	9.51112704397393e-16
125.525	4.65196737714516e-15
125.55	2.35842864801492e-15
125.575	1.54116147991179e-15
125.6	3.71360151811375e-15
125.625	2.28649934909998e-15
125.65	2.95225521450222e-15
125.675	8.5807183144545e-16
125.7	1.60116105211854e-15
125.725	2.26903317863222e-15
125.75	4.2366771996165e-15
125.775	2.89663262100876e-15
125.8	1.56973798157126e-15
125.825	1.74800164233636e-15
125.85	2.08089491916534e-15
125.875	1.37156870062295e-15
125.9	1.23933815426364e-15
125.925	1.93852725219633e-15
125.95	3.36194095054885e-15
125.975	2.4490466345801e-15
126	1.02186855075836e-15
126.025	5.83976479388747e-16
126.05	3.20466187578672e-15
126.075	1.52438234317041e-15
126.1	7.99347609537187e-16
126.125	3.03943375958844e-15
126.15	3.02158444808981e-15
126.175	1.63746072405438e-15
126.2	4.31864008046373e-15
126.225	1.24096323165309e-15
126.25	3.20218308231081e-15
126.275	2.70532131584971e-15
126.3	1.03776609183039e-15
126.325	2.07295780876708e-15
126.35	7.48279391942109e-16
126.375	2.0735516812454e-15
126.4	3.9109250066749e-15
126.425	1.30977053791041e-15
126.45	2.65004502443784e-15
126.475	4.68198543113661e-15
126.5	2.40567949193671e-15
126.525	3.85832823378492e-15
126.55	2.3642990507109e-15
126.575	2.842739900272e-15
126.6	1.21852685951363e-15
126.625	1.13833852216812e-15
126.65	1.1859142119907e-15
126.675	3.92220032918201e-15
126.7	2.15353107692302e-15
126.725	2.74771230992014e-15
126.75	1.71918320566213e-15
126.775	2.5379819029068e-15
126.8	1.95244721894926e-15
126.825	2.03968321886755e-15
126.85	3.67859500457341e-15
126.875	4.13028081743552e-15
126.9	1.66910833788848e-15
126.925	1.39760687100173e-15
126.975	4.12867152155057e-15
127	1.11574795924005e-15
127.025	1.98207725549711e-15
127.05	8.21645149153797e-16
127.075	2.08400008747419e-15
127.1	1.72521707406759e-15
127.15	6.1805160485219e-15
127.175	4.57093062937647e-15
127.2	5.12135494728381e-15
127.225	2.42599790181392e-15
127.25	1.88622521052352e-15
127.275	3.22191827164904e-15
127.3	3.76634109284396e-15
127.325	2.44209020292887e-15
127.35	4.16217366324475e-15
127.375	3.01906408610326e-15
127.4	3.11864925683847e-15
127.425	3.69674069016522e-15
127.45	3.5749603826492e-15
127.475	2.57272579535481e-15
127.5	1.70931306250013e-15
127.525	2.2803047075452e-15
127.55	9.85013597656846e-16
127.6	4.19277780459415e-15
127.625	4.29980265154264e-15
127.65	1.73054591767547e-15
127.675	1.38795866434174e-15
127.7	3.39664142769069e-15
127.725	4.77319487371581e-15
127.75	1.95831387994862e-15
127.775	2.915121531725e-15
127.8	6.33195497935306e-16
127.825	2.44403670121818e-15
127.85	4.01757238415792e-15
127.875	1.63158909999378e-15
127.9	2.02274078319273e-15
127.925	1.70323782898373e-15
127.95	1.78554352859503e-15
127.975	2.78987385008186e-15
128	9.15289442978203e-16
128.025	1.53568552255502e-15
128.05	3.15313568472078e-15
128.075	1.94953621830849e-15
128.1	2.39531510787074e-15
128.125	3.28282979803274e-15
128.15	1.32842482073103e-15
128.175	2.35728184162762e-15
128.2	2.95354676931683e-15
128.225	2.41802407925668e-15
128.25	2.7267746695925e-15
128.275	6.16023443219882e-15
128.3	1.03807249602527e-15
128.325	2.77535936985543e-15
128.35	3.4865731412281e-15
128.4	1.41689646595619e-15
128.425	3.11349828757671e-15
128.45	1.20634617917807e-15
128.475	1.08743392877178e-15
128.5	1.66951779062892e-15
128.525	3.14990692148725e-15
128.55	3.11617554076981e-15
128.575	3.55367722581834e-15
128.6	2.66749609489683e-15
128.625	3.56079183774967e-15
128.65	2.42001971571997e-15
128.675	3.75130358101681e-15
128.7	2.7977532595736e-15
128.725	5.02787385687634e-15
128.75	2.30918049834954e-15
128.775	4.07449393095713e-15
128.8	2.77689866035139e-15
128.825	1.52042245262739e-15
128.85	3.20374564886456e-15
128.875	2.2464292287168e-15
128.9	3.37720451678378e-15
128.925	3.11063132648977e-15
128.95	3.79008218640008e-15
128.975	3.22657684701917e-15
129	3.76562117471527e-15
129.025	1.47084712893181e-15
129.05	2.23328026618366e-15
129.075	2.73599855558734e-15
129.1	1.52347939928466e-15
129.125	4.07633306953076e-15
129.15	1.70472672305361e-15
129.175	4.18012207332101e-15
129.2	2.15400641943197e-15
129.225	2.51201754437251e-15
129.25	2.33267137859754e-15
129.275	2.80753897136928e-15
129.3	4.76960717758057e-15
129.325	3.12964246287451e-15
129.35	1.82516209469609e-15
129.375	7.17306676550558e-15
129.4	1.73035313179028e-15
129.425	2.93551608503128e-15
129.45	5.41579456814652e-15
129.475	2.40868838029506e-15
129.5	1.29393319748154e-15
129.525	3.84144968876732e-15
129.55	5.25494423283042e-15
129.575	2.91753471462498e-15
129.6	8.82788954354778e-16
129.625	2.26168724972318e-15
129.65	2.52768587820285e-15
129.675	3.75190976232939e-15
129.7	1.55210604261926e-15
129.725	2.37065641875216e-15
129.75	1.99789355073714e-15
129.775	2.86961285909366e-15
129.8	4.37685224776022e-15
129.825	1.78970511714126e-15
129.85	2.23266478126914e-15
129.875	3.06222598609595e-15
129.9	1.73610934132807e-15
129.925	9.00963354712166e-16
129.95	2.96075205695003e-15
129.975	1.84673066235716e-15
130	7.51062308010178e-16
130.025	3.17687115581629e-15
130.05	2.88854765447229e-15
130.075	1.21083080934491e-15
130.1	1.3839244957677e-15
130.125	8.94176177993277e-16
130.15	6.62081657981834e-15
130.175	2.81843126754599e-15
130.2	1.57354988701813e-15
130.225	1.69199148022181e-15
130.25	3.52298916613731e-15
130.275	2.36011285508044e-15
130.3	4.27507992449191e-15
130.35	2.80129376418623e-15
130.375	1.18680645893101e-15
130.4	1.59185801024044e-15
130.425	2.89748359869141e-15
130.45	2.05819192587459e-15
130.475	1.99588668742311e-15
130.5	1.80766544445338e-15
130.525	3.90372438509913e-15
130.55	3.14738196174075e-15
130.575	2.06477650359422e-15
130.6	2.01906547946596e-15
130.625	3.04835599281929e-15
130.65	2.67459698093347e-15
130.675	9.18514356130664e-16
130.7	2.00511380335093e-15
130.725	3.38201182255618e-15
130.75	2.22766924422449e-15
130.775	2.29814100825549e-15
130.8	2.95999457759039e-15
130.825	2.44005936314216e-15
130.85	1.94741457864254e-15
130.875	2.12486150876164e-15
130.9	2.53908787906461e-15
130.925	3.65742193238369e-15
130.95	2.62664902489622e-15
130.975	2.08199809979071e-15
131	4.39328208060172e-15
131.025	4.71192632923185e-15
131.05	4.47094202301151e-15
131.075	5.88834058969435e-15
131.1	1.79872204667357e-15
131.125	2.23836911214763e-15
131.15	3.4926447027181e-15
131.175	1.33338104858009e-15
131.2	2.20619278084717e-15
131.225	5.59767998758009e-15
131.25	2.08182307717668e-15
131.275	2.89750597181388e-15
131.3	3.55423388895306e-15
131.325	1.55123821795774e-15
131.35	1.77141231923206e-15
131.375	4.00302290846628e-15
131.4	1.65681749241763e-15
131.425	2.84456122166465e-15
131.45	1.23986959619775e-15
131.475	2.91670599847232e-15
131.5	1.72457131375522e-15
131.525	2.96001730144501e-15
131.55	2.21026330019165e-15
131.575	2.68003951080308e-15
131.6	2.45393368274231e-15
131.625	3.02272654615245e-15
131.65	4.59026631914756e-15
131.675	2.79770817208403e-15
131.7	2.59926134190484e-15
131.725	2.33158124682409e-15
131.75	3.27260843144019e-15
131.775	1.64239425009669e-15
131.8	3.21941676841604e-15
131.825	2.53699575222131e-15
131.85	1.657184995053e-15
131.875	2.17143879343254e-15
131.9	1.22580583355155e-15
131.925	2.30689985859733e-15
131.95	8.77010133694352e-16
131.975	1.74851002832886e-15
132	1.38499387163043e-15
132.025	2.61135102276145e-15
132.05	2.22394620750595e-15
132.075	2.65554079720946e-15
132.1	3.01866262117197e-15
132.125	1.17521951936844e-15
132.15	1.44486446790174e-15
132.175	2.99504933489778e-15
132.2	1.61266708824728e-15
132.225	4.14604203178566e-15
132.25	1.65844434717736e-15
132.275	2.29707300691093e-15
132.3	4.47134323433531e-15
132.325	2.18258612494136e-15
132.35	2.95235838861139e-15
132.375	1.84719687593395e-15
132.4	8.49094100442335e-16
132.425	3.00266023558472e-15
132.45	4.31313676648637e-15
132.475	3.33331394720082e-15
132.5	1.8570183550124e-15
132.525	1.92381382291932e-15
132.55	1.83439700593691e-15
132.575	1.90415613836709e-15
132.6	2.4736422560164e-15
132.625	3.00227970634161e-15
132.65	1.44424368657388e-15
132.675	1.48556471347914e-15
132.7	2.04128755923991e-15
132.725	1.14852944405409e-15
132.75	1.83241497729862e-15
132.775	4.23709094913111e-15
132.8	1.34864125521954e-15
132.825	2.99216587859223e-15
132.85	1.38007190455548e-15
132.875	3.60115902595872e-15
132.9	2.66993027841654e-15
132.95	1.5877703710107e-15
132.975	1.56663781730272e-15
133	1.45700015209817e-15
133.025	4.40332996258328e-15
133.05	3.12706055543208e-15
133.075	2.13909896155847e-15
133.1	1.96399779111732e-15
133.125	8.28350046093309e-16
133.15	2.44936965406086e-15
133.175	4.1024699889517e-15
133.2	1.06915904691728e-15
133.225	4.62315411023714e-15
133.25	1.96838474187678e-15
133.275	1.74382504268346e-15
133.3	2.59637658812478e-15
133.325	2.10727353619634e-15
133.35	7.84039397773629e-16
133.375	2.41323250020729e-15
133.4	5.17865748896399e-15
133.425	3.17767187036127e-15
133.45	1.22988894574725e-15
133.475	3.12465337160113e-15
133.5	3.7177378648932e-15
133.525	3.26709424002633e-15
133.55	3.00461888836786e-15
133.575	2.66175425482476e-15
133.6	4.34400451441712e-15
133.625	1.54193667303473e-15
133.65	1.38797781724794e-15
133.675	1.82208443095394e-15
133.7	2.76139723706912e-15
133.725	3.88307121216722e-15
133.75	2.95555230733965e-15
133.775	2.41473987863862e-15
133.8	1.8341803688874e-15
133.825	5.33797876843807e-15
133.85	3.74308978641097e-15
133.875	2.7391023732856e-15
133.9	2.199200798075e-15
133.925	2.57880855857693e-15
133.95	1.87574271863612e-15
133.975	3.12933140365057e-15
134	2.87300017204305e-15
134.025	2.27592576905008e-15
134.05	2.58516564480862e-15
134.075	4.52391603497541e-15
134.1	3.5968161645196e-15
134.125	5.59434745758484e-15
134.15	2.89829270197305e-15
134.175	5.52309210839006e-15
134.2	2.09498258939477e-15
134.225	6.04977674363342e-16
134.25	1.73143242287113e-15
134.275	2.28374639434926e-15
134.3	3.40605532481217e-15
134.325	3.04937463774223e-15
134.35	3.94833815135546e-15
134.375	3.54072026987591e-15
134.4	1.54221741771639e-15
134.425	1.3729440769229e-15
134.475	3.97399377677527e-15
134.5	1.52824802031154e-15
134.525	2.42784514408471e-15
134.55	2.59625657641521e-15
134.575	3.71234368254574e-15
134.6	2.44512004883595e-15
134.625	2.09395403134788e-15
134.65	2.32984984274612e-15
134.675	2.75558732892908e-15
134.7	4.11675810829395e-15
134.725	4.05503132752627e-15
134.75	1.86131379061822e-15
134.775	2.04926643294804e-15
134.8	1.49076032087543e-15
134.825	4.53872443433579e-15
134.85	1.6101807585578e-15
134.875	2.60247668992291e-15
134.9	2.16585699130714e-15
134.925	4.19821580851538e-15
134.95	3.8001033790314e-15
134.975	1.43074908588255e-15
135	2.67773715260909e-15
135.025	2.37913894754017e-15
135.05	1.42013043836955e-15
135.075	2.24013372031949e-15
135.1	1.81557993754104e-15
135.125	1.92658107379546e-15
135.15	3.22127315241443e-15
135.175	2.94470134619787e-15
135.2	8.17237143566018e-15
135.225	2.05348543033809e-15
135.25	3.98880471131276e-15
135.275	2.65755426373542e-15
135.3	2.05664114632514e-15
135.325	1.67437097797387e-15
135.35	2.66966721839316e-15
135.375	6.33433585792018e-15
135.4	4.58800370752743e-15
135.425	3.76027186367072e-15
135.45	5.40393503097842e-15
135.475	3.29384796787379e-15
135.5	4.19758033452483e-15
135.525	2.32627520504e-15
135.55	3.49050870350629e-15
135.575	4.33836964292666e-15
135.6	4.16465429356963e-15
135.625	3.06868268484442e-15
135.65	3.04257628976716e-15
135.675	5.47030340095576e-15
135.7	1.65605456443067e-15
135.725	2.24583570149901e-15
135.75	1.23914243491752e-15
135.775	2.52949300520018e-15
135.8	2.12489406311431e-15
135.825	1.64537741593627e-15
135.875	3.66516097698547e-15
135.9	2.38692648377885e-15
135.925	2.68220761695322e-15
135.95	2.6905257774091e-15
135.975	4.17085412508259e-15
136	3.58285308697603e-15
136.025	3.51467797556409e-15
136.05	4.08281978090039e-15
136.075	2.6868623480477e-15
136.1	2.70608948868285e-15
136.125	3.06141331169473e-15
136.15	3.71090860305079e-15
136.175	5.03013677785497e-15
136.2	3.2772293655169e-15
136.225	2.72181380924718e-15
136.25	1.6870622538688e-15
136.275	2.81914403364775e-15
136.3	2.26846949077795e-15
136.325	3.13966677335477e-15
136.35	1.93187372120663e-15
136.375	2.89728850618717e-15
136.4	1.60487707549292e-15
136.425	1.53527582759233e-15
136.45	3.46847453671245e-15
136.475	1.76079663384284e-15
136.5	1.06324441179273e-15
136.525	2.58680120763859e-15
136.55	4.00100789951957e-15
136.575	4.59643665960695e-15
136.6	3.96893929259598e-15
136.625	1.33053692193523e-15
136.65	2.57677325975964e-15
136.675	1.92903724751907e-15
136.725	1.21851549048617e-15
136.75	1.24333147306836e-15
136.775	2.51981821622531e-15
136.8	9.89010939095385e-16
136.825	2.09772106681663e-15
136.85	1.20575355290234e-15
136.875	1.33382296093457e-15
136.9	1.94143091449771e-15
136.925	3.69561641594421e-15
136.95	2.42406372736048e-15
136.975	1.98116933093791e-15
137	4.04518796398303e-15
137.025	3.41479860118704e-15
137.05	3.2430339537889e-15
137.075	6.09411069450768e-15
137.1	1.29829655167977e-15
137.125	3.75152435207229e-15
137.15	3.81621361310654e-15
137.175	2.56619799487955e-15
137.2	4.24130315394918e-15
137.225	4.27070559810828e-15
137.25	2.15766243016669e-15
137.275	2.98182628236906e-15
137.3	6.26615989390848e-15
137.325	3.22090870140946e-15
137.35	3.96671180782682e-15
137.375	3.32377927048932e-15
137.4	2.66264799000206e-15
137.425	2.49960101504189e-15
137.45	1.13711629780437e-15
137.475	1.87399977043212e-15
137.5	1.67417639478664e-15
137.525	2.6487045584812e-15
137.55	1.85389846781686e-15
137.575	6.44394012716398e-15
137.6	5.00313245964392e-15
137.625	1.49845015398753e-15
137.65	2.62490571450272e-15
137.675	3.47476278864899e-15
137.7	2.7458815662749e-15
137.725	4.89207858437758e-15
137.75	4.029933576527e-15
137.8	5.65581773880465e-15
137.85	8.78346123230056e-16
137.875	2.46950662039153e-15
137.9	1.5899337916166e-15
137.925	1.39092728553755e-15
137.95	1.54233804850077e-15
137.975	4.48891194269455e-15
138	3.72424137087581e-15
138.025	5.31750085468137e-15
138.05	2.27670875276835e-15
138.075	5.23409240124316e-15
138.1	2.86550310740518e-15
138.125	2.61402649581835e-15
138.15	1.75028028926593e-15
138.175	3.26104929865813e-15
138.2	5.34683568735572e-15
138.225	2.9043731104529e-15
138.25	5.03282992656123e-15
138.275	1.07908328882311e-15
138.3	2.59970555964442e-15
138.325	2.90563170587559e-15
138.35	1.19688211523971e-15
138.375	3.80888540092033e-15
138.425	1.40558510267021e-15
138.45	7.59174835243469e-15
138.475	2.15258939458649e-15
138.525	4.39339408083401e-15
138.55	3.66940478388464e-15
138.575	1.36286027257219e-15
138.6	4.84692876109371e-15
138.625	2.22922685782061e-15
138.65	4.03073777383239e-15
138.675	1.61493196500188e-15
138.7	2.42697896445332e-15
138.725	3.12400229034751e-15
138.75	4.80588556211368e-15
138.775	1.23085931246671e-15
138.8	1.88450278040951e-15
138.825	5.32874352427287e-15
138.85	3.00254875002968e-15
138.875	3.72039708157854e-15
138.9	2.39330035357151e-15
138.925	4.51076443596053e-15
138.95	3.3868316219896e-15
138.975	2.23687051253873e-15
139	2.2995892247658e-15
139.025	5.30353421134647e-15
139.05	3.65991960474059e-15
139.075	5.70112290233692e-15
139.1	2.43757971894504e-15
139.125	3.02390233982458e-15
139.15	4.05758283073483e-15
139.175	2.95751682610873e-15
139.2	2.24550421470728e-15
139.225	1.12548827789995e-15
139.25	1.95768368559947e-15
139.275	7.38174692969573e-15
139.3	1.72349162486908e-15
139.325	2.98834464756177e-15
139.35	3.63059448778163e-15
139.375	6.17472050219019e-15
139.4	1.52669351544335e-15
139.425	2.1038904352738e-15
139.45	4.57893791082042e-15
139.475	2.22734878041338e-15
139.5	4.84786100541471e-15
139.525	1.57852349665955e-15
139.55	3.56839287202496e-15
139.575	3.26729158313092e-15
139.6	1.98457425918028e-15
139.625	1.8142705702844e-15
139.65	1.61383384311911e-15
139.675	4.4849666969625e-15
139.7	4.05190715186736e-15
139.725	3.03772246787879e-15
139.75	5.96416574165279e-15
139.775	2.78609394258415e-15
139.8	3.32059765196828e-15
139.825	5.5330388894304e-15
139.85	3.46130495280426e-15
139.875	4.63292575376111e-15
139.9	1.63283195517199e-15
139.925	2.85860253586556e-15
139.975	1.16016306326661e-15
140	3.63742272158463e-15
140.025	3.73752937774801e-15
140.05	3.47965552062049e-15
140.075	1.23817664635378e-15
140.1	4.64507185807555e-15
140.125	2.89901662028261e-15
140.15	1.64035790870187e-15
140.175	3.595232444469e-15
140.2	1.27982133577103e-15
140.225	2.49308017291553e-15
140.25	1.29977925602054e-15
140.275	3.19612144669672e-15
140.3	1.93364157204729e-15
140.325	3.02686759999115e-15
140.35	2.8526335140608e-15
140.375	3.79392250861371e-15
140.4	1.30104203290432e-15
140.425	6.69026123644601e-16
140.45	2.11763537143471e-15
140.475	1.8114365858256e-15
140.5	1.52167222970894e-15
140.525	1.58288384229078e-15
140.55	5.7291279111995e-15
140.575	2.28547660569156e-15
140.6	2.38621752466475e-15
140.625	1.28806100955418e-15
140.65	2.46936936360928e-15
140.675	1.68533870648832e-15
140.7	3.54128312255927e-15
140.725	1.94741914883246e-15
140.75	3.36888693267543e-15
140.775	4.75690452686648e-15
140.8	3.98033293785363e-15
140.825	3.39888147214547e-15
140.85	3.67070058632105e-15
140.875	2.4480139868045e-15
140.9	1.88979593761376e-15
140.925	4.73406632303427e-15
140.95	1.36671312344344e-15
140.975	3.08450512299097e-15
141	3.89639864868708e-15
141.025	3.04801386482339e-15
141.05	2.7743001547869e-15
141.075	7.85439314837613e-16
141.1	3.30742108130167e-15
141.125	3.79450114154784e-15
141.15	3.20512161121542e-15
141.175	2.4170044634647e-15
141.225	1.63017841592562e-15
141.25	3.04144189977175e-15
141.275	1.74161499244375e-15
141.3	2.80543418105323e-15
141.325	3.17136958796179e-15
141.35	1.02728211205199e-15
141.375	5.2376394632291e-16
141.4	2.86685840719891e-15
141.425	3.36932169650217e-15
141.45	1.78204599479332e-15
141.475	3.97515829616372e-15
141.5	1.50289344354104e-15
141.525	2.93144399563254e-15
141.55	3.16124033211684e-15
141.575	1.5042009763498e-15
141.6	5.02648259915892e-15
141.625	3.13328872719171e-15
141.65	1.20547217344644e-15
141.675	2.35416129939196e-15
141.7	3.00091392762832e-15
141.725	1.33778057161525e-15
141.75	2.27339764883972e-15
141.775	3.62784967684173e-15
141.8	1.54171126832101e-15
141.825	2.62051016684534e-15
141.85	2.19316174182289e-15
141.875	3.4210638328091e-15
141.9	2.98588855064669e-15
141.925	2.35222411274494e-15
141.95	3.61567777185565e-15
141.975	4.80765309002395e-15
142	4.86398473131249e-15
142.025	6.85083716189648e-15
142.05	2.32714572284082e-15
142.075	3.11239955711143e-15
142.1	3.99070560850247e-15
142.125	1.94955571101657e-15
142.15	4.28210622326025e-15
142.175	2.0466814100974e-15
142.2	2.6269503547803e-15
142.225	1.82123122052815e-15
142.25	6.12934469976517e-15
142.275	6.46512779956865e-15
142.3	2.85256315950516e-15
142.325	1.9125901392378e-15
142.35	3.28508639667584e-15
142.375	3.15848960631994e-15
142.4	3.73855176461607e-15
142.425	2.075761061495e-15
142.45	2.27515552551611e-15
142.475	2.03652417622491e-15
142.525	2.51091822082077e-15
142.55	4.31019404876622e-15
142.575	2.57836936655079e-15
142.6	3.21660612147109e-15
142.625	6.78003988450334e-15
142.65	3.33961424728721e-15
142.675	3.57675903523475e-15
142.7	8.05554374069151e-15
142.725	3.278436549463e-15
142.75	8.58118310265391e-16
142.775	2.82478868276562e-15
142.8	2.41415571266083e-15
142.85	3.83056327149059e-15
142.875	3.39699878861206e-15
142.9	2.05901579781334e-15
142.925	2.96724609270747e-15
142.95	2.59632163234938e-15
142.975	2.74448005217955e-15
143	3.03793964915871e-15
143.025	1.73595053818801e-15
143.05	1.86964154856552e-15
143.075	2.23523411247353e-15
143.1	3.21774934509974e-15
143.125	1.06703443098944e-15
143.15	5.2795965992407e-15
143.175	1.18960066612663e-15
143.2	2.98315137699378e-15
143.225	3.13177516784179e-15
143.25	1.32378057508056e-15
143.275	2.03351659278094e-15
143.3	3.79643586045871e-15
143.325	2.62570297827971e-15
143.35	1.62286038548763e-15
143.375	1.12021460421874e-15
143.4	4.49544628462126e-15
143.425	1.08620327292498e-15
143.45	1.04869604710152e-15
143.475	4.57991309995523e-15
143.5	1.78556375348284e-15
143.525	3.16757157418103e-15
143.55	1.28544452904017e-15
143.575	4.10290361726575e-15
143.6	2.64100116801748e-15
143.625	1.55358048288313e-15
143.65	1.38121479014559e-15
143.675	7.12261814426655e-15
143.7	2.84172372003646e-15
143.725	3.22413031675898e-15
143.75	1.52597165372906e-15
143.775	4.39121556391583e-15
143.8	2.66038143199621e-15
143.825	3.16879808655501e-15
143.875	1.87380425558046e-15
143.9	2.00592482149581e-15
143.95	3.3780037715014e-15
143.975	1.96294753075136e-15
144	5.0148481984394e-15
144.025	1.14150753740679e-15
144.05	4.69769338036242e-15
144.075	3.8474828455647e-15
144.1	1.83453587970518e-15
144.125	3.62970975171e-15
144.15	3.4645090350139e-15
144.175	4.01820879652257e-15
144.2	3.87162628355137e-15
144.225	2.20888457365256e-15
144.25	4.90296773515765e-15
144.275	1.48976590060178e-15
144.3	4.05765305503361e-15
144.325	2.53753190587382e-15
144.35	2.64763069622644e-15
144.375	2.31042975562246e-15
144.4	1.3083178371079e-15
144.425	3.24798528526785e-15
144.45	6.59965762113664e-15
144.475	3.77923590887511e-15
144.5	2.35066211375385e-15
144.525	1.74792330219961e-15
144.55	1.89569017412116e-15
144.575	5.66085501697249e-15
144.6	5.76006618897341e-15
144.625	5.21641700163392e-15
144.65	1.01329775438093e-15
144.675	1.22896004749843e-15
144.7	1.14124860657454e-15
144.725	1.94998392118401e-15
144.775	2.78433031384204e-15
144.8	1.62969839073855e-15
144.825	6.35972377671706e-15
144.85	2.38528907390265e-15
144.875	1.44553554894437e-15
144.9	1.32750095045342e-15
144.925	3.89140310898571e-15
144.95	1.34987368896192e-15
144.975	3.93009796932054e-15
145	1.57223486871505e-15
145.025	1.58884085770123e-15
145.05	1.1142688489722e-15
145.075	4.80618209102254e-15
145.1	6.32853433851482e-15
145.125	2.61731267492069e-15
145.15	5.73040491782557e-15
145.175	5.58304155383609e-15
145.2	7.89760890754822e-15
145.225	2.40730745546086e-15
145.25	1.32963576883993e-15
145.275	1.67474050116571e-15
145.3	3.57742874247951e-15
145.325	2.94648709833942e-15
145.35	3.08075748528109e-15
145.375	5.25608386100134e-15
145.4	3.40130691075385e-15
145.425	3.91778777842364e-15
145.45	2.61967879533073e-15
145.475	4.66912397714424e-15
145.5	4.07678496485932e-15
145.525	4.39918423237828e-15
145.55	3.66162763780568e-15
145.575	1.95144027511084e-15
145.6	4.64229066039134e-15
145.625	1.95036003175289e-15
145.65	3.71769506124244e-15
145.675	2.48726981334154e-15
145.7	3.715180707631e-15
145.725	1.59311973242887e-15
145.75	2.98463715250391e-15
145.775	3.50496067255421e-15
145.8	4.7449186684677e-15
145.825	2.03199514407838e-15
145.85	3.66458004255024e-15
145.875	2.71874688170647e-15
145.9	2.99034618594361e-15
145.925	5.93754011207154e-15
145.95	2.40143696907328e-15
145.975	2.73446433520028e-15
146	2.05106440696598e-15
146.025	4.40149972590978e-15
146.05	3.35053528421067e-15
146.075	1.10213912890274e-15
146.1	2.09720237109545e-15
146.125	4.45265548205359e-15
146.15	1.30167258374348e-15
146.175	4.42854533951377e-15
146.2	4.63105781240986e-15
146.225	3.04604939345856e-15
146.25	2.14352859742329e-15
146.275	1.61718504131982e-15
146.3	3.69504695827188e-15
146.35	5.45507900496175e-15
146.375	2.45184513624639e-15
146.4	4.64924988061643e-15
146.425	2.03558894160089e-15
146.45	5.56603999447442e-15
146.475	3.19519381501194e-15
146.5	3.88398096654458e-15
146.525	3.88722542287433e-15
146.55	2.71138611768155e-15
146.575	2.5519467216736e-15
146.6	3.48450805899942e-15
146.625	3.53358199115271e-15
146.65	4.34879994768246e-15
146.675	2.47352386527986e-15
146.7	1.72437296300166e-15
146.725	2.59800706392089e-15
146.775	3.09676283157688e-15
146.8	5.26165924091155e-15
146.825	2.3221906959968e-15
146.85	2.54660945668242e-15
146.875	2.24062587078411e-15
146.925	4.0168778036085e-15
146.975	1.62899619425898e-15
147	4.55396331057014e-15
147.025	4.5203654760604e-15
147.05	2.57847183755071e-15
147.075	1.77131956850971e-15
147.1	5.19314106281628e-15
147.125	1.97177783705732e-15
147.15	4.45911118515283e-15
147.175	1.96858722334707e-15
147.2	4.05163514149315e-15
147.25	1.47855743487379e-15
147.275	1.19600565628104e-15
147.3	2.61250997355298e-15
147.325	3.14944175696102e-15
147.35	2.78690156207345e-15
147.375	3.76708384506327e-15
147.4	4.25853088472258e-15
147.425	3.96136121319449e-15
147.45	2.8817621297788e-15
147.475	2.57843643821531e-15
147.5	4.0751196653108e-15
147.525	3.06130306005355e-15
147.55	2.39474719495182e-15
147.575	3.60184319134187e-15
147.6	1.12947015509209e-15
147.625	5.70923541028548e-15
147.65	4.10150554886369e-15
147.675	4.07539918844467e-15
147.7	1.6036548322635e-15
147.725	5.18775522832795e-15
147.75	3.26796464607415e-15
147.775	6.63684514652221e-15
147.8	2.32136223823708e-15
147.825	5.78357548007472e-15
147.85	3.18051032032434e-15
147.875	1.62193136960937e-15
147.9	2.65030919557247e-15
147.925	1.7989440179945e-15
147.95	1.50212134611247e-15
147.975	1.58000627280549e-15
148	3.44000413543223e-15
148.025	3.323287292337e-15
148.05	2.64981558298179e-15
148.075	4.43406681779822e-15
148.1	2.11609493605212e-15
148.125	5.17435681660688e-15
148.15	5.52929226600972e-15
148.175	3.5840449993002e-15
148.2	5.7306300017813e-15
148.225	4.32357494160385e-15
148.25	1.25098322017836e-15
148.275	1.23356946161823e-15
148.3	4.47583950500159e-15
148.325	4.707357099434e-15
148.35	2.75930033443619e-15
148.375	7.9435639550248e-15
148.4	2.8425673839106e-15
148.425	1.91018589860196e-15
148.45	2.95103633439112e-15
148.475	2.75514455256514e-15
148.5	1.56135068810247e-15
148.525	4.34052234185885e-15
148.55	1.53241253701446e-15
148.575	4.52414851469118e-15
148.6	5.08254977811454e-15
148.625	4.45826018101454e-15
148.65	4.80339248065145e-15
148.675	1.96312246273125e-15
148.7	7.45255347365293e-15
148.725	2.10669537227269e-15
148.75	2.47543620046333e-15
148.775	2.72205010163157e-15
148.8	8.17232236027143e-15
148.825	4.14298244801934e-15
148.85	1.63506109304456e-15
148.875	4.41675684248112e-15
148.9	2.98829759975012e-15
148.925	1.61878989631745e-15
148.95	3.81262330191395e-15
148.975	3.22689280856127e-15
149	3.2375242686936e-15
149.025	2.52612988790183e-15
149.05	3.128572912497e-15
149.075	1.20325351328986e-15
149.1	3.53900285350447e-15
149.125	2.01990357809158e-15
149.15	2.43895981529055e-15
149.175	3.04022813141841e-15
149.2	3.0842877397307e-15
149.225	2.56117592591432e-15
149.25	4.77527925908808e-15
149.275	7.90555128675469e-15
149.3	3.63038305560936e-15
149.325	2.91572069273961e-15
149.35	4.24594280170254e-15
149.375	2.53378563864201e-15
149.425	3.60149382944898e-15
149.45	5.97151137918517e-15
149.5	3.69724301840213e-15
149.525	4.32785741195533e-15
149.55	5.38294025368245e-15
149.575	5.62217225609603e-15
149.6	7.35895127720476e-15
149.625	7.15721167258369e-16
149.65	1.99233329531148e-15
149.675	3.06027440856087e-15
149.7	5.49698044479356e-15
149.725	4.06190190985617e-15
149.75	6.62489096033348e-15
149.775	4.74187088150865e-15
149.8	4.20290233013271e-15
149.825	5.25916870009767e-15
149.85	4.60028236113303e-15
149.875	2.13567566687703e-15
149.9	5.89725708263547e-15
149.95	2.01581733577928e-15
149.975	2.34016498115144e-15
150	2.7817935809516e-15
150.025	3.69367339472755e-15
150.05	2.39602297147738e-15
150.075	3.77481587271046e-15
150.1	1.92873662472653e-15
150.125	2.2308404315928e-15
150.15	5.36135255106975e-15
150.175	4.05975177755063e-15
150.2	3.97235477326504e-15
150.225	1.75460363532356e-15
150.25	2.64901779722458e-15
150.275	2.43753718285095e-15
150.3	4.71365757045785e-15
150.325	3.28795871455355e-15
150.35	1.97953836529699e-15
150.375	4.95187920643817e-15
150.4	2.97565070134254e-15
150.425	3.16949987570994e-15
150.475	5.0537316574228e-15
150.5	1.74021351881098e-15
150.525	2.14902930178684e-15
150.55	6.31189078464027e-15
150.575	4.83244531086214e-15
150.6	2.84626963264361e-15
150.625	4.73599405579969e-15
150.65	3.23298507195762e-15
150.675	3.06534886913624e-15
150.7	1.48586554321252e-15
150.725	4.42453059296398e-15
150.775	3.39577925122198e-15
150.8	2.46002945982233e-15
150.825	1.57612265782442e-15
150.85	1.7406775294165e-15
150.875	4.13221393925205e-15
150.9	2.15964676997456e-15
150.925	3.28916177059724e-15
150.975	1.88790114668797e-15
151	3.98240194460722e-15
151.025	1.27034231576272e-15
151.05	5.9983878769222e-15
151.075	2.26130830508236e-15
151.1	4.21800858943458e-15
151.125	3.11039877094332e-15
151.15	2.85997090842432e-15
151.175	4.06382857542325e-15
151.225	6.81977863787612e-15
151.25	3.16178248987068e-15
151.275	3.89561800749831e-15
151.3	3.12225773877495e-15
151.325	2.62467216202733e-15
151.35	2.55851213965436e-15
151.375	2.58145399760684e-15
151.4	2.06145732859961e-15
151.425	1.16742696389287e-15
151.45	1.47043176838954e-15
151.475	4.2038223941923e-15
151.5	1.82092677764179e-15
151.525	3.5715694902794e-15
151.55	2.39932038687091e-15
151.575	1.89041137916226e-15
151.6	4.76768655629591e-15
151.625	4.4020079301731e-15
151.65	1.73007306922871e-15
151.675	2.49598942714515e-15
151.7	1.18220602097674e-15
151.725	3.90883755285648e-15
151.75	1.94116034209775e-15
151.775	1.24456058225016e-15
151.8	4.70530294262933e-15
151.825	4.92071335695381e-15
151.85	1.99065952783105e-15
151.875	4.61043510510962e-15
151.9	5.41024535617068e-15
151.925	5.21226660276765e-15
151.95	8.60865963457618e-15
151.975	8.3651802036109e-16
152	3.35209603609335e-15
152.025	2.98769221311174e-15
152.05	3.56792080996663e-15
152.075	3.33112923130744e-15
152.1	3.43297080398014e-15
152.125	2.59972066273852e-15
152.15	5.16346165976308e-15
152.175	3.64462722775996e-15
152.2	1.93639637252809e-15
152.225	3.27784933034379e-15
152.25	2.35711218593042e-15
152.3	4.99727010290346e-15
152.325	2.75893738504868e-15
152.35	3.61786648511358e-15
152.375	4.16880785829967e-15
152.4	4.08951383479103e-15
152.425	4.43640995420295e-15
152.45	3.35224852604388e-15
152.475	4.24965748782905e-15
152.5	3.41889383112393e-15
152.525	4.31601999300754e-15
152.55	3.20448607437655e-15
152.575	2.81437104091679e-15
152.6	1.5072062593435e-15
152.625	3.71472257142524e-15
152.65	4.41066610436821e-15
152.675	1.84947162732556e-15
152.7	3.58189051390157e-15
152.725	2.29796719668154e-15
152.75	3.50927797848438e-15
152.775	1.64587831904441e-15
152.8	4.52187438027925e-15
152.825	3.50738381045107e-15
152.85	3.44576001204328e-15
152.875	1.4925878831426e-15
152.9	2.82185058526803e-15
152.925	4.54996144343621e-15
152.95	1.34325229443286e-15
152.975	5.33965424212186e-15
153	1.03746828534008e-15
153.025	4.84859781492055e-15
153.05	1.97099681283295e-15
153.075	2.83046162416361e-15
153.1	2.33370423847778e-15
153.125	3.01722113416297e-15
153.15	2.69650647321067e-15
153.175	5.97450927027318e-15
153.2	2.99094160858806e-15
153.225	8.85881688697854e-15
153.25	1.90729820759577e-15
153.275	5.89087430085221e-15
153.3	2.26288019782796e-15
153.325	2.2182289847406e-15
153.35	4.12327599517619e-15
153.375	1.43840894921555e-15
153.4	1.87286024870895e-15
153.425	5.6097055991289e-15
153.45	1.61654431251572e-15
153.475	5.64777356873799e-15
153.5	3.41333340945102e-15
153.525	2.33050990835266e-15
153.55	5.46007649376847e-15
153.575	3.90023058596984e-15
153.6	1.05329263709495e-15
153.625	3.13371907976682e-15
153.65	2.32586007938848e-15
153.675	3.17932262933202e-15
153.7	3.77952859458866e-15
153.725	4.21966664542618e-15
153.75	5.49123425280428e-15
153.775	6.94327190842838e-15
153.8	4.94692447409526e-15
153.825	3.95425675057799e-15
153.85	3.67818930964347e-15
153.875	7.08859239174154e-15
153.9	4.2400797087163e-15
153.925	1.20434469647031e-15
153.95	1.5166761192609e-15
153.975	2.38144398000915e-15
154	6.40372308346568e-15
154.025	6.20668628101369e-15
154.05	2.91636234829017e-15
154.075	2.48383849054558e-15
154.1	8.02270313713441e-15
154.125	4.99288883850677e-15
154.15	4.42868079947898e-15
154.175	4.87586534371903e-15
154.2	4.5273040398736e-15
154.225	5.49101215224959e-15
154.25	2.04419260268472e-15
154.275	3.85777776966502e-15
154.3	5.1613706622682e-15
154.325	2.38376660366065e-15
154.35	3.9650270079571e-15
154.375	4.4557720849408e-15
154.4	1.38476007672316e-15
154.425	2.98419666898244e-15
154.45	2.75572647889419e-15
154.475	1.67911262039688e-15
154.5	5.64376676952598e-15
154.525	4.09205399366425e-15
154.55	1.99835365316861e-15
154.575	4.86202964146297e-15
154.6	2.38347139523997e-15
154.625	1.90876417141659e-15
154.65	1.3584466373944e-15
154.675	1.82200155521153e-15
154.7	4.07848915771756e-15
154.725	3.52594745564922e-15
154.75	1.36288815370482e-15
154.775	4.70799175723038e-15
154.825	1.68938666387842e-15
154.85	5.66571540211811e-15
154.875	1.56186391708872e-15
154.9	4.53420966614516e-15
154.925	3.33799139935578e-15
154.95	1.95075180044518e-15
154.975	7.89148186326207e-15
155	3.01573574301298e-15
155.025	5.71912353057834e-15
155.05	2.93063153322029e-15
155.075	1.72468865477559e-15
155.1	2.87037778613677e-15
155.125	2.11144147697031e-15
155.15	8.0631105207961e-15
155.175	6.11152099860464e-15
155.2	4.46536233729642e-15
155.225	3.65821176344419e-15
155.25	3.41199614357136e-15
155.275	6.56985921887024e-15
155.3	2.91366806943166e-15
155.325	4.76555800631145e-15
155.35	2.95868453277687e-15
155.375	6.03080422836507e-15
155.4	4.97537712450079e-15
155.425	3.25461978153456e-15
155.45	3.01118042899062e-15
155.5	5.23073873135679e-15
155.525	3.64093002648281e-15
155.55	5.45852780876275e-15
155.575	4.9610307750397e-15
155.6	5.66648113055133e-15
155.625	2.49734042102198e-15
155.65	2.80971459263647e-15
155.675	4.20001907885029e-15
155.7	3.09869542001848e-15
155.725	5.909126573461e-15
155.75	1.734069760475e-15
155.775	3.53525297343574e-15
155.8	2.3033608676612e-15
155.825	3.6187587873629e-15
155.85	2.94490614128717e-15
155.875	5.08640374041954e-15
155.9	1.18815201402066e-15
155.925	2.18906209113636e-15
155.95	4.66711574941883e-15
155.975	3.55489772599027e-15
156	3.4382190900268e-15
156.025	1.03622237289916e-14
156.05	2.18328159815837e-15
156.075	2.3835844760757e-15
156.1	4.31953521040449e-15
156.125	1.52734381586145e-15
156.15	4.05769336432932e-15
156.175	4.71099247169893e-15
156.2	3.89458456961795e-15
156.225	3.10507809919356e-15
156.25	3.27835067133599e-15
156.275	3.01987531487623e-15
156.3	1.96190192458424e-15
156.325	4.15868297093483e-15
156.35	3.99093964163951e-15
156.375	2.58106465797385e-15
156.4	2.3123964194126e-15
156.425	9.03302114775669e-16
156.45	3.86306685523647e-15
156.475	3.90950195699885e-15
156.5	3.71509189721784e-15
156.525	7.31038234751441e-15
156.55	8.49567979459952e-15
156.575	1.88781433860997e-15
156.6	4.04568957064526e-15
156.625	4.91487426955801e-15
156.65	1.65403394215496e-15
156.675	3.38683787792591e-15
156.7	3.67368696842243e-15
156.725	5.1278213745306e-15
156.75	2.7472777479931e-15
156.775	3.68491361084495e-15
156.8	3.5004760247178e-15
156.825	2.44057674346129e-15
156.85	5.65949391501203e-15
156.875	4.39737746710099e-15
156.9	2.4738335641541e-15
156.925	7.6973557393692e-15
156.95	1.4748179812597e-15
156.975	3.65502066134462e-15
157	1.27115780000076e-15
157.025	3.72045913862185e-15
157.05	4.18412834865581e-15
157.075	3.95591645823602e-15
157.1	2.01553115543222e-15
157.125	2.77421381126159e-15
157.15	3.96043045698923e-15
157.175	2.05320046356878e-15
157.2	2.95054770640858e-15
157.225	4.62748120143663e-15
157.25	2.74873163639038e-15
157.275	4.12227454604372e-15
157.3	2.43254861506399e-15
157.325	5.41414171883966e-15
157.35	6.51668658792974e-15
157.375	3.01291395198175e-15
157.4	3.97294939876796e-15
157.425	2.38034557510939e-15
157.45	4.86044697244839e-15
157.475	5.54571828368252e-15
157.5	3.04684975358705e-15
157.525	2.43881267423297e-15
157.55	1.41867532884465e-15
157.575	2.43425850525301e-15
157.6	5.02019889457551e-15
157.625	2.63606071008824e-15
157.65	3.49831956258799e-15
157.675	4.01404242134994e-15
157.7	3.1264944021575e-15
157.725	2.76259590567308e-15
157.75	2.33044364482775e-15
157.775	3.06309410250123e-15
157.8	3.07490023898493e-15
157.825	3.84198725025431e-15
157.85	6.49173353954328e-15
157.875	6.57124156186282e-15
157.9	3.32324917902843e-15
157.925	3.27273030543846e-15
157.95	3.55584742406323e-15
157.975	5.05129818989918e-15
158	3.55566737415968e-15
158.025	3.78677054941055e-15
158.05	4.95336356622476e-15
158.075	3.14610138274165e-15
158.1	2.62596922606438e-15
158.125	3.55556105972057e-15
158.15	3.31423937039496e-15
158.175	2.66359723878356e-15
158.2	2.89168444413195e-15
158.225	5.49113720140742e-15
158.25	3.99737396737939e-15
158.275	1.03360309217088e-15
158.3	2.86484016656594e-15
158.325	5.97714780927668e-15
158.35	2.68545432922117e-15
158.375	2.48212695786971e-15
158.4	3.31240116209991e-15
158.425	5.14410544435329e-15
158.45	2.64346982194211e-15
158.475	4.05619341897446e-15
158.5	1.48811810533326e-15
158.525	2.90638931823962e-15
158.55	4.77144888319067e-15
158.575	3.68284885715874e-15
158.6	6.31968023028004e-15
158.625	2.48480893582782e-15
158.65	4.91559788718526e-15
158.675	2.65003595322786e-15
158.7	1.25715321649825e-15
158.725	5.06401321046282e-15
158.75	2.37789718476699e-15
158.775	2.79478530545716e-15
158.8	3.64166058473813e-15
158.825	2.16938155389312e-15
158.85	4.47811668832318e-15
158.875	5.27621871407343e-15
158.9	2.3709356542434e-15
158.925	1.02875020806016e-14
158.95	1.98688705590519e-15
158.975	3.21986879859392e-15
159	5.83828452895297e-15
159.025	8.85227988737372e-15
159.05	3.93771422180573e-14
159.075	2.44955013970871e-13
159.1	1.64920485808219e-14
159.125	1.13775078583108e-14
159.15	1.1352305982842e-14
159.175	4.3936193566005e-15
159.2	3.95522888915386e-15
159.225	7.65610121188252e-15
159.25	2.53503686385207e-15
159.275	6.01845818568974e-15
159.3	6.76634390725192e-15
159.325	2.09356212468897e-15
159.35	3.92317597305135e-15
159.375	3.91125327571749e-15
159.4	2.91379462056319e-15
159.425	4.31694522502553e-15
159.45	1.15821466472005e-14
159.475	3.7926841167326e-15
159.5	2.55140154284854e-15
159.55	4.44083568306696e-15
159.575	2.15355220441668e-15
159.6	4.94374696083251e-15
159.625	3.02825243752544e-15
159.65	3.64051611533022e-15
159.675	4.21336713376962e-15
159.7	2.47013104899258e-15
159.725	1.56605362753174e-15
159.75	2.71150604446657e-15
159.775	1.49331534526004e-15
159.8	7.15538913645138e-15
159.825	2.73035204797595e-15
159.85	4.73519132178411e-15
159.875	2.20158233700981e-15
159.9	2.86631736898884e-15
159.925	1.2828095112868e-15
159.95	1.72816233997827e-15
159.975	5.34445580399083e-15
160	2.75371386186269e-15
160.025	3.53474883320143e-15
160.05	2.06637101110144e-15
160.075	3.50267024298508e-15
160.1	5.30739869486101e-15
160.125	2.18157309857953e-15
160.15	3.8992945658638e-15
160.175	5.0686857929738e-15
160.2	4.95171727303694e-15
160.225	3.12479324693909e-15
160.25	3.88903811618094e-15
160.275	6.7773879284444e-15
160.3	3.81720296642862e-15
160.325	3.03743006428954e-15
160.35	3.07186638634988e-15
160.375	1.92126503306916e-15
160.4	3.12431045046746e-15
160.425	3.55110962567699e-15
160.45	2.73888288241703e-15
160.475	3.08089191761466e-15
160.5	6.48950274530853e-15
160.525	6.86075602656198e-15
160.55	6.89950949789497e-15
160.575	4.37231822992609e-15
160.6	2.50991851146966e-15
160.625	3.50981962368751e-15
160.675	8.65267104744995e-15
160.7	3.89938336777385e-15
160.725	4.58468639901806e-15
160.75	3.77362172990148e-15
160.775	3.33224889014403e-15
160.8	2.51685614776406e-15
160.825	5.6390064958591e-15
160.85	3.88786816283303e-15
160.875	5.73710718223169e-15
160.9	5.40930749046403e-15
160.925	4.11886613592461e-15
160.95	3.82302862542147e-15
160.975	3.96101455350716e-15
161	2.9627870555057e-15
161.025	3.64511838783531e-15
161.05	7.5199787128682e-15
161.075	4.36346373063342e-15
161.1	4.45060796190891e-15
161.125	6.50602188630671e-15
161.15	2.20942105325822e-15
161.175	2.4557047087154e-15
161.2	5.37847775794661e-15
161.225	9.77603836370146e-15
161.25	2.42630898876966e-15
161.275	6.56966100340547e-15
161.3	4.34816450440128e-15
161.325	1.86332808159703e-15
161.35	4.06808021865032e-15
161.375	1.84108017802299e-15
161.4	2.32203174826245e-15
161.425	3.52852450117342e-15
161.45	4.52857182497618e-15
161.475	1.12195831370117e-15
161.5	3.33949264101825e-15
161.525	2.32545430708415e-15
161.55	2.35015654375911e-15
161.575	5.09343017678671e-15
161.6	2.04286809779328e-15
161.625	3.77595155844259e-15
161.65	3.01804143867181e-15
161.675	3.27348198363727e-15
161.7	2.20571165592984e-15
161.725	6.32702649878283e-15
161.75	2.36533470748528e-15
161.775	3.6791324699514e-15
161.8	4.73085225750544e-15
161.825	5.51902019468812e-15
161.875	1.83671722146455e-15
161.9	3.5290619174139e-15
161.925	3.72697575612115e-15
161.95	3.52916754200037e-15
161.975	2.73785746321406e-15
162	2.49971074342758e-15
162.025	5.17262682167506e-15
162.05	6.73693612259812e-15
162.075	2.46936861181591e-15
162.1	4.52329036188804e-15
162.125	3.36407248928624e-15
162.15	3.60821315507588e-15
162.175	4.88402112702123e-15
162.2	4.86618011312758e-15
162.225	6.92065637455836e-15
162.25	6.46091561142675e-15
162.275	2.3070354376695e-15
162.3	4.0625274313764e-15
162.325	3.60929151787556e-15
162.35	4.0230036356452e-15
162.375	2.73982102309133e-15
162.4	3.09536234728475e-15
162.425	3.02275600123328e-15
162.45	4.42612141244124e-15
162.475	5.56687852291261e-15
162.5	2.65880683012317e-15
162.525	4.25385498332369e-15
162.55	3.02443476487438e-15
162.575	2.8261836967196e-15
162.6	4.33829459601509e-15
162.625	3.1149893848401e-15
162.65	4.66772491169134e-15
162.675	3.97660863659409e-15
162.7	6.50877698808757e-15
162.725	3.82101629568406e-15
162.75	2.4701447238896e-15
162.775	4.77955192232459e-15
162.8	5.71835650876677e-15
162.825	4.60894338429217e-15
162.85	3.61622103433347e-15
162.875	4.92150269480588e-15
162.9	3.74591624527345e-15
162.925	4.23900129340875e-15
162.95	5.12660179290411e-15
162.975	4.2200964117177e-15
163	5.23128854867516e-15
163.025	3.25061422514742e-15
163.05	6.17802197397681e-15
163.075	6.88795722190306e-15
163.1	9.84219121194955e-15
163.125	9.70596855615136e-15
163.15	4.89979072387142e-15
163.175	4.4328539769111e-15
163.2	9.89900465418968e-15
163.25	4.37820738967959e-15
163.275	3.9907692058115e-15
163.3	8.25382283419713e-15
163.325	3.02950265490125e-15
163.35	8.61623918433478e-15
163.375	9.36415178166076e-15
163.4	4.95786615330662e-15
163.425	2.04806100092607e-15
163.45	9.83398132260371e-15
163.475	5.17614583631765e-15
163.5	3.50267389554909e-15
163.525	1.51735893857449e-15
163.55	4.35997917341943e-15
163.575	3.89722219925701e-15
163.6	1.57644648537425e-15
163.625	3.13109401084608e-15
163.65	5.54413136723316e-15
163.675	3.61393036241233e-15
163.7	4.07837027717789e-15
163.725	2.19518158974605e-15
163.75	6.34826701320086e-15
163.775	2.02577106683601e-15
163.8	5.2942159432113e-15
163.825	3.15617453432397e-15
163.85	4.74646384088388e-15
163.875	2.93471064630308e-15
163.9	1.66106030443235e-15
163.925	8.88731944594597e-15
163.95	5.19137660274785e-15
163.975	3.73309254056406e-15
164	3.12464016526037e-15
164.025	3.7257125170275e-15
164.05	2.08817319035191e-15
164.075	5.24762442378875e-15
164.1	3.58654143722966e-15
164.125	2.2985300070787e-15
164.15	2.10234574810443e-15
164.2	6.45488298526269e-15
164.225	2.9258380562967e-15
164.25	1.00628577487439e-15
164.275	6.42810030371992e-15
164.3	1.96397419835787e-15
164.325	7.53995299498716e-15
164.35	3.54497761227191e-15
164.375	4.03450230374824e-15
164.4	5.10275366886978e-15
164.425	1.72879727626884e-15
164.45	3.84420887610679e-15
164.475	4.12619317487651e-15
164.5	4.87615746815154e-15
164.525	5.38148708781391e-15
164.55	6.38019043827098e-15
164.575	1.45595359609611e-15
164.6	3.16157590513225e-15
164.625	4.28511516040331e-15
164.65	6.175675541886e-15
164.675	4.68344668776669e-15
164.7	2.58474286194719e-15
164.725	3.04844077493001e-15
164.75	2.48362675874591e-15
164.775	4.5140703073937e-15
164.8	4.12637211708423e-15
164.825	7.62581222146079e-15
164.85	4.1293895875869e-15
164.875	5.04522362599931e-15
164.9	5.50756634577945e-15
164.925	3.53820922270601e-15
164.95	1.53206416431007e-15
164.975	7.41146240367111e-15
165	2.63674882548877e-15
165.025	3.22352724489832e-15
165.05	4.89701427281631e-15
165.075	3.26711026277156e-15
165.1	3.35027430026173e-15
165.125	3.48456941979832e-15
165.15	1.28800620719092e-15
165.175	3.55339347949984e-15
165.2	4.60656356606276e-15
165.225	4.06164652142643e-15
165.25	5.20745729184086e-15
165.275	5.31536101975123e-15
165.3	6.13951380388313e-15
165.325	8.07296445134381e-15
165.35	2.03134302200897e-15
165.375	2.9314996593453e-15
165.4	4.53678219007388e-15
165.425	2.55731228803399e-15
165.45	6.16662869677595e-15
165.475	5.54340229134808e-15
165.5	4.3691915270547e-15
165.525	3.62049202579817e-15
165.55	4.4483441856344e-15
165.575	4.39741647133392e-15
165.6	2.99377515165002e-15
165.625	3.0619177887615e-15
165.65	3.23596170639978e-15
165.675	2.96000922108994e-15
165.7	3.2370664913332e-15
165.725	6.41516425416562e-15
165.75	7.3533613026688e-15
165.775	2.25256291735711e-15
165.8	3.45732993949299e-15
165.825	6.38422873912229e-15
165.85	1.91340032739531e-15
165.875	3.53857352668298e-15
165.9	7.63884477563713e-15
165.925	1.31674091017417e-15
165.95	4.26559777428053e-15
165.975	4.49361518934305e-15
166	2.88663265344542e-15
166.025	2.87703448530767e-15
166.05	5.80610667430166e-15
166.075	6.00962019807276e-15
166.1	4.38758220015853e-15
166.125	2.95486731463291e-15
166.15	3.90724608094917e-15
166.175	2.19959736227455e-15
166.225	4.95904800414445e-15
166.25	8.47658313109305e-15
166.275	1.59128563539647e-15
166.3	5.44819322067396e-15
166.325	1.6344802631738e-15
166.35	5.67279108545638e-15
166.375	3.98637919879387e-15
166.4	1.80634492334789e-15
166.45	9.67682760318274e-15
166.475	6.92287440039776e-15
166.5	2.86089187519107e-15
166.525	3.33408576296845e-15
166.55	1.39523935970584e-15
166.575	1.05435179623666e-14
166.6	7.092240150106e-15
166.625	5.5584967307851e-15
166.65	4.15318066249661e-15
166.675	4.49291780647821e-15
166.7	5.13335619337459e-15
166.725	5.33937169536012e-15
166.75	3.5110549357178e-15
166.775	5.09489166514496e-15
166.8	4.1761118442992e-15
166.825	9.46168570689399e-16
166.85	4.48846228697562e-15
166.875	1.95646822340876e-15
166.9	2.63051063526515e-15
166.95	7.94688422801514e-15
166.975	4.0401235746958e-15
167	2.47633102794703e-15
167.025	3.18530628201165e-15
167.05	7.92922775061311e-15
167.075	5.97791706643103e-15
167.1	2.43746793693918e-15
167.125	3.60766199324906e-15
167.15	5.58064864050289e-15
167.175	1.61401264421669e-15
167.2	3.79530254362194e-15
167.225	4.00789827231782e-15
167.25	1.15268346681737e-14
167.275	1.8477230126238e-15
167.3	2.99814113251594e-15
167.325	3.84726827784517e-15
167.35	4.47814792717031e-15
167.375	4.54218936996958e-15
167.4	1.4586335561416e-15
167.425	5.34311004351693e-15
167.45	3.81453806646033e-15
167.475	4.89177473247199e-15
167.5	3.99391282064951e-15
167.525	8.10937073053796e-15
167.55	6.6751420538691e-16
167.575	6.57456399886367e-15
167.6	4.22405859302301e-15
167.625	6.89257819013412e-15
167.65	6.37427195083449e-15
167.675	3.22184619590916e-15
167.7	3.61278725277304e-15
167.725	2.10214816143641e-15
167.775	4.41275092185681e-15
167.8	2.9015035402202e-15
167.825	5.04789942414341e-15
167.85	6.71261671705037e-15
167.875	5.80515572767961e-15
167.9	3.45981582497394e-15
167.925	3.73786041483268e-15
167.95	2.4250332691531e-15
167.975	4.45644385755876e-15
168	2.54361514879965e-15
168.025	8.65402912187933e-15
168.05	2.50359645320386e-15
168.075	1.58294601633813e-15
168.1	2.94937174891075e-15
168.125	6.59384757656193e-15
168.15	5.5088323831741e-15
168.175	5.11583454928527e-15
168.2	3.09882199159001e-15
168.225	4.60821232456859e-15
168.25	3.57372708266334e-15
168.275	3.37036576177934e-15
168.3	3.42436312894633e-15
168.325	5.76728199213473e-15
168.35	1.66121533291148e-15
168.375	5.16027566768212e-15
168.4	5.16974827629152e-15
168.425	6.7141099674106e-15
168.45	3.35974247261672e-15
168.475	5.26545879305264e-15
168.5	7.65325775174789e-15
168.525	3.75136330228496e-15
168.55	6.12876772701581e-15
168.575	2.98338707169921e-15
168.6	2.33096917501344e-15
168.625	5.24486804769505e-15
168.65	2.41215371778543e-15
168.675	4.85311346979331e-15
168.7	5.80104566858708e-15
168.725	8.40690651021991e-15
168.75	3.33971089264238e-15
168.775	1.52367271577679e-15
168.8	8.651086505662e-15
168.825	3.12990833480115e-15
168.85	4.03621438207258e-15
168.875	3.1834377800741e-15
168.9	1.24697979903378e-15
168.925	2.67117513528564e-15
168.95	2.89230441531668e-15
168.975	2.50101004185681e-15
169	4.40622746253168e-15
169.025	5.00051413576806e-15
169.05	5.9087777506051e-15
169.075	2.67098387018194e-15
169.1	4.79521913630369e-15
169.125	4.24366449559962e-15
169.15	1.01611679449669e-14
169.175	6.5745945974315e-15
169.2	7.00995104204655e-15
169.225	5.6605136389212e-15
169.25	4.76494598488005e-15
169.275	1.68288577550594e-15
169.3	4.55488647051779e-15
169.325	3.95468737703808e-15
169.35	2.77558442981481e-15
169.375	8.3057493976658e-15
169.4	2.16912445552321e-15
169.425	1.11662579987892e-15
169.45	7.30524523858794e-15
169.475	3.17379909411463e-15
169.5	7.74468326642706e-15
169.525	4.80752968963059e-15
169.55	2.06931596968647e-15
169.575	4.5424897679857e-15
169.6	3.70770296400234e-15
169.625	6.55314409003228e-15
169.65	4.53736848577478e-15
169.675	5.66662731760536e-15
169.7	3.62564735210854e-15
169.725	5.1482327464146e-15
169.75	2.47979593362785e-15
169.775	1.9414778324681e-15
169.8	3.79806532042315e-15
169.825	5.06775024148496e-15
169.85	8.27275708636873e-15
169.875	4.16617580156421e-15
169.9	9.16452236553718e-15
169.925	4.36300011723676e-15
169.95	6.17629154084999e-15
169.975	4.14922419789356e-15
170	1.11102992749537e-14
170.025	3.56665590658325e-15
170.05	4.74754825833515e-15
170.075	5.14967531615939e-15
170.1	7.94541820340902e-15
170.125	3.51161698868735e-15
170.15	2.94784922718522e-15
170.175	2.6911907754812e-15
170.2	1.72411601164927e-15
170.225	1.70328574758826e-15
170.25	3.92114811904837e-15
170.275	6.4469139832595e-15
170.3	7.42432802497641e-15
170.325	2.94945111467469e-15
170.35	6.4233126973112e-15
170.375	5.65807935678945e-15
170.4	4.73749387410554e-15
170.425	5.83437677953602e-15
170.45	3.43559724399539e-15
170.475	6.27656712043153e-15
170.5	9.11743465680136e-15
170.525	6.82904112168743e-15
170.55	6.35993415673659e-15
170.575	3.96466612003104e-15
170.6	6.03581579420225e-15
170.625	5.66476642275306e-15
170.65	3.61428185092128e-15
170.675	5.70629736039804e-15
170.7	4.2202951396175e-15
170.75	1.6498975325506e-15
170.775	5.26890584403577e-15
170.8	9.45395537635273e-15
170.825	6.05254580488641e-15
170.85	1.41088186309984e-15
170.875	3.72891739572483e-15
170.9	4.15743832314362e-15
170.925	5.05277892422771e-15
170.95	6.92241587329155e-15
170.975	7.04915201947374e-15
171	4.3995462617637e-15
171.025	2.3978747406244e-15
171.05	2.57244155811816e-15
171.075	2.11831057118833e-15
171.1	4.25969706517381e-15
171.125	4.44006153100133e-15
171.15	9.21420012322038e-15
171.175	5.50835023255479e-15
171.2	6.84725364278169e-15
171.225	3.00835233963356e-15
171.25	5.68844270416048e-15
171.275	5.34255311485201e-15
171.3	1.78963889438134e-15
171.325	1.22614612938499e-15
171.375	4.25331630857816e-15
171.4	4.540904039862e-15
171.425	4.18242115271819e-15
171.45	6.22612476663745e-15
171.475	3.31244425363565e-15
171.5	3.41469348665023e-15
171.525	3.26744069696946e-15
171.575	5.35027192561191e-15
171.6	3.06248940380213e-15
171.625	2.93292699884064e-15
171.65	1.67734250083989e-15
171.675	5.4538274615241e-15
171.7	2.98296614376218e-15
171.725	4.09799176790365e-15
171.75	3.91371633542859e-15
171.775	4.75771870070816e-15
171.8	7.15188545929146e-15
171.825	3.03387130227687e-15
171.85	4.82436739368309e-15
171.875	3.37636320743229e-15
171.9	5.17818837270455e-15
171.925	1.88205204528854e-15
171.95	5.46679392466407e-15
171.975	3.76038556497438e-15
172	1.02622297253443e-14
172.025	5.14030520500388e-15
172.05	3.53219575112208e-15
172.075	4.71706939678713e-15
172.1	5.51287917879755e-15
172.125	3.50827531526093e-15
172.15	5.41438444658235e-15
172.175	2.41138364360668e-15
172.2	5.01706050924496e-15
172.225	5.49722662890392e-15
172.25	4.89155700673472e-15
172.275	7.71314933315657e-15
172.3	4.49558064240764e-15
172.325	5.86771001951074e-15
172.35	2.01302318059559e-15
172.375	5.35953714642264e-15
172.4	5.69270588721039e-15
172.425	2.51824383193315e-15
172.45	4.06397882417925e-15
172.475	2.50760838916312e-15
172.5	4.76921960759051e-15
172.525	3.23030904579192e-15
172.55	2.50266491011148e-15
172.575	4.15295397346461e-15
172.6	1.69730146887907e-15
172.625	3.20445858715906e-15
172.65	4.52626998464536e-15
172.675	5.49526415036761e-15
172.7	5.04039635512483e-15
172.725	3.60716540194358e-15
172.75	7.10375220619957e-15
172.775	4.36686380208984e-15
172.8	8.092465467992e-15
172.825	6.60300098435401e-15
172.85	1.65479946683036e-15
172.875	1.76606777572593e-15
172.9	5.75342968789738e-15
172.925	3.46195383608109e-15
172.95	2.25997890292925e-15
172.975	2.45132169845844e-15
173	3.32958455101574e-15
173.025	5.33796658128278e-15
173.05	3.0571282603624e-15
173.075	4.36501331326245e-15
173.1	4.96880664302577e-15
173.125	2.99371765147499e-15
173.15	6.99077339905287e-15
173.175	8.74184749230742e-15
173.2	7.03557283794849e-15
173.25	1.30694008902388e-15
173.275	6.24287501435365e-15
173.3	5.46271101694117e-15
173.325	4.64123515703342e-15
173.35	6.15133136128665e-15
173.375	6.03847432099781e-15
173.4	4.16933362536761e-15
173.425	3.72491152340489e-15
173.45	3.22796007873707e-15
173.475	1.04557182668094e-14
173.5	5.51942995117481e-15
173.525	6.27094647602411e-15
173.55	6.04510830936954e-16
173.575	5.87985295039878e-15
173.6	4.04901395782669e-15
173.625	7.19347206664893e-15
173.65	1.66307128991862e-15
173.675	4.33805841726027e-15
173.7	5.82958242251593e-15
173.725	7.31874039165102e-15
173.75	1.53208573786726e-15
173.775	4.69889360254775e-15
173.8	4.50404431971845e-15
173.825	5.77795146494324e-15
173.85	2.63282733603562e-15
173.9	7.78718666563887e-15
173.925	7.86293155033827e-15
173.95	6.34779669294294e-15
173.975	4.62324504064244e-15
174	7.31124130228416e-15
174.025	5.57459550146149e-15
174.05	5.27973576377728e-15
174.075	2.75422543700132e-15
174.1	4.14114404077758e-15
174.125	3.03965589661053e-15
174.15	3.48959382152488e-15
174.175	1.88416648067129e-15
174.2	4.77403182758729e-15
174.225	5.8694765892634e-15
174.25	2.65313534870221e-15
174.275	1.06101365910296e-14
174.3	3.09742263393746e-15
174.325	4.99226515115563e-15
174.35	5.59388440055472e-15
174.375	4.16252651508033e-15
174.4	5.69481654559241e-15
174.425	4.65046747345939e-15
174.45	6.33563426869588e-15
174.475	4.5139454654782e-15
174.5	5.1692810899008e-15
174.525	5.61176000081301e-15
174.55	7.54410059553551e-15
174.575	4.46219609423077e-15
174.6	3.22754347982492e-15
174.625	2.82607447776542e-15
174.65	5.97580330839398e-15
174.675	3.11223195967741e-15
174.7	3.58476030309838e-15
174.725	9.25690313036598e-15
174.75	4.82835112921725e-15
174.775	5.53829023679154e-15
174.8	5.45895521822033e-15
174.825	6.08357210896659e-15
174.85	4.74168085106467e-15
174.875	3.5174234917152e-15
174.9	2.14846142307908e-15
174.925	8.87336422094205e-15
174.95	6.59987755608406e-15
174.975	6.95756062315814e-15
175	6.21529856289167e-15
175.025	5.15079192264016e-15
175.05	3.86841408902887e-15
175.075	7.77524067139464e-15
175.1	1.12018558024164e-15
175.125	4.10119420180435e-15
175.15	1.88738020403504e-15
175.175	5.94606519658062e-15
175.2	2.47761564383831e-15
175.225	1.24198082346568e-15
175.25	5.74593310405772e-15
175.275	2.71282545379047e-15
175.3	8.49064191072532e-15
175.325	3.10029172002328e-15
175.35	5.53291364889894e-15
175.375	4.50287502536e-15
175.4	4.57155422448457e-15
175.425	2.41441120138125e-15
175.45	6.27767617159693e-15
175.475	1.08011158262904e-15
175.5	5.4541012650862e-15
175.525	4.99093387954073e-15
175.55	6.94166076940851e-15
175.575	1.35703268101966e-14
175.6	3.97838904845231e-15
175.625	6.47250280703581e-15
175.65	4.23542808410646e-15
175.675	1.83057684776173e-15
175.7	2.91367387160963e-15
175.725	5.77564878326248e-15
175.75	6.74392109970889e-15
175.775	3.82872461669309e-15
175.8	2.56859349644805e-15
175.825	2.30076064339066e-15
175.85	1.05220101868882e-14
175.875	7.76032363986898e-15
175.9	1.09729275357776e-15
175.925	4.51227635438227e-15
175.95	6.89908399043143e-15
175.975	5.5293370843069e-15
176	9.89839245387371e-15
176.025	5.74162872242392e-15
176.05	6.15350223679639e-15
176.075	4.71033424196363e-15
176.1	6.99317101724975e-15
176.125	5.08855246209597e-15
176.15	7.45310930805042e-15
176.175	6.56984389828469e-15
176.2	6.13871947642546e-15
176.225	7.7950509949731e-15
176.25	6.09475139592618e-15
176.275	1.9484118995677e-15
176.3	3.5980954292845e-15
176.325	5.08631313589334e-15
176.35	4.99510560798186e-15
176.375	6.86330337282389e-15
176.4	4.67337702178799e-15
176.425	3.70662751156995e-15
176.45	2.43375106376063e-15
176.475	3.99224201529002e-15
176.5	4.24194256416613e-15
176.525	3.11920441194194e-15
176.55	7.12128015778836e-15
176.575	9.02421797383429e-15
176.6	6.84783955936525e-15
176.625	1.09719580889621e-15
176.65	3.37362689361418e-15
176.675	6.40733460383146e-15
176.7	4.89550400322186e-15
176.725	9.34277386764392e-15
176.75	7.45486906411107e-15
176.775	2.92838205702778e-15
176.8	9.19398496044013e-15
176.825	6.03077208684426e-15
176.85	6.17026791231623e-15
176.875	3.30002349221273e-15
176.9	5.34887106557863e-15
176.925	3.19618729463255e-15
176.95	4.27574933379699e-15
176.975	3.54974945437766e-15
177	3.59435593814849e-15
177.05	2.90732360618174e-15
177.075	3.85476946881018e-15
177.1	2.10716606377127e-15
177.125	4.33439091466759e-15
177.15	4.33579371850024e-15
177.175	2.92288944799641e-15
177.2	1.14005142908305e-15
177.225	6.18496779675155e-15
177.25	5.60352724467897e-15
177.275	3.77310375535876e-15
177.3	4.74338961348377e-15
177.325	5.44019344273188e-15
177.35	5.91537340457328e-15
177.375	8.64312006509771e-15
177.4	5.8276989054067e-15
177.425	3.24919096199926e-15
177.45	5.18412213196011e-15
177.475	3.25967147205076e-15
177.5	9.18615593269249e-15
177.525	7.61139121818619e-15
177.55	3.6700133104476e-15
177.575	6.27432879818687e-15
177.6	4.539954781242e-15
177.625	4.76966193596252e-15
177.65	4.41726222647666e-15
177.675	6.28977662062465e-15
177.7	3.99400893255336e-15
177.725	4.04879940061084e-15
177.75	7.57052187484801e-15
177.775	2.1047359238871e-15
177.8	8.05938967136827e-15
177.825	8.24779613118303e-15
177.85	4.88635517509144e-15
177.875	1.81187768044445e-15
177.9	2.40378863357812e-15
177.925	6.52900930276206e-15
177.95	7.52221877073307e-15
177.975	3.17119022700557e-15
178	6.01115540047949e-15
178.025	2.54328697015721e-15
178.05	2.22904895993651e-15
178.075	3.06311934095946e-15
178.1	4.78015462651033e-15
178.125	2.35594129598562e-15
178.15	3.31914246503209e-15
178.175	2.69837961562379e-15
178.2	2.08870897884002e-15
178.225	3.31791824145778e-15
178.25	4.41038814207978e-15
178.275	6.19124313298806e-15
178.3	2.32948658910658e-15
178.325	7.02880042722666e-15
178.35	1.95819552176766e-15
178.375	8.01491277085493e-15
178.4	6.54864442584016e-15
178.425	5.0672669805777e-15
178.45	2.43272140934726e-15
178.475	5.53116372793923e-15
178.5	5.73063346997532e-15
178.525	1.30282473120271e-15
178.55	4.7963958482536e-15
178.575	3.21879501160399e-15
178.6	4.73846620448015e-15
178.625	6.09735979204811e-15
178.65	4.397070346424e-15
178.675	6.00777837944253e-15
178.7	4.99118944590404e-15
178.725	4.92716366813196e-15
178.75	5.56351718677591e-15
178.775	3.98697247350423e-15
178.8	3.59690327287397e-15
178.825	2.18442876747122e-15
178.85	2.62743576272091e-15
178.875	7.11601049783564e-15
178.9	5.44725680926285e-15
178.925	3.59253954896493e-15
178.95	7.18489293729214e-15
178.975	3.45641379431021e-15
179	3.00050269200889e-15
179.025	9.3885003639574e-15
179.05	6.29614357961139e-15
179.075	3.65929356679646e-15
179.1	6.29481700129978e-15
179.125	5.68468963011776e-15
179.15	2.97705662066213e-15
179.175	3.53971593604122e-15
179.2	5.49135445524369e-15
179.225	2.21611814415342e-15
179.25	6.80517684300423e-15
179.275	6.67646509536079e-15
179.325	3.72547334367388e-15
179.35	7.83742581785086e-15
179.375	3.60476429827748e-15
179.4	4.43483606042718e-15
179.425	3.36154021856614e-15
179.45	5.8301368403289e-15
179.475	6.05207539051546e-15
179.5	5.97086260220469e-15
179.525	6.44668303026683e-15
179.55	3.13971155344341e-15
179.575	7.16257992778434e-15
179.6	7.97590085602008e-15
179.625	6.4622575808881e-15
179.65	8.04416214556287e-15
179.675	1.83278233861761e-15
179.7	3.68889939751011e-15
179.75	9.04131255678031e-15
179.775	3.09675032182165e-15
179.825	9.38128031205606e-15
179.85	3.50885745666135e-15
179.875	2.3531763126189e-15
179.9	1.02811582108335e-15
179.925	9.45739136910381e-15
179.95	7.68127224458079e-15
179.975	4.44474851168501e-15


==> figures/mode_spec/mode_spec-3.tsv <==
0.982043204320433	1.29241085183889e-17
1.77407840784079	1.32050387081548e-17
2.60211521152115	1.36714366580886e-17
3.48415441544154	1.43625314024886e-17
4.45619761976198	1.53564684815388e-17
5.55424642464246	1.67726438063418e-17
6.88630563056304	1.89093737830662e-17
8.70438643864387	2.25698938415606e-17
15.4726872687269	4.40621169536714e-17
18.3348144814481	5.82189607113073e-17
19.0548464846485	6.32206313562692e-17
19.5048664866487	6.73242330995888e-17
19.8108800880088	7.1067145675002e-17
20.0448904890489	7.49792594872252e-17
20.206897689769	7.86732941470428e-17
20.350904090409	8.315353960648e-17
20.4589088908891	8.77494154999809e-17
20.5489128912891	9.28958284715464e-17
20.6209160916092	9.83488401359481e-17
20.6929192919292	1.05628577997568e-16
20.7469216921692	1.12888215369415e-16
20.8009240924092	1.22474731403224e-16
20.8549264926493	1.35592618759696e-16
20.8909280928093	1.47280509179601e-16
20.9269296929693	1.62453532220494e-16
20.9629312931293	1.82708687850766e-16
20.9989328932893	2.10678883682484e-16
21.0349344934494	2.50958253355989e-16
21.0709360936094	3.12157534903114e-16
21.1069376937694	4.11993176848116e-16
21.1429392939294	5.91859133815081e-16
21.1609400940094	7.41713668190207e-16
21.1789408940894	9.68138079039096e-16
21.1969416941694	1.33391701516959e-15
21.2149424942494	1.98234058345871e-15
21.2329432943294	3.30229876291715e-15
21.2509440944094	6.6825835836107e-15
21.2689448944895	2.04882351246719e-14
21.2869456945695	3.40403116621481e-13
21.3049464946495	7.5875044686668e-14
21.3229472947295	1.26433325208599e-14
21.3409480948095	5.03435434353657e-15
21.3589488948895	2.71547226921541e-15
21.3769496949695	1.71491712452058e-15
21.3949504950495	1.19426357227934e-15
21.4129512951295	8.8941247936818e-16
21.4309520952095	6.95803701397252e-16
21.4669536953695	4.73313849422249e-16
21.5029552955295	3.55567369134365e-16
21.5389568956896	2.86212753225851e-16
21.5749584958496	2.42318841032223e-16
21.6109600960096	2.13136997274509e-16
21.6469616961696	1.93093204900142e-16
21.6829632963296	1.79071284374504e-16
21.7189648964897	1.69227608863891e-16
21.7549664966497	1.62425095362314e-16
21.7909680968097	1.57943147319283e-16
21.8269696969697	1.5532064057605e-16
21.8629712971297	1.54267508905519e-16
21.8989728972897	1.54613966954162e-16
21.9349744974498	1.56281790411852e-16
21.9889768976898	1.612779125915e-16
22.0429792979298	1.69565965148081e-16
22.0789808980898	1.77258668232448e-16
22.1149824982498	1.87077067758239e-16
22.1509840984099	1.99524986435323e-16
22.1869856985699	2.15323799026897e-16
22.2229872987299	2.35516120221207e-16
22.2589888988899	2.61637300624966e-16
22.2949904990499	2.96008677734709e-16
22.3309920992099	3.42260779427538e-16
22.3669936993699	4.06316784984096e-16
22.4029952995299	4.98363175426435e-16
22.43899689969	6.37125172532034e-16
22.47499849985	8.60132008455535e-16
22.51100010001	1.25190191711964e-15
22.52900090009	1.56969869181258e-15
22.54700170017	2.03728637536304e-15
22.56500250025	2.76587630034876e-15
22.58300330033	3.99286368635292e-15
22.6010041004101	6.30258410639699e-15
22.61900490049	1.14755236408441e-14
22.6370057005701	2.73157667483068e-14
22.6550065006501	1.3205013067748e-13
22.6730073007301	3.27940889388507e-12
22.6910081008101	6.74121730306304e-14
22.7090089008901	1.9627778223661e-14
22.7270097009701	9.24208997230932e-15
22.7450105010501	5.37855561293483e-15
22.7630113011301	3.53050003836748e-15
22.7810121012101	2.50553034573119e-15
22.8170137013701	1.46721951521675e-15
22.8530153015301	9.78189707208668e-16
22.8890169016902	7.09566751407775e-16
22.9250185018502	5.46321754392623e-16
22.9610201020102	4.39749755478418e-16
22.9970217021702	3.66355303253493e-16
23.0330233023302	3.13671599743066e-16
23.0690249024902	2.74584035647549e-16
23.1050265026503	2.4479172126552e-16
23.1410281028103	2.21570292106939e-16
23.1950305030503	1.95297617596419e-16
23.2490329032903	1.76053380270449e-16
23.3030353035304	1.61552588497178e-16
23.3570377037704	1.50369973908303e-16
23.4290409040904	1.3906597499675e-16
23.5010441044105	1.30636750355458e-16
23.5730473047305	1.24208888977933e-16
23.6630513051305	1.1814773597833e-16
23.7710561056106	1.12873049809741e-16
23.8970617061706	1.08560988540459e-16
24.0410681068107	1.05223950352132e-16
24.2210761076108	1.02578302409176e-16
24.4370857085709	1.0079694370208e-16
24.707097709771	9.98530916631131e-17
25.0671137113711	9.98677563003374e-17
25.5711361136114	1.01203782329842e-16
26.3271697169717	1.04630377261708e-16
27.6592289228923	1.12517773863432e-16
34.5355345534554	1.65845020947803e-16
37.7936793679368	1.95859611396924e-16
41.2138313831383	2.30351141830806e-16
44.8499929992999	2.70334541797441e-16
48.7561666166617	3.17075130410048e-16
52.9503530353036	3.71629744216716e-16
57.4865546554655	4.35764285403419e-16
62.6527842784278	5.15760663137443e-16
66.0549354935494	5.78012726661884e-16
66.6669626962696	5.96604002908079e-16
66.9909770977098	6.13618755726429e-16
67.1889858985899	6.31641870803594e-16
67.3149914991499	6.50286999746775e-16
67.40499549955	6.70409554609164e-16
67.47699869987	6.93743300228342e-16
67.53100110011	7.18154715623441e-16
67.58500350035	7.52030341823454e-16
67.6210051005101	7.82593883751553e-16
67.6570067006701	8.22718963660913e-16
67.6930083008301	8.76953014147664e-16
67.7290099009901	9.52906418133582e-16
67.7650115011501	1.06410763268734e-15
67.7830123012301	1.14022456278069e-15
67.8010131013101	1.23652429956572e-15
67.8190139013902	1.36086026052094e-15
67.8370147014702	1.52531267551899e-15
67.8550155015502	1.74924393771585e-15
67.8730163016302	2.06527900309892e-15
67.8910171017102	2.53191077502827e-15
67.9090179017902	3.26266725107226e-15
67.9270187018702	4.50233043419455e-15
67.9450195019502	6.86219051702583e-15
67.9630203020302	1.22479829172845e-14
67.9810211021102	2.93803093428908e-14
67.9990219021902	1.57580305327146e-13
68.0170227022702	1.39193373608469e-12
68.0350235023502	5.68555367660656e-14
68.0530243024303	1.79876377508255e-14
68.0710251025102	8.94183008908363e-15
68.0890259025903	5.48281901673178e-15
68.1070267026703	3.80331968993252e-15
68.1250275027503	2.86309834699272e-15
68.1430283028303	2.28430928036726e-15
68.1610291029103	1.90294600850136e-15
68.1790299029903	1.63848445563418e-15
68.1970307030703	1.44763185590691e-15
68.2330323032303	1.19666285716802e-15
68.2690339033904	1.04392632695268e-15
68.3050355035504	9.44214031623285e-16
68.3410371037104	8.75623173894347e-16
68.3770387038704	8.26495326292035e-16
68.4130403040304	7.90161344520055e-16
68.4670427042704	7.51236139512123e-16
68.5210451045105	7.24313201408203e-16
68.5930483048305	6.99804356658668e-16
68.6830523052305	6.80086457858572e-16
68.7910571057106	6.65512763793732e-16
68.9530643064307	6.53452179823187e-16
69.1690739073908	6.46257951524017e-16
69.5110891089109	6.43608348846818e-16
70.1051155115512	6.47931868252019e-16
71.4011731173117	6.67245637615509e-16
86.7018531853185	9.73568850720031e-16
93.8661716171617	1.13870600728906e-15
101.804524452445	1.33768980570066e-15
110.210898089809	1.58691271686811e-15
111.146939693969	1.63771830796766e-15
111.65096209621	1.68415980725035e-15
111.97497649765	1.7342768061145e-15
112.19098609861	1.78766824255044e-15
112.35299329933	1.84833434184111e-15
112.47899889989	1.9172476146353e-15
112.58700370037	2.00185232115895e-15
112.67700770077	2.10168627259114e-15
112.74901090109	2.21184794234324e-15
112.80301330133	2.32096671982934e-15
112.85701570157	2.46315120487017e-15
112.91101810181	2.65347435523872e-15
112.94701970197	2.81871433815638e-15
112.98302130213	3.02725263909882e-15
113.01902290229	3.29575830149776e-15
113.05502450245	3.64976633759895e-15
113.09102610261	4.13000219026934e-15
113.12702770277	4.80467070682922e-15
113.16302930293	5.7951246626385e-15
113.19903090309	7.33457407221238e-15
113.23503250325	9.91916179466418e-15
113.25303330333	1.19268545026737e-14
113.27103410341	1.47642996760135e-14
113.28903490349	1.89607401817329e-14
113.30703570357	2.5545936436937e-14
113.32503650365	3.67476767854393e-14
113.34303730373	5.81562650114943e-14
113.36103810381	1.07332229146055e-13
113.37903890389	2.65769402960864e-13
113.41504050405	9.50227685764889e-12
113.43304130413	4.78252160418002e-13
113.45104210421	1.52140691952828e-13
113.46904290429	7.44099215169999e-14
113.48704370437	4.43980993226539e-14
113.50504450445	2.97481898655668e-14
113.52304530453	2.1518621766345e-14
113.54104610461	1.64401682589337e-14
113.57704770477	1.0759186197538e-14
113.613049304931	7.82122746408104e-15
113.649050905091	6.1075824407145e-15
113.685052505251	5.02179361930814e-15
113.721054105411	4.29090455265016e-15
113.757055705571	3.77565321495953e-15
113.793057305731	3.39894615123389e-15
113.829058905891	3.11530035888832e-15
113.865060506051	2.89647493988979e-15
113.919062906291	2.65148769962859e-15
113.973065306531	2.47393153015772e-15
114.027067706771	2.3412787257681e-15
114.099070907091	2.21108003243216e-15
114.171074107411	2.11658927464215e-15
114.261078107811	2.03119245236877e-15
114.369082908291	1.95962566077529e-15
114.495088508851	1.90271152587503e-15
114.657095709571	1.85484109655491e-15
114.873105310531	1.81628925626401e-15
115.179118911891	1.78753876651213e-15
115.611138113811	1.77128362978428e-15
116.313169316932	1.76948540176895e-15
117.591226122612	1.79167000502066e-15
120.651362136214	1.87443042597084e-15
136.780079007901	2.39689224245788e-15
147.940575057506	2.79923509680152e-15
159.911107110711	3.26526054907864e-15
172.817680768077	3.80733101064613e-15
180	4.12667088069081e-15


==> figures/mode_spec/mode_spec-4.tsv <==
0.982043204320433	1.29236582284305e-17
1.79207920792078	1.32117974164114e-17
2.62011601160117	1.36802833952413e-17
3.50215521552155	1.43727907110224e-17
4.474198419842	1.53671942745728e-17
5.57224722472247	1.67822797483872e-17
6.90430643064306	1.89148023877243e-17
8.75838883888389	2.2643267503375e-17
14.7706560656066	4.09054643197275e-17
19.2528552855286	6.27363279110382e-17
19.6668736873687	6.63197627144764e-17
19.9368856885689	6.95298674092485e-17
20.134894489449	7.28028915771634e-17
20.278900890089	7.60950477628292e-17
20.4049064906491	8.00814793550849e-17
20.4949104910491	8.39663845486549e-17
20.5849144914492	8.92474780111565e-17
20.6569176917692	9.50425808453953e-17
20.7109200920092	1.00783979006146e-16
20.7649224922492	1.08294584224687e-16
20.8189248924893	1.18427533920706e-16
20.8549264926493	1.27311610729126e-16
20.8909280928093	1.38645684575804e-16
20.9269296929693	1.53442432466014e-16
20.9629312931293	1.73296926699331e-16
20.9989328932893	2.0083993648997e-16
21.0349344934494	2.40663218132408e-16
21.0709360936094	3.01374860640389e-16
21.1069376937694	4.00688353777656e-16
21.1429392939294	5.79994339227806e-16
21.1609400940094	7.29553559558938e-16
21.1789408940894	9.55671771054418e-16
21.1969416941694	1.32113308411852e-15
21.2149424942494	1.96922703360121e-15
21.2329432943294	3.28884299031383e-15
21.2509440944094	6.66877233717362e-15
21.2689448944895	2.04740544641878e-14
21.2869456945695	3.40388551872314e-13
21.3049464946495	7.58600803909105e-14
21.3229472947295	1.26279523844124e-14
21.3409480948095	5.01854117895942e-15
21.3589488948895	2.69920793378355e-15
21.3769496949695	1.69818245306476e-15
21.3949504950495	1.17703830428478e-15
21.4129512951295	8.71675179754632e-16
21.4489528952895	5.46489893150405e-16
21.4849544954495	3.86068196137402e-16
21.5209560956096	2.95358191690862e-16
21.5569576957696	2.39147472946339e-16
21.5929592959296	2.01947602147418e-16
21.6289608960896	1.76080278399431e-16
21.6649624962496	1.57386734990312e-16
21.7009640964096	1.43455174835565e-16
21.7369656965697	1.32808676421731e-16
21.7729672967297	1.24501722094947e-16
21.8269696969697	1.15110102948813e-16
21.8809720972097	1.08254770395096e-16
21.9349744974498	1.03121533305308e-16
22.0069776977698	9.80987319701286e-17
22.0789808980898	9.44921336748172e-17
22.1689848984898	9.13022999925615e-17
22.2769896989699	8.8739081635663e-17
22.42099609961	8.66528490357922e-17
22.6010041004101	8.53065670585695e-17
22.8350145014502	8.47181503467532e-17
23.1590289028903	8.50295771424393e-17
23.6450505050505	8.66557866158667e-17
24.4730873087309	9.07519202352556e-17
26.6511841184118	1.04193786745401e-16
29.8913281328133	1.27350959420273e-16
32.8254585458546	1.50808179767286e-16
35.8855945594559	1.77663333675381e-16
39.1257385738574	2.08726273101349e-16
42.599892989299	2.45022067508173e-16
46.3080578057806	2.87168437925548e-16
50.3042354235424	3.3652019838851e-16
54.5884258425843	3.9395474856077e-16
59.1966306630663	4.60956387687509e-16
64.1648514851485	5.39251504366922e-16
69.5110891089109	6.30519300943206e-16
75.2713451345135	7.36984971265784e-16
81.4816211621162	8.61203154791453e-16
88.1779187918792	1.00609521460409e-15
95.3962396239624	1.17498903262964e-15
103.190586058606	1.3721340309065e-15
111.59695969597	1.60191330659699e-15
120.669362936294	1.86981691568936e-15
130.461798179818	2.18211376142217e-15
141.028267826783	2.54593190250074e-15
152.422774277428	2.96934148865701e-15
164.717320732073	3.46218778056803e-15
177.983910391039	4.03565968840578e-15
180	4.12657620669801e-15


==> figures/mode_spec/mode_spec-5.tsv <==
23.902	1e-18
23.902	1e-08


==> figures/mode_spec/mode_spec-6.tsv <==
67.884	1e-18
67.884	1e-08


==> figures/mode_spec/mode_spec-7.tsv <==
114.05	1e-18
114.05	1e-08


==> figures/time_traces/time_traces-1.tsv <==
0	0.000139800883789062
0.19999999999709	-0.000385101459960937
0.400000000008731	0.00122622666503906
0.600000000005821	0.00363833604003906
0.80000000000291	0.00472720322753906
1	0.00287905869628906
1.19999999999709	-0.00112484755371094
1.40000000000873	-0.00381283583496094
1.60000000000582	-0.00309506239746094
1.80000000000291	-0.00110287489746094
2	-0.000787933491210938
2.20000000001164	-0.00168148817871094
2.39999999999418	-0.00181820692871094
2.60000000000582	-0.000643890522460938
2.80000000000291	0.000725738383789062
3	0.00186099229003906
3.20000000001164	0.00231997666503906
3.39999999999418	0.00144351182128906
3.60000000000582	-0.000282562397460938
3.80000000000291	-0.000807464741210938
4	-0.000809906147460938
4.20000000001164	-0.00259701552246094
4.39999999999418	-0.00454037489746094
4.60000000000582	-0.00238949599121094
4.80000000001746	0.00365542588378906
5	0.00624819932128906
5.20000000001164	0.00218325791503906
5.39999999999418	-0.00279476942871094
5.60000000000582	-0.00239682020996094
5.80000000000291	0.000972320415039062
6	0.00186099229003906
6.20000000001164	0.000654937602539062
6.39999999999418	0.00161685166503906
6.60000000000582	0.00384341416503906
6.80000000000291	0.00225650010253906
7	-0.00361752333496094
7.20000000001164	-0.00631039442871094
7.40000000000873	-0.00156918349121094
7.60000000000582	0.00432192979003906
7.80000000000291	0.00309878525878906
8	-0.00242367567871094
8.19999999999709	-0.00278256239746094
8.40000000000873	0.00252505479003906
8.60000000000582	0.00445864854003906
8.80000000000291	-0.000321624897460937
9	-0.00443539442871094
9.19999999999709	-0.00220150770996094
9.40000000000873	0.00184878525878906
9.60000000000582	0.00190982041503906
9.80000000000291	-0.000258148334960937
10	-0.000138519428710938
10.1999999999971	0.00155337510253906
10.4000000000087	0.00135806260253906
10.5999999999913	-0.000682953022460938
10.8000000000029	-0.00181820692871094
11.0000000000146	-0.00147885145996094
11.1999999999971	-0.00113949599121094
11.4000000000087	-0.000907562397460938
11.5999999999913	0.000374175883789062
11.8000000000029	0.00231021104003906
12.0000000000146	0.00248843369628906
12.1999999999971	0.000813629008789062
12.4000000000087	-0.000726898334960938
12.6000000000058	-0.000350921772460938
12.8000000000029	0.000701324321289062
13.0000000000146	0.000217925883789062
13.1999999999971	-0.00182308974121094
13.4000000000087	-0.00253109755371094
13.6000000000058	-0.000321624897460937
13.8000000000029	0.00234927354003906
14	0.00147036729003906
14.1999999999971	-0.00176205458496094
14.4000000000087	-0.00235775770996094
14.6000000000058	0.000906402446289062
14.8000000000029	0.00366519150878906
15	0.00264712510253906
15.1999999999971	-0.000787933491210938
15.4000000000087	-0.00342221083496094
15.6000000000058	-0.00394711317871094
15.8000000000029	-0.00195004286621094
16	0.00188052354003906
16.2000000000116	0.00466616807128906
16.3999999999942	0.00354556260253906
16.6000000000058	-0.000529144428710937
16.8000000000029	-0.00339291395996094
17	-0.00237728895996094
17.2000000000116	0.00101870713378906
17.3999999999942	0.00260562119628906
17.6000000000058	0.000730621196289062
17.8000000000029	-0.00194516005371094
18	-0.00219174208496094
18.2000000000116	-0.000541351459960938
18.3999999999942	0.000208160258789062
18.6000000000058	-0.000350921772460938
18.8000000000029	-0.000590179584960937
19	0.000195953227539062
19.2000000000116	0.00115542588378906
19.3999999999942	0.00202700791503906
19.6000000000058	0.00214419541503906
19.8000000000029	0.000327789165039062
20	-0.00235287489746094
20.2000000000116	-0.00277279677246094
20.3999999999942	-6.28358349609375e-05
20.6000000000058	0.00248599229003906
20.8000000000029	0.00222720322753906
21	0.000134918071289062
21.2000000000116	-0.00107601942871094
21.4000000000087	-0.000346038959960938
21.6000000000058	0.00173159775878906
21.8000000000029	0.00332827744628906
22	0.00274233994628906
22.1999999999971	0.000676910258789062
22.4000000000087	-0.000902679584960938
22.6000000000058	-0.00182308974121094
22.8000000000029	-0.00286068739746094
23	-0.00210873427246094
23.1999999999971	0.00188052354003906
23.4000000000087	0.00430239854003906
23.6000000000058	-0.000160492084960938
23.8000000000029	-0.00702328505371094
24.0000000000146	-0.00677914442871094
24.1999999999971	0.00133120713378906
24.4000000000087	0.00773745713378906
24.5999999999913	0.00573306260253906
24.8000000000029	-0.00137875380371094
25.0000000000146	-0.00599301161621094
25.1999999999971	-0.00390805067871094
25.4000000000087	0.00210025010253906
25.5999999999913	0.00480044541503906
25.8000000000029	0.00109194932128906
26.0000000000146	-0.00334408583496094
26.1999999999971	-0.00189389052246094
26.4000000000087	0.00265444932128906
26.6000000000058	0.00318911729003906
26.8000000000029	-0.000201995991210938
27.0000000000146	-0.00222836317871094
27.1999999999971	-0.00119076552246094
27.4000000000087	0.000711089946289062
27.6000000000058	0.00198306260253906
27.8000000000029	0.00144595322753906
28	-0.00152767958496094
28.1999999999971	-0.00387631239746094
28.4000000000087	-0.00157162489746094
28.6000000000058	0.00272525010253906
28.8000000000029	0.00295230088378906
29	-0.000426605366210938
29.1999999999971	-0.00186947645996094
29.4000000000087	-0.000629242084960938
29.6000000000058	-0.000138519428710938
29.8000000000029	-0.000643890522460938
30	5.52354003906248e-06
30.2000000000116	0.000964996196289062
30.3999999999942	0.000642730571289062
30.6000000000058	-7.50428662109375e-05
30.8000000000029	-6.28358349609375e-05
31	-0.000245941303710938
31.2000000000116	-0.000255706928710937
31.3999999999942	0.00100650010253906
31.6000000000058	0.00200015244628906
31.8000000000029	0.000764800883789062
32	-0.00119564833496094
32.2000000000116	-0.00125668349121094
32.3999999999942	-0.000443695209960937
32.6000000000058	-0.000700042866210938
32.8000000000029	-0.000846527241210938
33	0.000598785258789062
33.2000000000116	0.00141421494628906
33.3999999999942	0.000293609477539063
33.6000000000058	-6.52772412109375e-05
33.8000000000029	0.00278384385253906
34	0.00493472275878906
34.2000000000116	0.00173403916503906
34.3999999999942	-0.00409848036621094
34.6000000000058	-0.00496517958496094
34.8000000000029	0.000396148540039062
35	0.00476382432128906
35.2000000000116	0.00244692979003906
35.4000000000087	-0.00330502333496094
35.6000000000058	-0.00537533583496094
35.8000000000029	-0.00163510145996094
36	0.00327212510253906
36.1999999999971	0.00332827744628906
36.4000000000087	-0.00152279677246094
36.6000000000058	-0.00437191786621094
36.8000000000029	-2.13319287109375e-05
37	0.00605288682128906
37.1999999999971	0.00483706650878906
37.4000000000087	-0.00178891005371094
37.6000000000058	-0.00350521864746094
37.8000000000029	0.00110171494628906
38.0000000000146	0.00236880479003906
38.1999999999971	-0.00259945692871094
38.4000000000087	-0.00450131239746094
38.5999999999913	0.00145083604003906
38.8000000000029	0.00604800400878906
39.0000000000146	0.00170718369628906
39.1999999999971	-0.00502621474121094
39.4000000000087	-0.00390560927246094
39.5999999999913	0.00332827744628906
39.8000000000029	0.00616519150878906
40.0000000000146	0.00146792588378906
40.1999999999971	-0.00341244520996094
40.4000000000087	-0.00285580458496094
40.6000000000058	-0.000548675678710937
40.8000000000029	-0.000817230366210938
41	-0.00126889052246094
41.1999999999971	0.00145327744628906
41.4000000000087	0.00375552354003906
41.6000000000058	0.00146548447753906
41.8000000000029	-0.00218685927246094
42	-0.00219662489746094
42.1999999999971	-6.28358349609375e-05
42.4000000000087	2.99376025390625e-05
42.6000000000058	-0.000524261616210938
42.8000000000029	0.00117983994628906
43	0.00317202744628906
43.2000000000116	0.00172671494628906
43.4000000000087	-0.00270199599121094
43.6000000000058	-0.00598324599121094
43.8000000000029	-0.00534848036621094
44	-0.000836761616210938
44.2000000000116	0.00445864854003906
44.3999999999942	0.00608218369628906
44.6000000000058	0.00298159775878906
44.8000000000029	-0.000892913959960938
45	-0.00163266005371094
45.2000000000116	0.000125152446289062
45.3999999999942	0.00117739854003906
45.6000000000058	0.000361968852539062
45.8000000000029	-0.000590179584960937
46	1.04063525390625e-05
46.2000000000116	0.00120913682128906
46.3999999999942	0.000557281352539062
46.6000000000058	-0.00203549208496094
46.8000000000029	-0.00303402724121094
47	-0.000265472553710938
47.2000000000116	0.00278628525878906
47.3999999999942	0.00161196885253906
47.6000000000058	-0.00219174208496094
47.8000000000029	-0.00276547255371094
48	0.000559722758789063
48.2000000000116	0.00307192979003906
48.3999999999942	0.00204165635253906
48.6000000000058	-6.77186474609375e-05
48.8000000000029	-0.000944183491210938
49	-0.00140072645996094
49.2000000000116	-0.00168881239746094
49.4000000000087	8.36485400390625e-05
49.6000000000058	0.00340151963378906
49.8000000000029	0.00377993760253906
50	-0.000472992084960938
50.1999999999971	-0.00401791395996094
50.4000000000087	-0.00180844130371094
50.6000000000058	0.00289126572753906
50.8000000000029	0.00298403916503906
51	-0.00201840224121094
51.1999999999971	-0.00535580458496094
51.4000000000087	-0.00356381239746094
51.6000000000058	0.000479156352539063
51.8000000000029	0.00242739854003906
52.0000000000146	0.00217349229003906
52.1999999999971	0.000908843852539062
52.4000000000087	-0.000736663959960938
52.5999999999913	-0.00168148817871094
52.8000000000029	-0.000763519428710938
53.0000000000146	0.000943023540039062
53.1999999999971	0.000554839946289063
53.4000000000087	-0.00188900770996094
53.5999999999913	-0.00267269911621094
53.8000000000029	-1.64491162109375e-05
54.0000000000146	0.00321841416503906
54.1999999999971	0.00312075791503906
54.4000000000087	0.000554839946289063
54.6000000000058	-0.000258148334960937
54.8000000000029	0.00187075791503906
55	0.00287905869628906
55.1999999999971	6.90001025390625e-05
55.4000000000087	-0.00304867567871094
55.6000000000058	-0.00193295302246094
55.8000000000029	0.00206118760253906
56	0.00318179307128906
56.1999999999971	-0.000338714741210938
56.4000000000087	-0.00425961317871094
56.6000000000058	-0.00434750380371094
56.8000000000029	-0.00138851942871094
57	0.000701324321289062
57.2000000000116	-9.70155224609375e-05
57.4000000000087	-0.000956390522460938
57.6000000000058	0.000996734477539062
57.8000000000029	0.00388735947753906
58	0.00351870713378906
58.2000000000116	-0.000114105366210938
58.3999999999942	-0.00194760145996094
58.6000000000058	-0.000241058491210938
58.8000000000029	0.00108462510253906
59	-0.000460785053710938
59.2000000000116	-0.00158871474121094
59.3999999999942	0.000635406352539062
59.6000000000058	0.00368716416503906
59.8000000000029	0.00363101182128906
60	0.000789214946289062
60.2000000000116	-0.00237728895996094
60.3999999999942	-0.00376644911621094
60.6000000000058	-0.00246029677246094
60.8000000000029	0.000943023540039062
61	0.00299868760253906
61.2000000000116	0.00121646104003906
61.3999999999942	-0.00189144911621094
61.6000000000058	-0.00236996474121094
61.8000000000029	-0.00108334364746094
62	-0.000792816303710938
62.2000000000116	-0.000866058491210938
62.3999999999942	0.000889312602539062
62.6000000000058	0.00242251572753906
62.8000000000029	0.000615875102539063
63	-0.00268002333496094
63.1999999999971	-0.00280941786621094
63.4000000000087	0.000166656352539062
63.6000000000058	0.00207095322753906
63.8000000000029	0.00146792588378906
64	0.000798980571289062
64.1999999999971	0.00161196885253906
64.4000000000087	0.00174868760253906
64.6000000000058	-0.000397308491210938
64.8000000000029	-0.00209896864746094
65	-0.000211761616210938
65.1999999999971	0.00271792588378906
65.4000000000087	0.000945464946289062
65.6000000000058	-0.00464047255371094
65.8000000000029	-0.00542172255371094
66.0000000000146	0.00179263291503906
66.1999999999971	0.00861392197753906
66.4000000000087	0.00592837510253906
66.5999999999913	-0.00281918349121094
66.8000000000029	-0.00722836317871094
67.0000000000146	-0.00369808974121094
67.1999999999971	0.00190005479003906
67.4000000000087	0.00375552354003906
67.5999999999913	0.00232241807128906
67.8000000000029	0.000396148540039062
68.0000000000146	-0.000795257709960938
68.1999999999971	-0.00153744520996094
68.4000000000087	-0.00170834364746094
68.6000000000058	-0.000624359272460937
68.8000000000029	0.00157046494628906
69	0.00286196885253906
69.1999999999971	0.00135806260253906
69.4000000000087	-0.00220883192871094
69.6000000000058	-0.00348080458496094
69.8000000000029	0.000454742290039062
70	0.00573794541503906
70.1999999999971	0.00536196885253906
70.4000000000087	-0.00123226942871094
70.6000000000058	-0.00598568739746094
70.8000000000029	-0.00290219130371094
71	0.00340396104003906
71.2000000000116	0.00400698838378906
71.4000000000087	-0.00141781630371094
71.6000000000058	-0.00491146864746094
71.8000000000029	-0.00228695692871094
72	0.00139712510253906
72.2000000000116	0.000652496196289062
72.3999999999942	-0.00250912489746094
72.6000000000058	-0.00250912489746094
72.8000000000029	0.00120181260253906
73	0.00405337510253906
73.2000000000116	0.00356021104003906
73.3999999999942	0.000947906352539062
73.6000000000058	-0.00171078505371094
73.8000000000029	-0.00279232802246094
74	-0.00120053114746094
74.2000000000116	0.00229312119628906
74.3999999999942	0.00371890244628906
74.6000000000058	0.000945464946289062
74.8000000000029	-0.00277279677246094
75	-0.00252377333496094
75.2000000000116	0.000903961040039062
75.3999999999942	0.00299136338378906
75.6000000000058	0.00163394150878906
75.8000000000029	-0.00114682020996094
76	-0.00298275770996094
76.2000000000116	-0.00260189833496094
76.4000000000087	0.000108062602539062
76.6000000000058	0.00338442979003906
76.8000000000029	0.00393862900878906
77	0.00100405869628906
77.1999999999971	-0.00238705458496094
77.4000000000087	-0.00242367567871094
77.6000000000058	0.000630523540039062
77.8000000000029	0.00269107041503906
78	0.00154605088378906
78.1999999999971	-0.000304535053710938
78.4000000000087	0.000366851665039062
78.6000000000058	0.00200991807128906
78.8000000000029	0.000122711040039062
79	-0.00395687880371094
79.1999999999971	-0.00364682020996094
79.4000000000087	0.00169497666503906
79.6000000000058	0.00376284775878906
79.8000000000029	-0.00106381239746094
80.0000000000146	-0.00477474989746094
80.1999999999971	-0.00132748427246094
80.4000000000087	0.00244204697753906
80.5999999999913	-0.00119808974121094
80.8000000000029	-0.00540463270996094
81.0000000000146	-0.000619476459960937
81.1999999999971	0.00705142197753906
81.4000000000087	0.00529849229003906
81.5999999999913	-0.00288510145996094
81.8000000000029	-0.00367855849121094
82.0000000000146	0.00411441025878906
82.1999999999971	0.00724673447753906
82.4000000000087	0.000718414165039062
82.6000000000058	-0.00554623427246094
82.8000000000029	-0.00438168349121094
83	-0.00140805067871094
83.1999999999971	-0.00186703505371094
83.4000000000087	-0.00119076552246094
83.6000000000058	0.00454165635253906
83.8000000000029	0.00858218369628906
84	0.00380679307128906
84.1999999999971	-0.00520443739746094
84.4000000000087	-0.00786557020996094
84.6000000000058	-0.00243099989746094
84.8000000000029	0.00331118760253906
85	0.00357241807128906
85.2000000000116	7.87657275390625e-05
85.3999999999942	-0.00299984755371094
85.6000000000058	-0.00330502333496094
85.8000000000029	-0.000277679584960938
86	0.00403140244628906
86.2000000000116	0.00466860947753906
86.3999999999942	-0.000177581928710938
86.6000000000058	-0.00449887099121094
86.8000000000029	-0.00231625380371094
87	0.00323306260253906
87.2000000000116	0.00429019150878906
87.3999999999942	0.000122711040039062
87.6000000000058	-0.00342953505371094
87.8000000000029	-0.00313900770996094
88	-0.00106381239746094
88.2000000000116	0.00105532822753906
88.3999999999942	0.00251528916503906
88.6000000000058	0.00223452744628906
88.8000000000029	-6.52772412109375e-05
89	-0.00158383192871094
89.2000000000116	-0.000555999897460938
89.3999999999942	0.000703765727539062
89.6000000000058	0.000178863383789062
89.8000000000029	-0.000875824116210938
90	-0.000866058491210938
90.2000000000116	-0.000819671772460938
90.4000000000087	-0.000734222553710938
90.6000000000058	0.00106997666503906
90.8000000000029	0.00337466416503906
91	0.00293521104003906
91.1999999999971	-0.000104339741210938
91.4000000000087	-0.00150814833496094
91.6000000000058	0.000132476665039062
91.8000000000029	0.00140933213378906
92	1.52891650390625e-05
92.1999999999971	-0.00169369520996094
92.4000000000087	-0.00122250380371094
92.6000000000058	0.000173980571289062
92.8000000000029	7.14415087890625e-05
93	-0.00183773817871094
93.1999999999971	-0.00305355849121094
93.4000000000087	-0.00151547255371094
93.6000000000058	0.00162905869628906
93.8000000000029	0.00292788682128906
94.0000000000146	0.00141421494628906
94.1999999999971	-7.74842724609375e-05
94.4000000000087	0.000957671977539062
94.5999999999913	0.00205874619628906
94.8000000000029	0.000664703227539062
95.0000000000146	-0.00190365614746094
95.1999999999971	-0.00235043349121094
95.4000000000087	-0.000829437397460938
95.5999999999913	0.000654937602539062
95.8000000000029	0.00113589463378906
96.0000000000146	0.000222808696289062
96.1999999999971	-0.00219662489746094
96.4000000000087	-0.00355892958496094
96.6000000000058	-0.000885589741210938
96.8000000000029	0.00330142197753906
97	0.00325015244628906
97.1999999999971	-0.000514495991210938
97.4000000000087	-0.00131039442871094
97.6000000000058	0.00224917588378906
97.8000000000029	0.00327944932128906
98	-0.000746429584960938
98.1999999999971	-0.00316586317871094
98.4000000000087	0.000108062602539062
98.6000000000058	0.00325503525878906
98.8000000000029	0.000623199321289062
99	-0.00388851942871094
99.2000000000116	-0.00333920302246094
99.3999999999942	0.00120669541503906
99.6000000000058	0.00277896104003906
99.8000000000029	-0.000558441303710937
100	-0.00356381239746094
100.200000000012	-0.00164242567871094
100.399999999994	0.00264224229003906
100.600000000006	0.00390444932128906
100.800000000003	0.00136294541503906
101	-0.000978363178710938
101.200000000012	-0.000455902241210938
101.399999999994	0.000786773540039062
101.600000000006	0.000427886821289062
101.800000000017	-0.000936859272460938
102	-0.00139584364746094
102.200000000012	-0.000770843647460938
102.399999999994	0.000374175883789062
102.600000000006	0.00117739854003906
102.800000000003	0.000537750102539062
103	-0.00151303114746094
103.200000000012	-0.00252621474121094
103.399999999994	-0.000509613178710938
103.600000000006	0.00266909775878906
103.800000000003	0.00258853135253906
104	-0.00104672255371094
104.200000000012	-0.00300961317871094
104.400000000009	0.000484039165039062
104.600000000006	0.00520571885253906
104.800000000003	0.00396548447753906
105	-0.00245541395996094
105.199999999997	-0.00525082411621094
105.400000000009	-0.000673187397460938
105.600000000006	0.00406558213378906
105.800000000003	0.00167788682128906
106	-0.00393490614746094
106.199999999997	-0.00445248427246094
106.400000000009	1.52891650390625e-05
106.600000000006	0.00278140244628906
106.800000000003	0.00146304307128906
107	0.000364410258789062
107.199999999997	0.00183657822753906
107.400000000009	0.00273013291503906
107.599999999991	0.000432769633789062
107.800000000003	-0.00280697645996094
108.000000000015	-0.00313656630371094
108.199999999997	-0.000106781147460938
108.400000000009	0.00270816025878906
108.599999999991	0.00260562119628906
108.800000000003	0.000630523540039062
109.000000000015	-0.000658538959960938
109.199999999997	-0.00101254286621094
109.400000000009	-0.00187680067871094
109.600000000006	-0.00225277724121094
109.800000000003	5.52354003906248e-06
110.000000000015	0.00353823838378906
110.199999999997	0.00428286729003906
110.400000000009	0.00112612900878906
110.600000000006	-0.00262387099121094
110.800000000003	-0.00352230849121094
111	-0.000826995991210938
111.199999999997	0.00320620713378906
111.400000000009	0.00473696885253906
111.600000000006	0.00146792588378906
111.800000000003	-0.00335141005371094
112	-0.00363949599121094
112.199999999997	0.000823394633789062
112.400000000009	0.00341128525878906
112.600000000006	0.000713531352539062
112.800000000003	-0.00260189833496094
113	-0.000980804584960938
113.200000000012	0.00273989854003906
113.399999999994	0.00185122666503906
113.600000000006	-0.00350521864746094
113.800000000003	-0.00625912489746094
114	-0.00267758192871094
114.200000000012	0.00288638291503906
114.399999999994	0.00435122666503906
114.600000000006	0.00179507432128906
114.800000000003	-0.000490081928710938
115	-0.000534027241210937
115.200000000012	0.000271636821289062
115.399999999994	0.000684234477539062
115.600000000006	0.000847808696289062
115.800000000017	-0.000123870991210938
116	-0.00287533583496094
116.200000000012	-0.00461361708496094
116.399999999994	-0.00194760145996094
116.600000000006	0.00279605088378906
116.800000000003	0.00349917588378906
117	0.000349761821289063
117.200000000012	-0.000897796772460938
117.399999999994	0.000884429790039062
117.600000000006	0.000296050883789063
117.800000000003	-0.00266781630371094
118	-0.00146420302246094
118.200000000012	0.00435366807128906
118.400000000009	0.00581607041503906
118.600000000006	-0.000277679584960938
118.800000000003	-0.00503353895996094
119	-0.00139828505371094
119.199999999997	0.00476870713378906
119.400000000009	0.00459048447753906
119.600000000006	-0.00114926161621094
119.800000000003	-0.00489926161621094
120	-0.00351498427246094
120.199999999997	0.000276519633789062
120.400000000009	0.00296694932128906
120.600000000006	0.00333071885253906
120.800000000003	0.00178775010253906
121	-0.000172699116210938
121.199999999997	-0.000878265522460938
121.400000000009	1.04063525390625e-05
121.599999999991	0.00115298447753906
121.800000000003	0.000938140727539062
122.000000000015	-0.000285003803710938
122.199999999997	-0.000861175678710938
122.400000000009	-0.000199554584960938
122.599999999991	-0.000216644428710938
122.800000000003	-0.00188168349121094
123.000000000015	-0.00274349989746094
123.199999999997	-0.000907562397460938
123.400000000009	0.00117251572753906
123.600000000006	0.000291168071289063
123.800000000003	-0.00161312880371094
124.000000000015	-0.000612152241210938
124.199999999997	0.00221255479003906
124.400000000009	0.00277163682128906
124.600000000006	0.000530425883789063
124.800000000003	-0.00133480849121094
125	-0.00136166395996094
125.199999999997	-0.000404632709960938
125.400000000009	0.000549957133789063
125.600000000006	0.000398589946289062
125.800000000003	-0.00128842177246094
126	-0.00241879286621094
126.199999999997	-0.000324066303710937
126.400000000009	0.00291323838378906
126.600000000006	0.00266665635253906
126.800000000003	-0.000465667866210938
127	-0.00142269911621094
127.200000000012	0.000899078227539062
127.399999999994	0.00194888291503906
127.600000000006	-0.000131195209960938
127.800000000003	-0.00224301161621094
128	-0.00271908583496094
128.200000000012	-0.00260433974121094
128.399999999994	-0.00117611708496094
128.600000000006	0.00276187119628906
128.800000000003	0.00593569932128906
129	0.00380435166503906
129.200000000012	-0.00228939833496094
129.399999999994	-0.00569271864746094
129.600000000006	-0.00344662489746094
129.800000000003	0.00125064072753906
130	0.00366030869628906
130.200000000012	0.00247134385253906
130.399999999994	-0.000826995991210938
130.600000000006	-0.00266049208496094
130.800000000003	-0.00109555067871094
131	0.00180483994628906
131.200000000012	0.00215640244628906
131.399999999994	0.000603668071289062
131.600000000006	0.000728179790039062
131.800000000003	0.00176333604003906
132	-0.000563324116210937
132.200000000012	-0.00569760145996094
132.400000000009	-0.00689144911621094
132.600000000006	-0.00109799208496094
132.800000000003	0.00568179307128906
133	0.00613345322753906
133.199999999997	0.00145083604003906
133.400000000009	-0.00148373427246094
133.600000000006	-0.000131195209960938
133.800000000003	0.000918609477539062
134	-0.00183773817871094
134.199999999997	-0.00471859755371094
134.400000000009	-0.00305844130371094
134.600000000006	0.00153872666503906
134.800000000003	0.00313296494628906
135.000000000015	0.00170230088378906
135.199999999997	0.00212954697753906
135.400000000009	0.00458560166503906
135.599999999991	0.00343081650878906
135.800000000003	-0.00261898817871094
136.000000000015	-0.00638363661621094
136.199999999997	-0.00256771864746094
136.400000000009	0.00353335557128906
136.599999999991	0.00378726182128906
136.800000000003	-0.000629242084960938
137.000000000015	-0.00286557020996094
137.199999999997	-0.00153256239746094
137.400000000009	-0.00156430067871094
137.600000000006	-0.00288021864746094
137.800000000003	-0.000167816303710938
138.000000000015	0.00575015244628906
138.199999999997	0.00625308213378906
138.400000000009	-0.000900238178710938
138.600000000006	-0.00577328505371094
138.800000000003	-0.000717132709960938
139	0.00610415635253906
139.199999999997	0.00295718369628906
139.400000000009	-0.00643978895996094
139.600000000006	-0.00728207411621094
139.800000000003	0.00298892197753906
140	0.0100006407275391
140.199999999997	0.00357485947753906
140.400000000009	-0.00669125380371094
140.600000000006	-0.00633969130371094
140.800000000003	0.00260562119628906
141	0.00617983994628906
141.200000000012	-1.88905224609375e-05
141.399999999994	-0.00545101942871094
141.600000000006	-0.00201351942871094
141.800000000003	0.00473452744628906
142	0.00475405869628906
142.200000000012	-0.00150326552246094
142.399999999994	-0.00481625380371094
142.600000000006	-0.00116146864746094
142.800000000003	0.00295718369628906
143	0.000820953227539062
143.200000000012	-0.00373471083496094
143.399999999994	-0.00246762099121094
143.600000000006	0.00414858994628906
143.800000000003	0.00672915635253906
144	0.00159732041503906
144.200000000012	-0.00472836317871094
144.399999999994	-0.00491879286621094
144.600000000006	0.000410796977539063
144.800000000003	0.00509341416503906
145	0.00467349229003906
145.200000000012	-0.000197113178710938
145.399999999994	-0.00471371474121094
145.600000000006	-0.00398617567871094
145.800000000003	0.00102114854003906
146	0.00402651963378906
146.200000000012	0.00179751572753906
146.400000000009	-0.00181088270996094
146.600000000006	-0.00236508192871094
146.800000000003	-0.00136166395996094
147	-0.00164242567871094
147.199999999997	-0.00184506239746094
147.400000000009	-0.000265472553710938
147.600000000006	0.000974761821289062
147.800000000003	-7.26014599609375e-05
148	-0.000575531147460938
148.199999999997	0.00194644150878906
148.400000000009	0.00373355088378906
148.600000000006	0.000618316508789062
148.800000000003	-0.00426205458496094
149.000000000015	-0.00435482802246094
149.199999999997	0.000283843852539062
149.400000000009	0.00322085557128906
149.599999999991	0.00131167588378906
149.800000000003	-0.00145687880371094
150.000000000015	-0.000411956928710938
150.199999999997	0.00290347275878906
150.400000000009	0.00381900010253906
150.599999999991	0.000899078227539062
150.800000000003	-0.00211605849121094
151.000000000015	-0.00165707411621094
151.199999999997	0.000994293071289062
151.400000000009	0.00189761338378906
151.600000000006	-0.000289886616210938
151.800000000003	-0.00257748427246094
152	-0.00212826552246094
152.199999999997	0.000730621196289062
152.400000000009	0.00322573838378906
152.600000000006	0.00314761338378906
152.800000000003	0.000733062602539062
153	-0.00137631239746094
153.199999999997	-0.00105892958496094
153.400000000009	1.52891650390625e-05
153.600000000006	-0.000775726459960938
153.800000000003	-0.00227230849121094
154	-0.000726898334960938
154.199999999997	0.00366275010253906
154.400000000009	0.00497622666503906
154.600000000006	0.000532867290039062
154.800000000003	-0.00488949599121094
155	-0.00514096083496094
155.200000000012	-0.000846527241210938
155.399999999994	0.00207827744628906
155.600000000006	0.000833160258789062
155.800000000003	-0.00142025770996094
156	-0.000472992084960938
156.200000000012	0.00255679307128906
156.399999999994	0.00282778916503906
156.600000000006	-0.000482757709960938
156.800000000003	-0.00276303114746094
157	-0.000756195209960938
157.200000000012	0.00265200791503906
157.399999999994	0.00304995713378906
157.600000000006	0.00131900010253906
157.800000000003	0.000222808696289062
158	-0.000631683491210938
158.200000000012	-0.00296322645996094
158.399999999994	-0.00439633192871094
158.600000000006	-0.00163998427246094
158.800000000003	0.00302310166503906
159	0.00379702744628906
159.200000000012	-3.84217724609375e-05
159.399999999994	-0.00267025770996094
159.600000000006	-0.000795257709960938
159.800000000003	0.00213931260253906
160	0.00235659775878906
160.200000000012	0.00105532822753906
160.400000000009	0.000523101665039062
160.600000000006	-0.000162933491210938
160.800000000003	-0.00180844130371094
161	-0.00203060927246094
161.199999999997	0.000403472758789062
161.400000000009	0.00129946885253906
161.600000000006	-0.00225521864746094
161.800000000003	-0.00474789442871094
162	-0.000316742084960937
162.199999999997	0.00654605088378906
162.400000000009	0.00601382432128906
162.600000000006	-0.00179867567871094
162.800000000003	-0.00618832411621094
163.000000000015	-0.00116635145996094
163.199999999997	0.00565737900878906
163.400000000009	0.00506411729003906
163.599999999991	-0.00141049208496094
163.800000000003	-0.00457699599121094
164.000000000015	-0.00118832411621094
164.199999999997	0.00237124619628906
164.400000000009	0.000259429790039062
164.599999999991	-0.00384457411621094
164.800000000003	-0.00253109755371094
165.000000000015	0.00383608994628906
165.199999999997	0.00699282822753906
165.400000000009	0.00222476182128906
165.600000000006	-0.00529232802246094
165.800000000003	-0.00707943739746094
166	-0.00160580458496094
166.199999999997	0.00481753525878906
166.400000000009	0.00551089463378906
166.600000000006	0.000342437602539062
166.800000000003	-0.00462582411621094
167	-0.00439389052246094
167.199999999997	-0.000419281147460938
167.400000000009	0.00238833604003906
167.600000000006	0.00208560166503906
167.800000000003	0.000820953227539062
168	-2.62147412109375e-05
168.200000000012	-0.000770843647460938
168.400000000009	-0.00101254286621094
168.600000000006	0.000447418071289062
168.800000000003	0.00275942979003906
169	0.00311343369628906
169.200000000012	0.00154849229003906
169.399999999994	-0.000158050678710938
169.600000000006	-0.00171566786621094
169.800000000003	-0.00351010145996094
170	-0.00322933974121094
170.200000000012	0.00121401963378906
170.399999999994	0.00518618760253906
170.600000000006	0.00220523057128906
170.800000000003	-0.00507260145996094
171	-0.00628353895996094
171.200000000012	0.000789214946289062
171.399999999994	0.00588931260253906
171.600000000006	0.00192202744628906
171.800000000003	-0.00398129286621094
172	-0.00267758192871094
172.200000000012	0.00285220322753906
172.399999999994	0.00386294541503906
172.600000000006	-7.99256787109375e-05
172.800000000003	-0.00239682020996094
173	-0.000414398334960938
173.200000000012	0.00157778916503906
173.399999999994	-0.000138519428710938
173.600000000006	-0.00334164442871094
173.800000000003	-0.00328793349121094
174	0.000620757915039063
174.199999999997	0.00334048447753906
174.400000000009	0.000899078227539062
174.600000000006	-0.00340267958496094
174.800000000003	-0.00256039442871094
175	0.00298648057128906
175.199999999997	0.00539614854003906
175.400000000009	0.00140200791503906
175.600000000006	-0.00295834364746094
175.800000000003	-0.00189633192871094
176	0.00103335557128906
176.199999999997	-0.000187347553710938
176.400000000009	-0.00364193739746094
176.600000000006	-0.00269955458496094
176.800000000003	0.00320376572753906
177.000000000015	0.00657290635253906
177.199999999997	0.00270083604003906
177.400000000009	-0.00335141005371094
177.599999999991	-0.00345150770996094
177.800000000003	0.00143130479003906
178.000000000015	0.00292788682128906
178.199999999997	-0.00126156630371094
178.400000000009	-0.00404721083496094
178.599999999991	-0.000487640522460938
178.800000000003	0.00453677354003906
179.000000000015	0.00443179307128906
179.199999999997	-9.94569287109375e-05
179.400000000009	-0.00394711317871094
179.600000000006	-0.00428158583496094
179.800000000003	-0.00144467177246094
180	0.00262271104003906
180.199999999997	0.00416079697753906
180.400000000009	0.00209536729003906
180.600000000006	-0.000748870991210938
180.800000000003	-0.00116146864746094
181	8.85313525390625e-05
181.199999999997	0.00105044541503906
181.400000000009	0.00110903916503906
181.600000000006	0.000156890727539062
181.800000000003	-0.00230160536621094
182	-0.00390072645996094
182.200000000012	-0.00186215224121094
182.400000000009	0.00205142197753906
182.600000000006	0.00335513291503906
182.800000000003	0.00131411729003906
183	-0.00161557020996094
183.200000000012	-0.00341000380371094
183.399999999994	-0.00281918349121094
183.600000000006	0.000996734477539062
183.800000000003	0.00436099229003906
184	0.00204165635253906
184.200000000012	-0.00358578505371094
184.399999999994	-0.00327572645996094
184.600000000006	0.00393618760253906
184.800000000003	0.00730044541503906
185	0.00135562119628906
185.200000000012	-0.00539974989746094
185.399999999994	-0.00402523817871094
185.600000000006	0.00102603135253906
185.800000000003	0.00112612900878906
186	-0.00240170302246094
186.200000000012	-0.00246517958496094
186.399999999994	0.00128237900878906
186.600000000006	0.00272769150878906
186.800000000003	-0.000433929584960938
187	-0.00306820692871094
187.200000000012	-0.000604828022460937
187.400000000009	0.00405337510253906
187.600000000006	0.00419253525878906
187.800000000003	-0.000587738178710938
188	-0.00406674208496094
188.199999999997	-0.00233334364746094
188.400000000009	0.00123843369628906
188.600000000006	0.00258608994628906
188.800000000003	0.00246890244628906
189	0.00277896104003906
189.199999999997	0.00188540635253906
189.400000000009	-0.000951507709960938
189.600000000006	-0.00267269911621094
189.800000000003	-0.000902679584960938
190	0.00156314072753906
190.199999999997	0.00109194932128906
190.400000000009	-0.000841644428710938
190.600000000006	-0.000958831928710938
190.800000000003	0.000408355571289063
191.000000000015	0.000198394633789062
191.199999999997	-0.00228695692871094
191.400000000009	-0.00451107802246094
191.599999999991	-0.00326596083496094
191.800000000003	0.00145083604003906
192.000000000015	0.00560122666503906
192.199999999997	0.00440982041503906
192.400000000009	-0.00111264052246094
192.599999999991	-0.00394711317871094
192.800000000003	-0.000424163959960938
193.000000000015	0.00356997666503906
193.199999999997	0.000742828227539062
193.400000000009	-0.00560726942871094
193.600000000006	-0.00546322645996094
193.800000000003	0.00247622666503906
194	0.00776675400878906
194.199999999997	0.00367739854003906
194.400000000009	-0.00374691786621094
194.600000000006	-0.00510678114746094
194.800000000003	-0.000722015522460938
195	0.00210757432128906
195.199999999997	0.00127749619628906
195.400000000009	0.00112368760253906
195.600000000006	0.00330630479003906
195.800000000003	0.00325503525878906
196	-0.000934417866210938
196.200000000012	-0.00354183974121094
196.399999999994	-4.08631787109375e-05
196.600000000006	0.00391665635253906
196.800000000003	0.00121890244628906
197	-0.00422543349121094
197.200000000012	-0.00329037489746094
197.399999999994	0.00204165635253906
197.600000000006	0.00174380479003906
197.800000000003	-0.00415707411621094
198	-0.00411068739746094
198.200000000012	0.00408999619628906
198.399999999994	0.00851382432128906
198.600000000006	0.00257876572753906
198.800000000003	-0.00434994520996094
199	-0.00285580458496094
199.200000000012	0.00239077744628906
199.399999999994	0.00256411729003906
199.600000000006	-0.00112973036621094
199.800000000003	-0.00244076552246094
200	-0.000516937397460938


==> figures/time_traces/time_traces-10.tsv <==
x	y
0	-8.93958934168317
0.19999999999709	-7.51737985547602
0.400000000008731	-5.18455274265503
0.600000000005821	-1.80706885822589
0.80000000000291	2.25394915857386
1	6.25904575164046
1.19999999999709	9.63801022625629
1.40000000000873	12.605506773794
1.60000000000582	15.8553940923746
1.80000000000291	19.6066172587947
2	23.4102180935203
2.20000000001164	26.917193228148
2.39999999999418	30.221688029011
2.60000000000582	33.547822307294
2.80000000000291	36.8726664947372
3	40.0776486482191
3.20000000001164	42.9473117258656
3.39999999999418	45.1241815239368
3.60000000000582	46.3708913532481
3.80000000000291	46.926375810536
4	46.8949072062936
4.20000000001164	45.8780275613701
4.39999999999418	43.8580792786455
4.60000000000582	41.7889484216379
4.80000000001746	40.590139696904
5	39.5283317200783
5.20000000001164	37.1422247786428
5.39999999999418	33.2681377972203
5.60000000000582	29.1784061120682
5.80000000000291	25.6241495796021
6	22.132391346747
6.20000000001164	18.3094424413939
6.39999999999418	14.7174057798726
6.60000000000582	11.7164158601197
6.80000000000291	8.52100973295434
7	4.2350478164762
7.20000000001164	-0.353807730053393
7.40000000000873	-3.49277749378751
7.60000000000582	-4.84828784192349
7.80000000000291	-5.97033103185725
8	-7.80030908410865
8.19999999999709	-9.15756131812568
8.40000000000873	-8.74693518468921
8.60000000000582	-7.31984614074733
8.80000000000291	-6.40389891202499
9	-5.88019876207039
9.19999999999709	-4.34907295608157
9.40000000000873	-1.43110031331236
9.60000000000582	1.92944996126215
9.80000000000291	5.16375673703089
10	8.71104520650356
10.1999999999971	12.8492265642025
10.4000000000087	17.0735034312069
10.5999999999913	20.882254303654
10.8000000000029	24.3939057768661
11.0000000000146	27.8624486048962
11.1999999999971	31.2162519522926
11.4000000000087	34.3620597972243
11.5999999999913	37.4696339665528
11.8000000000029	40.6234677979548
12.0000000000146	43.3689352106949
12.1999999999971	45.2346106859668
12.4000000000087	46.2078161734179
12.6000000000058	46.6935587203544
12.8000000000029	46.8339389587941
13.0000000000146	46.2849410744069
13.1999999999971	44.7084982704212
13.4000000000087	42.4311390993716
13.6000000000058	40.1515712458659
13.8000000000029	38.0257328034025
14	35.3099590762861
14.1999999999971	31.5323946224566
14.4000000000087	27.3544140385292
14.6000000000058	23.7254417979829
14.8000000000029	20.615637939004
15	17.2512162145901
15.1999999999971	13.1592751088138
15.4000000000087	8.59646231021789
15.6000000000058	4.12385154639574
15.8000000000029	0.397769279631746
16	-2.08930224665286
16.2000000000116	-3.5105410417133
16.3999999999942	-4.70394561574577
16.6000000000058	-6.3082052549066
16.8000000000029	-8.02835534725644
17	-8.9672140464382
17.2000000000116	-8.57038773847792
17.3999999999942	-7.24321505052657
17.6000000000058	-5.78438778556693
17.8000000000029	-4.40789408902562
18	-2.60517661858651
18.2000000000116	0.00993396141184988
18.3999999999942	3.18504483338801
18.6000000000058	6.56280476631359
18.8000000000029	10.1429787962036
19	14.0797174520231
19.2000000000116	18.3314684777944
19.3999999999942	22.7920761234497
19.6000000000058	27.2017251484778
19.8000000000029	31.0361274994462
20	34.0178291972683
20.2000000000116	36.5843706752713
20.3999999999942	39.3816104273374
20.6000000000058	42.3214733850617
20.8000000000029	44.7204416918495
21	46.1177968638097
21.2000000000116	46.6769242094446
21.4000000000087	46.8177875166615
21.6000000000058	46.8407980813554
21.8000000000029	46.6427928601265
22	45.7433949146455
22.1999999999971	43.8291633033421
22.4000000000087	41.0441418552195
22.6000000000058	37.5904296161081
22.8000000000029	33.5118757597475
23	29.2916791670786
23.1999999999971	25.7439862089846
23.4000000000087	22.6013436609717
23.6000000000058	18.3945533856956
23.8000000000029	12.6642223301749
24.0000000000146	7.10421628659641
24.1999999999971	3.59099705414314
24.4000000000087	1.83513402452961
24.5999999999913	0.00611656381837733
24.8000000000029	-3.00530680377982
25.0000000000146	-6.59395403198535
25.1999999999971	-9.19683128117184
25.4000000000087	-9.87722059226872
25.5999999999913	-9.34745027515134
25.8000000000029	-9.04640121682364
26.0000000000146	-9.15182059154526
26.1999999999971	-8.35492090356971
26.4000000000087	-5.97602661315812
26.6000000000058	-2.95251260993886
26.8000000000029	-0.224738828101749
27.0000000000146	2.44778160157962
27.1999999999971	5.69000661085143
27.4000000000087	9.62990245333611
27.6000000000058	14.0485872728751
27.8000000000029	18.4519373475021
28	22.2016427934408
28.1999999999971	25.3524325260516
28.4000000000087	28.874257599833
28.6000000000058	33.144636774836
28.8000000000029	37.1737850291476
29	40.0714197008112
29.1999999999971	42.2025480368207
29.4000000000087	44.11977752846
29.6000000000058	45.6183593132058
29.8000000000029	46.4454054783206
30	46.8409902304081
30.2000000000116	46.8678557022327
30.3999999999942	46.241018067688
30.6000000000058	44.8844776325065
30.8000000000029	42.9883651191936
31	40.5487250866805
31.2000000000116	37.6549710815145
31.3999999999942	34.6521835272255
31.6000000000058	31.5459593243589
31.8000000000029	27.9048095689361
32	23.6397567142633
32.2000000000116	19.2603558931664
32.3999999999942	15.0534755658513
32.6000000000058	10.8695772888634
32.8000000000029	6.81999774353702
33	3.34506240143612
33.2000000000116	0.379676198177126
33.3999999999942	-2.4455791609314
33.6000000000058	-4.90392418543372
33.8000000000029	-6.2271852761607
34	-6.53748470912829
34.2000000000116	-7.0207936277276
34.3999999999942	-8.26325922148923
34.6000000000058	-9.14137926359346
34.8000000000029	-8.24547067287684
35	-5.80431769296837
35.2000000000116	-3.35447666001603
35.4000000000087	-1.72098924364903
35.6000000000058	-0.1274911061799
35.8000000000029	2.68797561480459
36	6.93628607280878
36.1999999999971	11.4546593608846
36.4000000000087	15.05100127489
36.6000000000058	18.0870299576393
36.8000000000029	22.1036720375814
37	27.4127387379339
37.1999999999971	32.2863811599001
37.4000000000087	35.4097229656312
37.6000000000058	37.8009061185148
37.8000000000029	40.8208896753544
38.0000000000146	43.6700718619956
38.1999999999971	44.8969399462894
38.4000000000087	45.1506496988594
38.5999999999913	46.1788454642478
38.8000000000029	47.6706700124411
39.0000000000146	47.6059114825992
39.1999999999971	45.4407624090807
39.4000000000087	42.962254020011
39.5999999999913	41.5925055452802
39.8000000000029	40.3930161212208
40.0000000000146	37.7097361807336
40.1999999999971	33.5469654930925
40.4000000000087	29.196851158048
40.6000000000058	25.1431062012789
40.8000000000029	20.8993451346854
41	16.5125168534418
41.1999999999971	12.783172415037
41.4000000000087	9.70136268676203
41.6000000000058	6.30914941667818
41.8000000000029	2.36717648704006
42	-1.23582051289382
42.1999999999971	-3.94521946453659
42.4000000000087	-6.15636948747329
42.6000000000058	-7.96781663498633
42.8000000000029	-8.83793370309708
43	-8.68036325015979
43.2000000000116	-8.26306993289662
43.4000000000087	-8.26572199778686
43.6000000000058	-8.44185137749493
43.8000000000029	-7.91931420216805
44	-5.84029785084499
44.2000000000116	-2.06263491997883
44.3999999999942	2.5253476724887
44.6000000000058	6.7745884956757
44.8000000000029	10.4160732206557
45	14.0662245745445
45.2000000000116	18.2059348685405
45.3999999999942	22.5949867688818
45.6000000000058	26.7263617858974
45.8000000000029	30.4814306222505
46	34.1271130748085
46.2000000000116	37.7226218378802
46.3999999999942	40.7817469866289
46.6000000000058	42.805035603882
46.8000000000029	44.1011463533621
47	45.4837209262269
47.2000000000116	46.9937859065674
47.3999999999942	47.6614894487461
47.6000000000058	46.882100259615
47.8000000000029	45.3859929662889
48	44.0755713880402
48.2000000000116	42.8040906629721
48.3999999999942	40.8114425624431
48.6000000000058	37.8955730079715
48.8000000000029	34.3884815435324
49	30.4554269507574
49.2000000000116	26.2152411213676
49.4000000000087	22.2168537025177
49.6000000000058	18.8935996803996
49.8000000000029	15.6648361952939
50	11.5626529355952
50.1999999999971	6.82131345516054
50.4000000000087	2.81906566265089
50.6000000000058	0.201609597893789
50.8000000000029	-1.99643444731928
51	-4.86902962427251
51.1999999999971	-7.99527336914754
51.4000000000087	-10.1700753522034
51.6000000000058	-10.8404481258383
51.8000000000029	-10.4519278448948
52.0000000000146	-9.50099608790531
52.1999999999971	-8.23436874575335
52.4000000000087	-6.76674204564983
52.5999999999913	-4.97590097094025
52.8000000000029	-2.48476221747936
53.0000000000146	0.833083540596576
53.1999999999971	4.44352082937128
53.4000000000087	7.81027392453694
53.5999999999913	11.2288019553003
53.8000000000029	15.3955021995906
54.0000000000146	20.3588899819791
54.1999999999971	25.2771488880653
54.4000000000087	29.4951421548973
54.6000000000058	33.311125094752
54.8000000000029	37.3017933291268
55	41.1380474149134
55.1999999999971	43.8878798216588
55.4000000000087	45.4186810125572
55.6000000000058	46.6385632706283
55.8000000000029	48.1686929476536
56	49.3434688783333
56.1999999999971	49.1026542020109
56.4000000000087	47.3537018329713
56.6000000000058	44.981770822184
56.8000000000029	42.7179246059294
57	40.421809378448
57.2000000000116	37.5000147840881
57.4000000000087	33.9980792502558
57.6000000000058	30.6164021218549
57.8000000000029	27.6398132459098
58	24.4078694984556
58.2000000000116	20.2568766351187
58.3999999999942	15.667687758048
58.6000000000058	11.523871882071
58.8000000000029	7.83057451221538
59	4.0255031848682
59.2000000000116	0.277861399295283
59.3999999999942	-2.58683994495553
59.6000000000058	-4.31863227432502
59.8000000000029	-5.56981084899546
60	-6.93773250728162
60.2000000000116	-8.4731156748939
60.3999999999942	-9.75363109720188
60.6000000000058	-10.1528123406634
60.8000000000029	-9.19022769706592
61	-7.17977136028002
61.2000000000116	-5.01743676837406
61.3999999999942	-3.04911501350453
61.6000000000058	-0.734793972470239
61.8000000000029	2.27100023011389
62	5.68559578497652
62.2000000000116	9.35699192178052
62.3999999999942	13.6175199422391
62.6000000000058	18.332602645241
62.8000000000029	22.6601603324357
63	26.1725973065797
63.1999999999971	29.4975795857088
63.4000000000087	33.2603100813404
63.6000000000058	37.1494068317829
63.8000000000029	40.5272273240993
64	43.3072848628893
64.1999999999971	45.7617346474899
64.4000000000087	47.6900753293571
64.6000000000058	48.5418260778913
64.8000000000029	48.3938723554792
65	48.0485169657692
65.1999999999971	47.750699780027
65.4000000000087	46.4614900671482
65.6000000000058	43.3506767831212
65.8000000000029	39.545471592712
66.0000000000146	36.9124948795289
66.1999999999971	35.4354012853136
66.4000000000087	33.03375152594
66.5999999999913	28.3952981227901
66.8000000000029	22.5674614062237
67.0000000000146	17.4380906022455
67.1999999999971	13.5849754070038
67.4000000000087	10.2639749368572
67.5999999999913	6.81283147077231
67.8000000000029	3.18986494057345
68.0000000000146	-0.369418727596827
68.1999999999971	-3.69308386138467
68.4000000000087	-6.5857888812752
68.6000000000058	-8.70695019821172
68.8000000000029	-9.76144887222214
69	-9.9245229264685
69.1999999999971	-9.81541465940688
69.4000000000087	-9.90159374852029
69.6000000000058	-9.6761778127085
69.8000000000029	-7.98187705160455
70	-4.54368533962101
70.1999999999971	-0.6875498787923
70.4000000000087	2.11380873010196
70.6000000000058	4.19851917078924
70.8000000000029	7.26542990128626
71	11.9785225336739
71.2000000000116	16.9778422933032
71.4000000000087	20.8117529928286
71.6000000000058	23.8198242655527
71.8000000000029	27.3000856556489
72	31.4229924657435
72.2000000000116	35.1201287897083
72.3999999999942	37.7719135553495
72.6000000000058	40.0231769478648
72.8000000000029	42.657277855139
73	45.4355837360533
73.2000000000116	47.5584411613827
73.3999999999942	48.5064221792443
73.6000000000058	48.2435131411026
73.8000000000029	47.1221112418193
74	45.7614048450831
74.2000000000116	44.6191012634847
74.3999999999942	43.2645510065665
74.6000000000058	40.7899344589119
74.8000000000029	37.0292851345138
75	32.9403003842044
75.2000000000116	29.3201874093986
75.3999999999942	25.952585648555
75.6000000000058	22.1419306218473
75.8000000000029	17.6462601514709
76	12.7644637556959
76.2000000000116	8.0902206616802
76.4000000000087	4.24307003942534
76.6000000000058	1.43624039602946
76.8000000000029	-0.873230339348993
77	-3.41645512585128
77.1999999999971	-6.24927303493349
77.4000000000087	-8.56988306337771
77.6000000000058	-9.63848188461919
77.8000000000029	-9.64814566265131
78	-9.311213222391
78.1999999999971	-8.79527920534296
78.4000000000087	-7.55118457513667
78.6000000000058	-5.38603050472503
78.8000000000029	-3.13114195959988
79	-1.32847777698692
79.1999999999971	0.957036768654397
79.4000000000087	4.80413332553422
79.6000000000058	9.41225472044929
79.8000000000029	13.1474151858671
80.0000000000146	16.1702046401089
80.1999999999971	20.01055560714
80.4000000000087	24.6683467116156
80.5999999999913	28.3972603465455
80.8000000000029	30.9844436127075
81.0000000000146	34.3780473185694
81.1999999999971	39.1639252942827
81.4000000000087	43.1514489138915
81.5999999999913	44.814715420459
81.8000000000029	45.753756822296
82.0000000000146	47.8683270427108
82.1999999999971	50.0895394464735
82.4000000000087	50.2169277093044
82.6000000000058	48.2919602568243
82.8000000000029	46.0027034903963
83	43.8044523869738
83.1999999999971	40.9819966033754
83.4000000000087	37.847245683562
83.6000000000058	35.5984488032683
83.8000000000029	33.917187893597
84	30.8754269207122
84.1999999999971	25.5780015633119
84.4000000000087	19.5355127244565
84.6000000000058	14.6792044393053
84.8000000000029	11.1916595054448
85	7.93248300886937
85.2000000000116	4.13010325671402
85.3999999999942	-0.0513938978176824
85.6000000000058	-3.91142165702142
85.8000000000029	-6.62467033344629
86	-7.8409593324188
86.2000000000116	-8.34670391664992
86.3999999999942	-9.35687145821909
86.6000000000058	-10.7442250955215
86.8000000000029	-11.0347506224014
87	-9.46429973787347
87.2000000000116	-7.05812602913959
87.3999999999942	-5.03308512265175
87.6000000000058	-3.30348263464209
87.8000000000029	-1.0539242781299
88	2.06849734523872
88.2000000000116	6.01312654980964
88.3999999999942	10.5549566676426
88.6000000000058	15.2130519458478
88.8000000000029	19.4378132091346
89	23.310596890176
89.2000000000116	27.316840980368
89.3999999999942	31.4272428684247
89.6000000000058	35.1596999169635
89.8000000000029	38.316683049655
90	41.0681611858429
90.2000000000116	43.365064986124
90.4000000000087	45.1684563311133
90.6000000000058	46.8255992082897
90.8000000000029	48.4181966989857
91	49.3045244685097
91.1999999999971	48.883536084087
91.4000000000087	47.5232035301588
91.6000000000058	45.9300233896106
91.8000000000029	44.0598012940074
92	41.3570996278237
92.1999999999971	37.8048206141687
92.4000000000087	33.961099256465
92.6000000000058	30.1143769372646
92.8000000000029	26.0128599918364
93	21.3377876032193
93.1999999999971	16.3375338306503
93.4000000000087	11.7298370813686
93.6000000000058	7.97380987189665
93.8000000000029	4.74209171961269
94.0000000000146	1.47581983332461
94.1999999999971	-1.75545364704434
94.4000000000087	-4.32245001700941
94.5999999999913	-6.15456748317775
94.8000000000029	-7.76939307107125
95.0000000000146	-9.3992784241421
95.1999999999971	-10.5415646760739
95.4000000000087	-10.7333241957034
95.5999999999913	-9.97540967272001
95.8000000000029	-8.50488584194112
96.0000000000146	-6.66338685344314
96.1999999999971	-4.82860971615041
96.4000000000087	-2.80802722895166
96.6000000000058	0.255833422249189
96.8000000000029	4.64368937894764
97	9.32520903881298
97.1999999999971	13.3716638131865
97.4000000000087	17.3540912283988
97.6000000000058	22.1619480279887
97.8000000000029	27.1371247352475
98	31.0468961281973
98.1999999999971	34.1598352632402
98.4000000000087	37.6792247811194
98.6000000000058	41.5107444096789
98.8000000000029	44.2887767428771
99	45.5287665739707
99.2000000000116	46.3268685716216
99.3999999999942	47.5619231803438
99.6000000000058	48.5533574029238
99.8000000000029	48.1857104053795
100	47.5356818333184
100.200000000012	45.648767119897
100.399999999994	43.2038817680846
100.600000000006	40.2518425069793
100.800000000003	36.8542117100199
101	33.0820524293957
101.200000000012	29.0142405270332
101.399999999994	24.7356810629015
101.600000000006	20.3356431827223
101.800000000017	15.906013613578
102	11.539347365738
102.200000000012	7.32683745333101
102.399999999994	3.35640123302887
102.600000000006	-0.289126239165007
102.800000000003	-3.53367702466553
103	-6.30948199884806
103.200000000012	-8.55848755235773
103.399999999994	-10.2336922034909
103.600000000006	-11.300228349238
103.800000000003	-11.7359936080158
104	-11.5318862340225
104.200000000012	-10.6919799030127
104.400000000009	-9.23370470862617
104.600000000006	-7.18767527218421
104.800000000003	-4.59683563323928
105	-1.51519695922925
105.199999999997	1.99324891735041
105.400000000009	5.85541563652555
105.600000000006	9.9904560924762
105.800000000003	14.3118164035036
106	18.7294130167711
106.199999999997	23.1513141151135
106.400000000009	27.4852344145039
106.600000000006	31.6404663202874
106.800000000003	35.5301140039435
107	39.0730302171136
107.199999999997	42.1952931858695
107.400000000009	44.8316311767462
107.599999999991	46.9269455944243
107.800000000003	48.4375942261084
108.000000000015	49.3321878889765
108.199999999997	49.5920497474619
108.400000000009	49.2115832197608
108.599999999991	48.1985723492821
108.800000000003	46.574158675786
109.000000000015	44.3723477211957
109.199999999997	41.6391686505218
109.400000000009	38.4316993734997
109.600000000006	34.8169468475681
109.800000000003	30.8703966664458
110.000000000015	26.674328429667
110.199999999997	22.3161680621946
110.400000000009	17.8868697294839
110.600000000006	13.4790730201415
110.800000000003	9.18499881148155
111	5.09434650732311
111.199999999997	1.29238287050341
111.400000000009	-2.14172199736375
111.600000000006	-5.13635020367375
111.800000000003	-7.62881394584079
112	-9.56683050832023
112.199999999997	-10.9099238092616
112.400000000009	-11.6302802089884
112.600000000006	-11.71299112678
112.800000000003	-11.1561897644035
113	-9.97132699966887
113.200000000012	-8.18321458252047
113.399999999994	-5.82936296197735
113.600000000006	-2.95885753263653
113.800000000003	0.368657645153714
114	4.08386370447842
114.200000000012	8.10902308769731
114.399999999994	12.3598241909568
114.600000000006	16.7474521774153
114.800000000003	21.1804401495151
115	25.5663598591229
115.200000000012	29.8136494854736
115.399999999994	33.833594714042
115.600000000006	37.5422440220778
115.800000000017	40.8621547140599
116	43.7240547672354
116.200000000012	46.0683209563849
116.399999999994	47.8460812130485
116.600000000006	49.0200637301831
116.800000000003	49.5654957943701
117	49.4709342754835
117.200000000012	48.7384967512233
117.399999999994	47.3835257117939
117.600000000006	45.4342107885222
117.800000000003	42.9312735818501
118	39.9271171502079
118.200000000012	36.4844000605722
118.400000000009	32.6747066929942
118.600000000006	28.5775087827028
118.800000000003	24.2786677927999
119	19.8681883871531
119.199999999997	15.437979263852
119.400000000009	11.080231677849
119.600000000006	6.88594641701319
119.800000000003	2.94299389307764
120	-0.666106010470394
120.199999999997	-3.86606875896767
120.400000000009	-6.59027836544587
120.600000000006	-8.78199759248078
120.800000000003	-10.3954875653289
121	-11.3969828198618
121.199999999997	-11.765472119914
121.400000000009	-11.4932226994464
121.599999999991	-10.5859591043563
121.800000000003	-9.06267516558587
122.000000000015	-6.95515523258555
122.199999999997	-4.30732845818607
122.400000000009	-1.17443638842699
122.599999999991	2.37808959293894
122.800000000003	6.2760906535326
123.000000000015	10.4382767396623
123.199999999997	14.7777981581438
123.400000000009	19.2039620944926
123.600000000006	23.6242507032089
123.800000000003	27.9464154813677
124.000000000015	32.0803047463797
124.199999999997	35.9395465542662
124.400000000009	39.4434076081366
124.600000000006	42.5186876507022
124.800000000003	45.1012758541091
125	47.1373282542543
125.199999999997	48.5843174042533
125.400000000009	49.4119641296357
125.600000000006	49.6029212377678
125.800000000003	49.1531930471456
126	48.0722410118204
126.199999999997	46.3826799241589
126.400000000009	44.1196709485543
126.600000000006	41.3302944840443
126.800000000003	38.0728028799348
127	34.415373568855
127.200000000012	30.4344275686073
127.399999999994	26.2129767499768
127.600000000006	21.8391208250084
127.800000000003	17.4043014906497
128	13.0012346168912
128.200000000012	8.72188774230644
128.399999999994	4.65561131841145
128.600000000006	0.887236691655232
128.800000000003	-2.50475371073202
129	-5.44969628994941
129.200000000012	-7.88598998719186
129.399999999994	-9.76245180606625
129.600000000006	-11.0397256202064
129.800000000003	-11.6912556240603
130	-11.7036772713468
130.200000000012	-11.0768528464409
130.399999999994	-9.82380555446228
130.600000000006	-7.97052346782592
130.800000000003	-5.55559993722797
131	-2.6295270667403
131.200000000012	0.746463386307674
131.399999999994	4.50187607107354
131.600000000006	8.55839125048444
131.800000000003	12.8313177656692
132	17.2313991251825
132.200000000012	21.6668919682459
132.400000000009	26.0454506139387
132.600000000006	30.2757103783507
132.800000000003	34.2690407526343
133	37.9417035884074
133.199999999997	41.2169763992992
133.400000000009	44.0266953701013
133.600000000006	46.3123286765789
133.800000000003	48.0260687670182
134	49.1320633640934
134.199999999997	49.6073420119223
134.400000000009	49.4421087915535
134.600000000006	48.6397103675322
134.800000000003	47.2166491913565
135.000000000015	45.202542717013
135.199999999997	42.6395081761472
135.400000000009	39.5810365666409
135.599999999991	36.0908674633019
135.800000000003	32.2419435100194
136.000000000015	28.1149499686593
136.199999999997	23.7962622083828
136.400000000009	19.3758714410707
136.599999999991	14.9457749238305
136.800000000003	10.5984692698563
137.000000000015	6.42495975555607
137.199999999997	2.51251101676701
137.400000000009	-1.05724739102179
137.600000000006	-4.20977621719172
137.800000000003	-6.87918672988923
138.000000000015	-9.00988419568765
138.199999999997	-10.5576839033587
138.400000000009	-11.4902939128386
138.600000000006	-11.7878756476036
138.800000000003	-11.4439642318813
139	-10.465992395708
139.199999999997	-8.87471969298442
139.400000000009	-6.70320252132699
139.600000000006	-3.99629413820351
139.800000000003	-0.810461924552953
140	2.78726177733916
140.199999999997	6.72141135967754
140.400000000009	10.9101815134349
140.600000000006	15.2666457097099
140.800000000003	19.6998334212198
141	24.1167308594641
141.200000000012	28.4249333357253
141.399999999994	32.5347991638458
141.600000000006	36.3607853700865
141.800000000003	39.8228212303942
142	42.8482633112872
142.200000000012	45.3739241498562
142.399999999994	47.3473696850724
142.600000000006	48.7275452088492
142.800000000003	49.485427939573
143	49.604964466968
143.200000000012	49.0837486430209
143.399999999994	47.9328777551457
143.600000000006	46.1763027220138
143.800000000003	43.8503535884592
144	41.003459488563
144.200000000012	37.6953247729629
144.399999999994	33.995349256626
144.600000000006	29.9808038493177
144.800000000003	25.7352471978409
145	21.3470956634249
145.200000000012	16.9080052170236
145.399999999994	12.5109237773598
145.600000000006	8.24790334644126
145.800000000003	4.20792708039051
146	0.475100227116954
146.200000000012	-2.87278528037751
146.400000000009	-5.76570947221494
146.600000000006	-8.14308203930237
146.800000000003	-9.95523354443388
147	-11.1643774612528
147.199999999997	-11.74525481633
147.400000000009	-11.6857297157752
147.600000000006	-10.987127984022
147.800000000003	-9.66410081803506
148	-7.7442194319224
148.199999999997	-5.26754260863724
148.400000000009	-2.285905490057
148.600000000006	1.13835388680219
148.800000000003	4.93390684011195
149.000000000015	9.02176182604748
149.199999999997	13.3165787523438
149.400000000009	17.728452836711
149.599999999991	22.1651191213045
149.800000000003	26.5340394292973
150.000000000015	30.7441318957304
150.199999999997	34.7074349004578
150.400000000009	38.3410222517533
150.599999999991	41.5689729030921
150.800000000003	44.3240295851588
151.000000000015	46.5488126975878
151.199999999997	48.1968365660335
151.400000000009	49.2335456372784
151.600000000006	49.6372374634351
151.800000000003	49.39958498095
152	48.5256585191815
152.199999999997	47.0336755602233
152.400000000009	44.9546376332196
152.600000000006	42.3318255004158
152.800000000003	39.2200090221807
153	35.6842913065863
153.199999999997	31.7986136388831
153.400000000009	27.6441021550876
153.600000000006	23.3074573970404
153.800000000003	18.8792760871416
154	14.4520997208719
154.199999999997	10.1182919676317
154.400000000009	5.9681213023994
154.600000000006	2.08817795269202
154.800000000003	-1.44029815365633
155	-4.54335822498828
155.200000000012	-7.15620295041439
155.399999999994	-9.22450387596491
155.600000000006	-10.70523545941
155.800000000003	-11.5674289142343
156	-11.7929781240172
156.200000000012	-11.3772307152356
156.399999999994	-10.3290274192533
156.600000000006	-8.67027069568399
156.800000000003	-6.43542558452496
157	-3.67103520789909
157.200000000012	-0.434915164000504
157.399999999994	3.20520027719751
157.600000000006	7.173297025222
157.800000000003	11.3866237569846
158	15.7572782831492
158.200000000012	20.1940606261899
158.399999999994	24.6044618409327
158.600000000006	28.8964731448594
158.800000000003	32.9803398076042
159	36.770552579721
159.200000000012	40.1879291626318
159.399999999994	43.1613047514778
159.600000000006	45.6287223666133
159.800000000003	47.5385583960692
160	48.8507762885447
160.200000000012	49.5379560557826
160.400000000009	49.5858075801956
160.600000000006	48.9933533880085
160.800000000003	47.7729953520782
161	45.9502958215913
161.199999999997	43.5633226521306
161.400000000009	40.6617922015436
161.600000000006	37.3062442890301
161.800000000003	33.5669249919923
162	29.5220388262069
162.199999999997	25.2558182874753
162.400000000009	20.8569948189288
162.600000000006	16.4174463012771
162.800000000003	12.0302717655206
163.000000000015	7.78730122169707
163.199999999997	3.77687252699248
163.400000000009	0.082374277908329
163.599999999991	-3.21902504318484
163.800000000003	-6.05806582980603
164.000000000015	-8.37531145082681
164.199999999997	-10.1225551894852
164.400000000009	-11.2635019611945
164.599999999991	-11.7742282979125
164.800000000003	-11.6438682017398
165.000000000015	-10.8752158809566
165.199999999997	-9.48464725842205
165.400000000009	-7.50135596742667
165.600000000006	-4.96650363951936
165.800000000003	-1.93262565426224
166	1.53703157419875
166.199999999997	5.36975184235203
166.400000000009	9.48518957754673
166.600000000006	13.7973890220072
166.800000000003	18.2165855894017
167	22.6507694669009
167.199999999997	27.0073497293561
167.400000000009	31.1951605830448
167.600000000006	35.1266154281863
167.800000000003	38.7196362209491
168	41.8992592339929
168.200000000012	44.5991300417989
168.400000000009	46.7629044304692
168.600000000006	48.3454046175462
168.800000000003	49.3135028554861
169	49.6468581291669
169.200000000012	49.3384851661334
169.399999999994	48.3948992908694
169.600000000006	46.8358898674565
169.800000000003	44.6940908847067
170	42.0143172676702
170.200000000012	38.8525109606323
170.399999999994	35.2744680230921
170.600000000006	31.3547017784789
170.800000000003	27.1752161157462
171	22.8236560012149
171.200000000012	18.3909485758556
171.399999999994	13.9692913786369
171.600000000006	9.6507493640429
171.800000000003	5.52569397783468
172	1.68055371643895
172.200000000012	-1.8044558846891
172.399999999994	-4.8568558321993
172.600000000006	-7.41297156971587
172.800000000003	-9.41923903254295
173	-10.8336570126831
173.200000000012	-11.6268001635057
173.399999999994	-11.7822151946805
173.600000000006	-11.2965749452884
173.800000000003	-10.1798607248047
174	-8.45539514500024
174.199999999997	-6.15938490945202
174.400000000009	-3.33990734188
174.600000000006	-0.0557043558513577
174.800000000003	3.62487532615385
175	7.62494641557739
175.199999999997	11.8607147173706
175.400000000009	16.2436257119367
175.600000000006	20.6823794099257
175.800000000003	25.0845285050265
176	29.3581126854281
176.199999999997	33.4137578977986
176.400000000009	37.1668475131984
176.600000000006	40.5391915278344
176.800000000003	43.4603226982437
177.000000000015	45.8689409835449
177.199999999997	47.7145767162736
177.400000000009	48.9588850021114
177.599999999991	49.5761887274586
177.800000000003	49.5536004783803
178.000000000015	48.891340740333
178.199999999997	47.603159213855
178.400000000009	45.7161651109222
178.599999999991	43.2699007593602
178.800000000003	40.3152648054617
179.000000000015	36.9136980941687
179.199999999997	33.1362368779864
179.400000000009	29.0619935964599
179.600000000006	24.7762428988129
179.800000000003	20.3684942050623
180	15.9306389151584
180.199999999997	11.5551317010325
180.400000000009	7.33325284004221
180.600000000006	3.35325767010474
180.800000000003	-0.301610265660202
181	-3.55502145365478
181.199999999997	-6.33911566532891
181.400000000009	-8.59581908635753
181.600000000006	-10.2780243364988
181.800000000003	-11.3505678962036
182	-11.7909397074632
182.200000000012	-11.5898738775607
182.400000000009	-10.7516827010503
182.600000000006	-9.29407536273206
182.800000000003	-7.24755838309769
183	-4.65476016806018
183.200000000012	-1.56966649989115
183.399999999994	1.94340164282618
183.600000000006	5.81106597164507
183.800000000003	9.9523809216445
184	14.2807118578434
184.200000000012	18.7058096325783
184.399999999994	23.1355725383742
184.600000000006	27.4774984941839
184.800000000003	31.6405679004459
185	35.5376912735495
185.200000000012	39.087805322547
185.399999999994	42.2171324152311
185.600000000006	44.860265036588
185.800000000003	46.9617569013172
186	48.4777198040824
186.200000000012	49.3766742635361
186.399999999994	49.6398475497871
186.600000000006	49.2615488035563
186.800000000003	48.2495993804511
187	46.6252872173757
187.200000000012	44.4226613764684
187.400000000009	41.6875888304668
187.600000000006	38.4769450041354
187.800000000003	34.8577679797599
188	30.9058784686395
188.199999999997	26.7039785353258
188.400000000009	22.3397239459008
188.600000000006	17.9040644966828
188.800000000003	13.4895521807759
189	9.18837151200806
189.199999999997	5.09031919928976
189.400000000009	1.28101118238619
189.600000000006	-2.1598689019165
189.800000000003	-5.16039002694202
190	-7.65799648915662
190.199999999997	-9.60067129827971
190.400000000009	-10.9478365917713
190.600000000006	-11.6712747344956
190.800000000003	-11.7558834887662
191.000000000015	-11.1999741264691
191.199999999997	-10.0151509187001
191.400000000009	-8.22603355918152
191.599999999991	-5.86987284737582
191.800000000003	-2.99593622220948
192.000000000015	0.335522132641749
192.199999999997	4.0547270270541
192.400000000009	8.08408304504239
192.599999999991	12.3397421958684
192.800000000003	16.7329956848488
193.000000000015	21.1719382298992
193.199999999997	25.5636858025998
193.400000000009	29.8166850317312
193.600000000006	33.8424558736012
193.800000000003	37.5569291647029
194	40.8821368962752
194.199999999997	43.748373426961
194.400000000009	46.0959950212794
194.600000000006	47.8763578172909
194.800000000003	49.0523541555389
195	49.5992025903178
195.199999999997	49.5053371643898
195.400000000009	48.7727581400937
195.600000000006	47.4167720148487
195.800000000003	45.4655885824514
196	42.9599636862741
196.200000000012	39.9524435032065
196.399999999994	36.5059751425367
196.600000000006	32.6923615393026
196.800000000003	28.5910489364234
197	24.2878284987105
197.200000000012	19.8728449269986
197.399999999994	15.4382493066267
197.600000000006	11.0763748093204
197.800000000003	6.87831742328013
198	2.932031882665
198.200000000012	-0.680091194161822
198.399999999994	-3.88305621257523
198.600000000006	-6.61022022742767
198.800000000003	-8.80434864559242
199	-10.4192862321593
199.200000000012	-11.4214003467638
199.399999999994	-11.7900462978961
199.600000000006	-11.5175488458561
199.800000000003	-10.6094221282331
200	-9.0845717252313
200	-46.9277814188069
199.800000000003	-48.4526007922878
199.600000000006	-49.3606204022958
199.399999999994	-49.6329435480479
199.200000000012	-49.2640705554023
199	-48.2616955128511
198.800000000003	-46.6464847826279
198.600000000006	-44.4520936992274
198.399999999994	-41.7246993306864
198.200000000012	-38.521555428435
198	-34.9093198285978
197.800000000003	-30.9629975107027
197.600000000006	-26.7649821900708
197.399999999994	-22.4032251500772
197.200000000012	-17.9688126644917
197	-13.5540627315543
196.800000000003	-9.25110706247043
196.600000000006	-5.15006839109529
196.399999999994	-1.3367151461324
196.200000000012	2.10952804653394
196	5.11687695395059
195.800000000003	7.62239869956626
195.600000000006	9.57355568609501
195.400000000009	10.929594281862
195.199999999997	11.6623003506073
195	11.7563568562305
194.800000000003	11.2097476741628
194.600000000006	10.0340188910569
194.400000000009	8.25392972242865
194.199999999997	5.90656508350148
194	3.0405474671313
193.800000000003	-0.284497609236539
193.600000000006	-3.99887805625348
193.400000000009	-8.02463362312505
193.199999999997	-12.2776964631699
193.000000000015	-16.669581296218
192.800000000003	-21.1087233936006
192.599999999991	-25.5022221895903
192.400000000009	-29.7581520567989
192.199999999997	-33.787781735997
192.000000000015	-37.5072405180856
191.800000000003	-40.8389119020923
191.599999999991	-43.7130029984852
191.400000000009	-46.069246781429
191.199999999997	-47.8583688959247
191.000000000015	-49.0431181296427
190.800000000003	-49.5988809164817
190.600000000006	-49.5140651475614
190.400000000009	-48.7903767404655
190.199999999997	-47.4429387241884
190	-45.4999914016491
189.800000000003	-43.0021352974568
189.600000000006	-40.0014081754901
189.400000000009	-36.5603828975088
189.199999999997	-32.7510026055964
189	-28.6529569999408
188.800000000003	-24.3518615248855
188.600000000006	-19.9375058730345
188.400000000009	-15.5020616008199
188.199999999997	-11.1380628765597
188	-6.93643828296105
187.800000000003	-2.98482074438798
187.600000000006	0.63411024774641
187.400000000009	3.8445544115495
187.200000000012	6.57949025253382
187	8.78205371256961
186.800000000003	10.4063830178168
186.600000000006	11.4184277024641
186.399999999994	11.7968919365992
186.200000000012	11.5339406344481
186	10.6352462252302
185.800000000003	9.11955983709369
185.600000000006	7.01833797045841
185.399999999994	4.37544637862972
185.200000000012	1.24631128902354
185	-2.30367577965645
184.800000000003	-6.20074779899825
184.600000000006	-10.3638458056819
184.399999999994	-14.7058780048728
184.200000000012	-19.135816035628
184	-23.5611433300049
183.800000000003	-27.8897391687222
183.600000000006	-32.0313324443815
183.399999999994	-35.8992654368199
183.200000000012	-39.4125702871671
183	-42.4978490559874
182.800000000003	-45.0907653896698
182.600000000006	-47.1373236854991
182.400000000009	-48.5948920896812
182.200000000012	-49.4329672956564
182	-49.6338497306543
181.800000000003	-49.1932423151839
181.600000000006	-48.1204304993686
181.400000000009	-46.4379466190494
181.199999999997	-44.1809773433425
181	-41.396652151717
180.800000000003	-38.1430640715247
180.600000000006	-34.4880880610566
180.400000000009	-30.5080626548866
180.199999999997	-26.2862339565034
180	-21.9108531880977
179.800000000003	-17.4731901742231
179.600000000006	-13.0656836625096
179.400000000009	-8.78020497752001
179.199999999997	-4.70624097848679
179.000000000015	-0.929043141150309
178.800000000003	2.47229795690215
178.599999999991	5.42676479762467
178.400000000009	7.87293058612555
178.199999999997	9.75990487323502
178.000000000015	11.0481469923237
177.800000000003	11.7105427160761
177.599999999991	11.7333310657563
177.400000000009	11.1162749487303
177.199999999997	9.87224121958916
177.000000000015	8.02688418609746
176.800000000003	5.6185255833302
176.600000000006	2.69761348947415
176.400000000009	-0.674570279990327
176.199999999997	-4.4275718277902
176	-8.48320850641884
175.800000000003	-12.7568644397749
175.600000000006	-17.1591596587424
175.400000000009	-21.5981217559471
175.199999999997	-25.9812861521784
175	-30.2173318407638
174.800000000003	-34.2176812848127
174.600000000006	-37.8985171831658
174.400000000009	-41.1829329714911
174.199999999997	-44.0025622496438
174	-46.2986504940599
173.800000000003	-48.0231138879377
173.600000000006	-49.1397458932188
173.399999999994	-49.6252307112188
173.200000000012	-49.4695999300455
173	-48.6761986240773
172.800000000003	-47.2615015272769
172.600000000006	-45.2549571804385
172.399999999994	-42.6985898103108
172.200000000012	-39.6459844125836
172	-36.160832647012
171.800000000003	-32.3156253600155
171.600000000006	-28.1905837026866
171.399999999994	-23.8721350803732
171.200000000012	-19.4506432288498
171	-15.0181594115433
170.800000000003	-10.666862630362
170.600000000006	-6.48765818134938
170.399999999994	-2.56816769155476
170.200000000012	1.00962784536667
170	4.17123565517315
169.800000000003	6.85087617347461
169.600000000006	8.99261852511075
169.399999999994	10.551652506354
169.200000000012	11.495342106884
169	11.8038893630614
168.800000000003	11.4707644839709
168.600000000006	10.5029336075665
168.400000000009	8.92071553356454
168.200000000012	6.75721455714255
168	4.05758571915313
167.800000000003	0.87815309240775
167.600000000006	-2.71474476340516
167.400000000009	-6.64615439110574
167.199999999997	-10.8340015652086
167	-15.1906967320028
166.800000000003	-19.6250646136831
166.600000000006	-24.0444990557094
166.400000000009	-28.3569705331075
166.199999999997	-32.4726919001762
166	-36.3056838652816
165.800000000003	-39.7755783018694
165.600000000006	-42.8096393063241
165.400000000009	-45.3446052557995
165.199999999997	-47.3279313187446
165.000000000015	-48.718452956154
164.800000000003	-49.4869804165437
164.599999999991	-49.6171481291966
164.400000000009	-49.1061778519101
164.199999999997	-47.9649558395238
164.000000000015	-46.2174284277162
163.800000000003	-43.8999142814429
163.599999999991	-41.0606424523085
163.400000000009	-37.7590688048315
163.199999999997	-34.0644674780977
163.000000000015	-30.0540155766114
162.800000000003	-25.8111036892499
162.600000000006	-21.424064866972
162.400000000009	-16.9847179108862
162.199999999997	-12.5861451683592
162	-8.32020374495491
161.800000000003	-4.27560194077716
161.600000000006	-0.536548661710505
161.400000000009	2.81877365441058
161.199999999997	5.72013766207477
161	8.10701737095393
160.800000000003	9.92970419854333
160.600000000006	11.1501313626756
160.400000000009	11.7427307933916
160.200000000012	11.6950885746605
160	11.0081648116414
159.800000000003	9.69622836751611
159.600000000006	7.78667585342773
159.399999999994	5.31952026115771
159.200000000012	2.34636341724393
159	-1.07085589983165
158.800000000003	-4.86098598871362
158.600000000006	-8.9448514659766
158.399999999994	-13.2369432318455
158.200000000012	-17.6474999247849
158	-22.084499898204
157.800000000003	-26.4554161758742
157.600000000006	-30.6690270777528
157.399999999994	-34.6374068415288
157.200000000012	-38.2777806576544
157	-41.5141129861682
156.800000000003	-44.2786519265527
156.600000000006	-46.513569534511
156.399999999994	-48.1723166535245
156.200000000012	-49.220429024523
156	-49.6360117221037
155.800000000003	-49.4102376796129
155.600000000006	-48.5477779336804
155.399999999994	-47.0667607145344
155.200000000012	-44.9981785381831
155	-42.3850803219232
154.800000000003	-39.281815598714
154.600000000006	-35.7532007104797
154.400000000009	-31.8731960155214
154.199999999997	-27.7230465808109
154	-23.3893409159685
153.800000000003	-18.9623390610385
153.600000000006	-14.5343902315681
153.400000000009	-10.1980166486873
153.199999999997	-6.04379253924931
153	-2.15839459576747
152.800000000003	1.37707426837642
152.600000000006	4.48869343480927
152.400000000009	7.11137618913226
152.199999999997	9.19036342827772
152	10.682378615322
151.800000000003	11.5564175609284
151.600000000006	11.7942534553946
151.400000000009	11.3908007462154
151.199999999997	10.3543666401037
151.000000000015	8.70663074170972
150.800000000003	6.48212467078487
150.599999999991	3.72731106567119
150.400000000009	0.499549302336831
150.199999999997	-3.13391908118346
150.000000000015	-7.09718296751927
149.800000000003	-11.3073194644567
149.599999999991	-15.6763633447225
149.400000000009	-20.1132225263846
149.199999999997	-24.525342851952
149.000000000015	-28.8204389446151
148.800000000003	-32.9085828594591
148.600000000006	-36.7044105211291
148.400000000009	-40.1289075742848
148.199999999997	-43.1107255925997
148	-45.5875115029793
147.800000000003	-47.5074210868737
147.600000000006	-48.8303932006325
147.400000000009	-49.5288611845691
147.199999999997	-49.5881849362008
147	-49.0070553472327
146.800000000003	-47.7976292635616
146.600000000006	-45.9851891081269
146.400000000009	-43.6075454075154
146.200000000012	-40.7143901562637
146	-37.366332903043
145.800000000003	-33.6334079393324
145.600000000006	-29.5934154093173
145.399999999994	-25.3304619763566
145.200000000012	-20.9335252953279
145	-16.494645404024
144.800000000003	-12.1067527849294
144.600000000006	-7.8614819467649
144.399999999994	-3.84722554364176
144.200000000012	-0.147518238682284
144	3.1603913265018
143.800000000003	6.00712203915973
143.600000000006	8.332983129901
143.399999999994	10.0895527944892
143.200000000012	11.2405014547075
143	11.761871753075
142.800000000003	11.6425535891453
142.600000000006	10.8849349844886
142.399999999994	9.50504741218094
142.200000000012	7.53188972587257
142	5.00649270131473
141.800000000003	1.98126845073631
141.600000000006	-1.48061370393905
141.399999999994	-5.30652315342672
141.200000000012	-9.41639561299867
141	-13.7246876251891
140.800000000003	-18.1417501337914
140.600000000006	-22.5751648025756
140.400000000009	-26.9318990487023
140.199999999997	-31.1209599623857
140	-35.0553969013996
139.800000000003	-38.6533807143998
139.600000000006	-41.8394242023882
139.400000000009	-44.5464774769426
139.199999999997	-46.7180611148502
139	-48.3093163226596
138.800000000003	-49.2871881357366
138.600000000006	-49.6309252864202
138.400000000009	-49.3331094994092
138.199999999997	-48.400225076436
138.000000000015	-46.8521333805353
137.800000000003	-44.7211506082404
137.600000000006	-42.0514851835216
137.400000000009	-38.8987530392102
137.199999999997	-35.3288598313361
137.000000000015	-31.4163560517985
136.800000000003	-27.2428758781942
136.599999999991	-22.8956815624585
136.400000000009	-18.4657691860984
136.199999999997	-14.0456201173052
136.000000000015	-9.7272115818518
135.800000000003	-5.60051163575766
135.599999999991	-1.75187128969818
135.400000000009	1.73804773313319
135.199999999997	4.79632355266531
135.000000000015	7.35923285775818
134.800000000003	9.37329506179705
134.600000000006	10.7963966251654
134.400000000009	11.598916757367
134.199999999997	11.7643429159873
134	11.2893124262278
133.800000000003	10.183600604415
133.600000000006	8.47015442039085
133.400000000009	6.18480173128597
133.199999999997	3.37532676228411
133	0.100241042742397
132.800000000003	-3.57230718825872
132.600000000006	-7.56560500584564
132.400000000009	-11.7959170117307
132.200000000012	-16.1746084045564
132	-20.6103035191274
131.800000000003	-25.010639914143
131.600000000006	-29.2838530794741
131.399999999994	-33.3406627405583
131.200000000012	-37.0963532961993
131	-40.4725819377409
130.800000000003	-43.3988335302618
130.600000000006	-45.8138614642393
130.399999999994	-47.6671649506885
130.200000000012	-48.9201488449977
130	-49.5468303236103
129.800000000003	-49.5341980400434
129.600000000006	-48.8824071962424
129.399999999994	-47.6048440025631
129.200000000012	-45.7280883087605
129	-43.2915206692984
128.800000000003	-40.3463468634221
128.600000000006	-36.954187194053
128.399999999994	-33.1857193649501
128.200000000012	-29.1194335949578
128	-24.8401620586639
127.800000000003	-20.4372490004656
127.600000000006	-16.0026492293471
127.399999999994	-11.6290604182064
127.200000000012	-7.40790210905301
127	-3.42724974018967
126.800000000003	0.229909194423634
126.600000000006	3.48717613188978
126.400000000009	6.27639230647009
126.199999999997	8.53931869555855
126	10.2288817773526
125.800000000003	11.3099202411121
125.600000000006	11.7598121334637
125.400000000009	11.5690824161766
125.199999999997	10.7417078886454
125	9.29501312932627
124.800000000003	7.2592528431538
124.600000000006	4.67693018399467
124.400000000009	1.60186701780307
124.199999999997	-1.90184389372813
124.000000000015	-5.76101482437182
123.800000000003	-9.8949184292179
123.600000000006	-14.2171816393662
123.400000000009	-18.6376446604025
123.199999999997	-23.0640445612873
123.000000000015	-27.4038439478507
122.800000000003	-31.566326958063
122.599999999991	-35.4646192653451
122.400000000009	-39.0174066422901
122.199999999997	-42.1505085506515
122.000000000015	-44.7984761726781
121.800000000003	-46.9060562502103
121.599999999991	-48.4293146156619
121.400000000009	-49.3364690219811
121.199999999997	-49.6085346867751
121	-49.2398023109486
120.800000000003	-48.2380248425754
120.600000000006	-46.6242369615064
120.400000000009	-44.4322288917733
120.199999999997	-41.7077635283546
120	-38.5075993936008
119.800000000003	-34.8983692545405
119.600000000006	-30.955368524736
119.400000000009	-26.7611211586358
119.199999999997	-22.4034944893721
119	-17.9734793288575
118.800000000003	-13.5632508840798
118.600000000006	-9.26469706329372
118.400000000009	-5.16779872324851
118.200000000012	-1.35839247853952
118	2.08407376234271
117.800000000003	5.08803644521168
117.600000000006	7.59085309738188
117.399999999994	9.54013068460777
117.200000000012	10.8951507254096
117	11.6277195400162
116.800000000003	11.7224837551359
116.600000000006	11.1773089757203
116.399999999994	10.0036169738507
116.200000000012	8.22615633554513
116	5.8821739733563
115.800000000017	3.02051836122069
115.600000000006	-0.299207610003101
115.399999999994	-4.00774730133391
115.200000000012	-8.02766717038887
115	-12.275017853852
114.800000000003	-16.6610800205092
114.600000000006	-21.0942800704371
114.399999999994	-25.4821721894682
114.200000000012	-29.7332675838023
114	-33.7587270070127
113.800000000003	-37.4742139585566
113.600000000006	-40.8019675643753
113.399999999994	-43.6726491582515
113.200000000012	-46.0266000431199
113	-47.8147265676614
112.800000000003	-48.999517094287
112.600000000006	-49.5561658542265
112.400000000009	-49.4732346269354
112.199999999997	-48.7526084958098
112	-47.4092184386217
111.800000000003	-45.4709027457778
111.600000000006	-42.9781623572303
111.400000000009	-39.9833029894398
111.199999999997	-36.5490316774035
111	-32.7469801784449
110.800000000003	-28.6563259372044
110.600000000006	-24.3623359251757
110.400000000009	-19.9547026002801
110.199999999997	-15.5256333136168
110.000000000015	-11.167748668412
109.800000000003	-6.9719799606514
109.600000000006	-3.02572825999755
109.400000000009	0.58875161132114
109.199999999997	3.79599670088891
109.000000000015	6.52901867528758
108.800000000003	8.73075268322498
108.599999999991	10.3551759658861
108.400000000009	11.3682822206129
108.199999999997	11.7489220018779
108.000000000015	11.4892968890669
107.800000000003	10.5949838066568
107.599999999991	9.08463628317164
107.400000000009	6.98961847903121
107.199999999997	4.35354794709674
107	1.23150103400447
106.800000000003	-2.31126851471653
106.600000000006	-6.20085115592395
106.400000000009	-10.3561050961477
106.199999999997	-14.6901327296911
106	-19.1122175972535
105.800000000003	-23.5300591962848
105.600000000006	-27.8517053990584
105.400000000009	-31.9870489355324
105.199999999997	-35.8495107691875
105	-39.3582192909224
104.800000000003	-42.4400663247957
104.600000000006	-45.0310427229664
104.400000000009	-47.0771259434733
104.200000000012	-48.5353674604558
104	-49.3751554302473
103.800000000003	-49.57906957349
103.600000000006	-49.1430522535063
103.399999999994	-48.0762261507341
103.200000000012	-46.4007177403885
103	-44.1514198781854
102.800000000003	-41.3753583602808
102.600000000006	-38.1306081516699
102.399999999994	-34.4849549979571
102.200000000012	-30.5144773406412
102	-26.3020137448199
101.800000000017	-21.935477787409
101.600000000006	-17.5060517244354
101.399999999994	-13.1062737202238
101.200000000012	-8.82800896479072
101	-4.76050216272496
100.800000000003	-0.988633057828121
100.600000000006	2.40874657665021
100.399999999994	5.36059454829277
100.200000000012	7.80536438046201
100	9.69224895523743
99.8000000000029	10.3443943725616
99.6000000000058	10.7120413701059
99.3999999999942	9.72060714752589
99.2000000000116	8.48555253880376
99	7.68745054115281
98.8000000000029	6.44746071005925
98.6000000000058	3.66942837686101
98.4000000000087	-0.162091251698492
98.1999999999971	-3.68148076957764
98	-6.79441990462058
97.8000000000029	-10.7041912975704
97.6000000000058	-15.6793680048292
97.4000000000087	-20.4872248044191
97.1999999999971	-24.4696522196314
97	-28.5161069940049
96.8000000000029	-33.1976266538702
96.6000000000058	-37.5854826105687
96.4000000000087	-40.6493432617695
96.1999999999971	-42.6699257489683
96.0000000000146	-44.504702886261
95.8000000000029	-46.346201874759
95.5999999999913	-47.8167257055379
95.4000000000087	-48.5746402285213
95.1999999999971	-48.3828807088918
95.0000000000146	-47.24059445696
94.8000000000029	-45.6107091038891
94.5999999999913	-43.9958835159956
94.4000000000087	-42.1637660498273
94.1999999999971	-39.5967696798622
94.0000000000146	-36.3654961994933
93.8000000000029	-33.0992243132052
93.6000000000058	-29.8675061609212
93.4000000000087	-26.1114789514493
93.1999999999971	-21.5037822021676
93	-16.5035284295986
92.8000000000029	-11.8284560409815
92.6000000000058	-7.72693909555328
92.4000000000087	-3.88021677635288
92.1999999999971	-0.0364954186492028
92	3.51578359500587
91.8000000000029	6.21848526118952
91.6000000000058	8.08870735679273
91.4000000000087	9.68188749734095
91.1999999999971	11.0422200512692
91	11.4632084356919
90.8000000000029	10.5768806661678
90.6000000000058	8.98428317547182
90.4000000000087	7.3271402982954
90.2000000000116	5.52374895330617
90	3.22684515302506
89.8000000000029	0.475367016837183
89.6000000000058	-2.6816161158544
89.3999999999942	-6.41407316439318
89.2000000000116	-10.5244750524498
89	-14.5307191426418
88.8000000000029	-18.4035028236833
88.6000000000058	-22.62826408697
88.3999999999942	-27.2863593651752
88.2000000000116	-31.8281894830082
88	-35.7728186875791
87.8000000000029	-38.8952403109478
87.6000000000058	-41.14479866746
87.3999999999942	-42.8744011554696
87.2000000000116	-44.8994420619575
87	-47.3056157706913
86.8000000000029	-48.8760666552193
86.6000000000058	-48.5855411283393
86.3999999999942	-47.1981874910369
86.2000000000116	-46.1880199494678
86	-45.6822753652367
85.8000000000029	-44.4659863662641
85.6000000000058	-41.7527376898393
85.3999999999942	-37.8927099306355
85.2000000000116	-33.7112127761038
85	-29.9088330239485
84.8000000000029	-26.6496565273731
84.6000000000058	-23.1621115935126
84.4000000000087	-18.3058033083614
84.1999999999971	-12.263314469506
84	-6.96588911210567
83.8000000000029	-3.92412813922087
83.6000000000058	-2.24286722954959
83.4000000000087	0.00592965074416085
83.1999999999971	3.14068057055749
83	5.96313635415588
82.8000000000029	8.16138745757843
82.6000000000058	10.4506442240064
82.4000000000087	12.3756116764865
82.1999999999971	12.2482234136556
82.0000000000146	10.0270110098929
81.8000000000029	7.91244078947815
81.5999999999913	6.97339938764117
81.4000000000087	5.31013288107361
81.1999999999971	1.32260926146485
81.0000000000146	-3.46326871424847
80.8000000000029	-6.85687242011035
80.5999999999913	-9.44405568627235
80.4000000000087	-13.1729693212023
80.1999999999971	-17.8307604256778
80.0000000000146	-21.671111392709
79.8000000000029	-24.6939008469508
79.6000000000058	-28.4290613123686
79.4000000000087	-33.0371827072837
79.1999999999971	-36.8842792641635
79	-39.1697938098048
78.8000000000029	-40.9724579924177
78.6000000000058	-43.2273465375429
78.4000000000087	-45.3925006079545
78.1999999999971	-46.6365952381608
78	-47.1525292552089
77.8000000000029	-47.4894616954692
77.6000000000058	-47.4797979174371
77.4000000000087	-46.4111990961956
77.1999999999971	-44.0905890677514
77	-41.2577711586691
76.8000000000029	-38.7145463721669
76.6000000000058	-36.4050756367884
76.4000000000087	-33.5982459933925
76.2000000000116	-29.7510953711377
76	-25.076852277122
75.8000000000029	-20.195055881347
75.6000000000058	-15.6993854109705
75.3999999999942	-11.8887303842628
75.2000000000116	-8.52112862341926
75	-4.90101564861349
74.8000000000029	-0.812030898304034
74.6000000000058	2.94861842609406
74.3999999999942	5.42323497374868
74.2000000000116	6.77778523066681
74	7.92008881226526
73.8000000000029	9.28079520900143
73.6000000000058	10.4021971082847
73.3999999999942	10.6651061464264
73.2000000000116	9.71712512856482
73	7.59426770323545
72.8000000000029	4.81596182232114
72.6000000000058	2.18186091504696
72.3999999999942	-0.0694024774683655
72.2000000000116	-2.72118724310961
72	-6.41832356707434
71.8000000000029	-10.5412303771689
71.6000000000058	-14.0214917672652
71.4000000000087	-17.0295630399893
71.2000000000116	-20.8634737395146
71	-25.862793499144
70.8000000000029	-30.5758861315316
70.6000000000058	-33.6427968620286
70.4000000000087	-35.7275073027159
70.1999999999971	-38.5288659116102
70	-42.3850013724389
69.8000000000029	-45.8231930844224
69.6000000000058	-47.5174938455264
69.4000000000087	-47.7429097813382
69.1999999999971	-47.6567306922247
69	-47.7658389592864
68.8000000000029	-47.60276490504
68.6000000000058	-46.5482662310296
68.4000000000087	-44.4271049140931
68.1999999999971	-41.5343998942025
68.0000000000146	-38.2107347604147
67.8000000000029	-34.6514510922444
67.5999999999913	-31.0284845620456
67.4000000000087	-27.5773410959607
67.1999999999971	-24.256340625814
67.0000000000146	-20.4032254305724
66.8000000000029	-15.2738546265941
66.5999999999913	-9.44601791002772
66.4000000000087	-4.80756450687783
66.1999999999971	-2.40591474750427
66.0000000000146	-0.928821153289
65.8000000000029	1.70415555989415
65.6000000000058	5.5093607503033
65.4000000000087	8.62017403433036
65.1999999999971	9.90938374720917
65	10.2072009329513
64.8000000000029	10.5525563226613
64.6000000000058	10.7005100450735
64.4000000000087	9.84875929653921
64.1999999999971	7.92041861467204
64	5.46596883007147
63.8000000000029	2.68591129128146
63.6000000000058	-0.691909201035006
63.4000000000087	-4.58100595147751
63.1999999999971	-8.3437364471091
63	-11.6687187262381
62.8000000000029	-15.1811557003822
62.6000000000058	-19.5087133875768
62.3999999999942	-24.2237960905788
62.2000000000116	-28.4843241110373
62	-32.1557202478413
61.8000000000029	-35.570315802704
61.6000000000058	-38.5761100052881
61.3999999999942	-40.8904310463224
61.2000000000116	-42.8587528011919
61	-45.0210873930979
60.8000000000029	-47.0315437298838
60.6000000000058	-47.9941283734813
60.3999999999942	-47.5949471300197
60.2000000000116	-46.3144317077118
60	-44.7790485400995
59.8000000000029	-43.4111268818133
59.6000000000058	-42.1599483071429
59.3999999999942	-40.4281559777734
59.2000000000116	-37.5634546335226
59	-33.8158128479497
58.8000000000029	-30.0107415206025
58.6000000000058	-26.3174441507468
58.3999999999942	-22.1736282747699
58.2000000000116	-17.5844393976992
58	-13.4334465343623
57.8000000000029	-10.2015027869081
57.6000000000058	-7.22491391096294
57.4000000000087	-3.84323678256206
57.2000000000116	-0.341301248729803
57	2.58049334563012
56.8000000000029	4.87660857311156
56.6000000000058	7.14045478936614
56.4000000000087	9.51238580015347
56.1999999999971	11.2613381691931
56	11.5021528455154
55.8000000000029	10.3273769148357
55.6000000000058	8.79724723781044
55.4000000000087	7.57736497973938
55.1999999999971	6.04656378884097
55	3.29673138209558
54.8000000000029	-0.539522703691034
54.6000000000058	-4.53019093806585
54.4000000000087	-8.34617387792058
54.1999999999971	-12.5641671447526
54.0000000000146	-17.4824260508388
53.8000000000029	-22.4458138332273
53.5999999999913	-26.6125140775176
53.4000000000087	-30.0310421082809
53.1999999999971	-33.3977952034466
53.0000000000146	-37.0082324922213
52.8000000000029	-40.3260782502972
52.5999999999913	-42.8172170037581
52.4000000000087	-44.6080580784677
52.1999999999971	-46.0756847785712
52.0000000000146	-47.3423121207232
51.8000000000029	-48.2932438777127
51.6000000000058	-48.6817641586561
51.4000000000087	-48.0113913850213
51.1999999999971	-45.8365894019654
51	-42.7103456570904
50.8000000000029	-39.8377504801371
50.6000000000058	-37.6397064349241
50.4000000000087	-35.022250370167
50.1999999999971	-31.0200025776573
50	-26.2786630972226
49.8000000000029	-22.176479837524
49.6000000000058	-18.9477163524183
49.4000000000087	-15.6244623303002
49.2000000000116	-11.6260749114503
49	-7.38588908206044
48.8000000000029	-3.45283448928543
48.6000000000058	0.0542569751536561
48.3999999999942	2.97012652962523
48.2000000000116	4.96277463015425
48	6.23425535522237
47.8000000000029	7.54467693347101
47.6000000000058	9.04078422679714
47.3999999999942	9.82017341592821
47.2000000000116	9.15246987374949
47	7.64240489340902
46.8000000000029	6.25983032054421
46.6000000000058	4.96371957106419
46.3999999999942	2.94043095381102
46.2000000000116	-0.118694194937657
46	-3.71420295800937
45.8000000000029	-7.35988541056734
45.6000000000058	-11.1149542469205
45.3999999999942	-15.2463292639361
45.2000000000116	-19.6353811642774
45	-23.7750914582734
44.8000000000029	-27.4252428121622
44.6000000000058	-31.0667275371422
44.3999999999942	-35.3159683603292
44.2000000000116	-39.9039509527967
44	-43.6816138836629
43.8000000000029	-45.7606302349859
43.6000000000058	-46.2831674103128
43.4000000000087	-46.1070380306047
43.2000000000116	-46.1043859657145
43	-46.5216792829777
42.8000000000029	-46.679249735915
42.6000000000058	-45.8091326678042
42.4000000000087	-43.9976855202912
42.1999999999971	-41.7865354973544
42	-39.0771365457117
41.8000000000029	-35.4741395457778
41.6000000000058	-31.5321666161397
41.4000000000087	-28.1399533460558
41.1999999999971	-25.0581436177808
41	-21.328799179376
40.8000000000029	-16.9419708981325
40.6000000000058	-12.6982098315389
40.4000000000087	-8.64446487476983
40.1999999999971	-4.29435053972535
40.0000000000146	-0.131579852084254
39.8000000000029	2.55170008840292
39.5999999999913	3.75118951246232
39.4000000000087	5.12093798719308
39.1999999999971	7.59944637626284
39.0000000000146	9.76459544978128
38.8000000000029	9.82935397962323
38.5999999999913	8.33752943142988
38.4000000000087	7.30933366604152
38.1999999999971	7.05562391347149
38.0000000000146	5.82875582917771
37.8000000000029	2.97957364253658
37.6000000000058	-0.0404099143030301
37.4000000000087	-2.43159306718665
37.1999999999971	-5.55493487291778
37	-10.428577294884
36.8000000000029	-15.7376439952364
36.6000000000058	-19.7542860751786
36.4000000000087	-22.7903147579278
36.1999999999971	-26.3866566719333
36	-30.9050299600091
35.8000000000029	-35.1533404180133
35.6000000000058	-37.9688071389978
35.4000000000087	-39.5623052764669
35.2000000000116	-41.1957926928339
35	-43.6456337257862
34.8000000000029	-46.0867867056947
34.6000000000058	-46.9826952964113
34.3999999999942	-46.1045752543071
34.2000000000116	-44.8621096605455
34	-44.3788007419462
33.8000000000029	-44.0685013089786
33.6000000000058	-42.7452402182516
33.3999999999942	-40.2868951937493
33.2000000000116	-37.4616398346407
33	-34.4962536313817
32.8000000000029	-31.0213182892808
32.6000000000058	-26.9717387439544
32.3999999999942	-22.7878404669666
32.2000000000116	-18.5809601396514
32	-14.2015593185546
31.8000000000029	-9.9365064638818
31.6000000000058	-6.29535670845901
31.3999999999942	-3.18913250559239
31.2000000000116	-0.18634495130339
31	2.70740905386266
30.8000000000029	5.14704908637578
30.6000000000058	7.04316159968859
30.3999999999942	8.39970203487011
30.2000000000116	9.02653966941484
30	8.99967419759028
29.8000000000029	8.60408944550272
29.6000000000058	7.77704328038796
29.4000000000087	6.27846149564209
29.1999999999971	4.36123200400283
29	2.23010366799334
28.8000000000029	-0.66753100367027
28.6000000000058	-4.69667925798188
28.4000000000087	-8.96705843298483
28.1999999999971	-12.4888835067662
28	-15.639673239377
27.8000000000029	-19.3893786853157
27.6000000000058	-23.7927287599428
27.4000000000087	-28.2114135794818
27.1999999999971	-32.1513094219664
27.0000000000146	-35.3935344312383
26.8000000000029	-38.0660548609196
26.6000000000058	-40.7938286427567
26.4000000000087	-43.817342645976
26.1999999999971	-46.1962369363876
26.0000000000146	-46.9931366243631
25.8000000000029	-46.8877172496415
25.5999999999913	-47.1887663079692
25.4000000000087	-47.7185366250866
25.1999999999971	-47.0381473139897
25.0000000000146	-44.4352700648032
24.8000000000029	-40.8466228365977
24.5999999999913	-37.8351994689995
24.4000000000087	-36.0061820082883
24.1999999999971	-34.2503189786747
24.0000000000146	-30.7370997462215
23.8000000000029	-25.177093702643
23.6000000000058	-19.4467626471223
23.4000000000087	-15.2399723718462
23.1999999999971	-12.0973298238332
23	-8.5496368657393
22.8000000000029	-4.32944027307035
22.6000000000058	-0.250886416709776
22.4000000000087	3.20282582240166
22.1999999999971	5.98784727052421
22	7.90207888182761
21.8000000000029	8.80147682730867
21.6000000000058	8.99948204853754
21.4000000000087	8.97647148384367
21.2000000000116	8.83560817662674
21	8.27648083099182
20.8000000000029	6.87912565903163
20.6000000000058	4.48015735224379
20.3999999999942	1.54029439451953
20.2000000000116	-1.25694535754663
20	-3.82348683554963
19.8000000000029	-6.80518853337172
19.6000000000058	-10.63959088434
19.3999999999942	-15.0492399093682
19.2000000000116	-19.5098475550234
19	-23.7615985807948
18.8000000000029	-27.6983372366143
18.6000000000058	-31.2785112665043
18.3999999999942	-34.6562711994299
18.2000000000116	-37.831382071406
18	-40.4464926514044
17.8000000000029	-42.2492101218435
17.6000000000058	-43.6257038183848
17.3999999999942	-45.0845310833444
17.2000000000116	-46.4117037712958
17	-46.8085300792561
16.8000000000029	-45.8696713800743
16.6000000000058	-44.1495212877245
16.3999999999942	-42.5452616485636
16.2000000000116	-41.3518570745312
16	-39.9306182794707
15.8000000000029	-37.4435467531861
15.6000000000058	-33.7174644864221
15.4000000000087	-29.2448537226
15.1999999999971	-24.682040924004
15	-20.5900998182278
14.8000000000029	-17.2256780938139
14.6000000000058	-14.115874234835
14.4000000000087	-10.4869019942887
14.1999999999971	-6.30892141036131
14	-2.5313569565318
13.8000000000029	0.184416770584651
13.6000000000058	2.31025521304803
13.4000000000087	4.58982306655378
13.1999999999971	6.86718223760334
13.0000000000146	8.44362504158902
12.8000000000029	8.99262292597627
12.6000000000058	8.85224268753656
12.4000000000087	8.36650014060007
12.1999999999971	7.39329465314893
12.0000000000146	5.52761917787708
11.8000000000029	2.78215176513694
11.5999999999913	-0.371682066265073
11.4000000000087	-3.47925623559352
11.1999999999971	-6.62506408052526
11.0000000000146	-9.97886742792165
10.8000000000029	-13.4474102559518
10.5999999999913	-16.9590617291639
10.4000000000087	-20.767812601611
10.1999999999971	-24.9920894686154
10	-29.1302708263143
9.80000000000291	-32.677559295787
9.60000000000582	-35.9118660715557
9.40000000000873	-39.2724163461302
9.19999999999709	-42.1903889888994
9	-43.7215147948883
8.80000000000291	-44.2452149448428
8.60000000000582	-45.1611621735652
8.40000000000873	-46.5882512175071
8.19999999999709	-46.9988773509435
8	-45.6416251169265
7.80000000000291	-43.8116470646751
7.60000000000582	-42.6896038747414
7.40000000000873	-41.3340935266054
7.20000000001164	-38.1951237628713
7	-33.6062682163417
6.80000000000291	-29.3203062998635
6.60000000000582	-26.1249001726982
6.39999999999418	-23.1239102529452
6.20000000001164	-19.531873591424
6	-15.7089246860709
5.80000000000291	-12.2171664532157
5.60000000000582	-8.6629099207497
5.39999999999418	-4.5731782355976
5.20000000001164	-0.699091254175102
5	1.68701568726045
4.80000000001746	2.7488236640861
4.60000000000582	3.94763238882008
4.39999999999418	6.0167632458276
4.20000000001164	8.03671152855221
4	9.05359117347574
3.80000000000291	9.08505977771814
3.60000000000582	8.52957532043027
3.39999999999418	7.28286549111892
3.20000000001164	5.10599569304776
3	2.23633261540126
2.80000000000291	-0.968649538080683
2.60000000000582	-4.29349372552386
2.39999999999418	-7.61962800380686
2.20000000001164	-10.9241228046699
2	-14.4310979392976
1.80000000000291	-18.2346987740231
1.60000000000582	-21.9859219404433
1.40000000000873	-25.2358092590239
1.19999999999709	-28.2033058065616
1	-31.5822702811774
0.80000000000291	-35.587366874244
0.600000000005821	-39.6483848910438
0.400000000008731	-43.0258687754729
0.19999999999709	-45.3586958882939
0	-46.780905374501


==> figures/time_traces/time_traces-11.tsv <==
0	-27.8602473580921
0.19999999999709	-26.4380378718849
0.400000000008731	-24.105210759064
0.600000000005821	-20.7277268746348
0.80000000000291	-16.6667088578351
1	-12.6616122647685
1.19999999999709	-9.28264779015264
1.40000000000873	-6.31515124261495
1.60000000000582	-3.06526392403438
1.80000000000291	0.685959242385805
2	4.48956007711134
2.20000000001164	7.99653521173907
2.39999999999418	11.3010300126021
2.60000000000582	14.6271642908851
2.80000000000291	17.9520084783282
3	21.1569906318102
3.20000000001164	24.0266537094567
3.39999999999418	26.2035235075279
3.60000000000582	27.4502333368392
3.80000000000291	28.0057177941271
4	27.9742491898847
4.20000000001164	26.9573695449611
4.39999999999418	24.9374212622365
4.60000000000582	22.868290405229
4.80000000001746	21.669481680495
5	20.6076737036694
5.20000000001164	18.2215667622338
5.39999999999418	14.3474797808113
5.60000000000582	10.2577480956592
5.80000000000291	6.70349156319321
6	3.21173333033808
6.20000000001164	-0.61121557501504
6.39999999999418	-4.20325223653629
6.60000000000582	-7.20424215628927
6.80000000000291	-10.3996482834546
7	-14.6856101999327
7.20000000001164	-19.2744657464623
7.40000000000873	-22.4134355101964
7.60000000000582	-23.7689458583324
7.80000000000291	-24.8909890482662
8	-26.7209671005176
8.19999999999709	-28.0782193345346
8.40000000000873	-27.6675932010981
8.60000000000582	-26.2405041571563
8.80000000000291	-25.3245569284339
9	-24.8008567784793
9.19999999999709	-23.2697309724905
9.40000000000873	-20.3517583297213
9.60000000000582	-16.9912080551468
9.80000000000291	-13.756901279378
10	-10.2096128099054
10.1999999999971	-6.07143145220644
10.4000000000087	-1.84715458520202
10.5999999999913	1.96159628724505
10.8000000000029	5.47324776045715
11.0000000000146	8.94179058848729
11.1999999999971	12.2955939358837
11.4000000000087	15.4414017808154
11.5999999999913	18.5489759501439
11.8000000000029	21.7028097815459
12.0000000000146	24.448277194286
12.1999999999971	26.3139526695579
12.4000000000087	27.287158157009
12.6000000000058	27.7729007039455
12.8000000000029	27.9132809423852
13.0000000000146	27.364283057998
13.1999999999971	25.7878402540123
13.4000000000087	23.5104810829627
13.6000000000058	21.230913229457
13.8000000000029	19.1050747869936
14	16.3893010598771
14.1999999999971	12.6117366060476
14.4000000000087	8.43375602212028
14.6000000000058	4.80478378157397
14.8000000000029	1.69497992259502
15	-1.66944180181888
15.1999999999971	-5.7613829075951
15.4000000000087	-10.324195706191
15.6000000000058	-14.7968064700132
15.8000000000029	-18.5228887367772
16	-21.0099602630618
16.2000000000116	-22.4311990581222
16.3999999999942	-23.6246036321547
16.6000000000058	-25.2288632713155
16.8000000000029	-26.9490133636654
17	-27.8878720628471
17.2000000000116	-27.4910457548869
17.3999999999942	-26.1638730669355
17.6000000000058	-24.7050458019759
17.8000000000029	-23.3285521054346
18	-21.5258346349954
18.2000000000116	-18.9107240549971
18.3999999999942	-15.7356131830209
18.6000000000058	-12.3578532500953
18.8000000000029	-8.77767922020534
19	-4.84094056438586
19.2000000000116	-0.589189538614506
19.3999999999942	3.87141810704074
19.6000000000058	8.2810671320689
19.8000000000029	12.1154694830372
20	15.0971711808593
20.2000000000116	17.6637126588623
20.3999999999942	20.4609524109285
20.6000000000058	23.4008153686527
20.8000000000029	25.7997836754406
21	27.1971388474008
21.2000000000116	27.7562661930357
21.4000000000087	27.8971295002526
21.6000000000058	27.9201400649465
21.8000000000029	27.7221348437176
22	26.8227368982365
22.1999999999971	24.9085052869331
22.4000000000087	22.1234838388106
22.6000000000058	18.6697715996992
22.8000000000029	14.5912177433386
23	10.3710211506696
23.1999999999971	6.82332819257571
23.4000000000087	3.68068564456275
23.6000000000058	-0.526104630713372
23.8000000000029	-6.25643568623406
24.0000000000146	-11.8164417298125
24.1999999999971	-15.3296609622658
24.4000000000087	-17.0855239918793
24.5999999999913	-18.9145414525906
24.8000000000029	-21.9259648201887
25.0000000000146	-25.5146120483943
25.1999999999971	-28.1174892975808
25.4000000000087	-28.7978786086777
25.5999999999913	-28.2681082915603
25.8000000000029	-27.9670592332326
26.0000000000146	-28.0724786079542
26.1999999999971	-27.2755789199786
26.4000000000087	-24.8966846295671
26.6000000000058	-21.8731706263478
26.8000000000029	-19.1453968445107
27.0000000000146	-16.4728764148293
27.1999999999971	-13.2306514055575
27.4000000000087	-9.29075556307283
27.6000000000058	-4.87207074353386
27.8000000000029	-0.468720668906808
28	3.28098477703189
28.1999999999971	6.43177450964271
28.4000000000087	9.9535995834241
28.6000000000058	14.2239787584271
28.8000000000029	18.2531270127387
29	21.1507616844023
29.1999999999971	23.2818900204118
29.4000000000087	25.199119512051
29.6000000000058	26.6977012967969
29.8000000000029	27.5247474619117
30	27.9203322139992
30.2000000000116	27.9471976858238
30.3999999999942	27.320360051279
30.6000000000058	25.9638196160975
30.8000000000029	24.0677071027847
31	21.6280670702716
31.2000000000116	18.7343130651055
31.3999999999942	15.7315255108165
31.6000000000058	12.6253013079499
31.8000000000029	8.98415155252713
32	4.71909869785433
32.2000000000116	0.339697876757493
32.3999999999942	-3.86718245055765
32.6000000000058	-8.05108072754549
32.8000000000029	-12.1006602728719
33	-15.5755956149728
33.2000000000116	-18.5409818182318
33.3999999999942	-21.3662371773403
33.6000000000058	-23.8245822018427
33.8000000000029	-25.1478432925696
34	-25.4581427255372
34.2000000000116	-25.9414516441365
34.3999999999942	-27.1839172378982
34.6000000000058	-28.0620372800024
34.8000000000029	-27.1661286892858
35	-24.7249757093773
35.2000000000116	-22.275134676425
35.4000000000087	-20.641647260058
35.6000000000058	-19.0481491225888
35.8000000000029	-16.2326824016043
36	-11.9843719436002
36.1999999999971	-7.46599865552438
36.4000000000087	-3.86965674151892
36.6000000000058	-0.833628058769625
36.8000000000029	3.18301402117251
37	8.49208072152494
37.1999999999971	13.3657231434912
37.4000000000087	16.4890649492223
37.6000000000058	18.8802481021059
37.8000000000029	21.9002316589455
38.0000000000146	24.7494138455866
38.1999999999971	25.9762819298804
38.4000000000087	26.2299916824504
38.5999999999913	27.2581874478388
38.8000000000029	28.7500119960322
39.0000000000146	28.6852534661902
39.1999999999971	26.5201043926718
39.4000000000087	24.041596003602
39.5999999999913	22.6718475288713
39.8000000000029	21.4723581048119
40.0000000000146	18.7890781643247
40.1999999999971	14.6263074766836
40.4000000000087	10.2761931416391
40.6000000000058	6.22244818486998
40.8000000000029	1.97868711827646
41	-2.40814116296712
41.1999999999971	-6.13748560137191
41.4000000000087	-9.21929532964691
41.6000000000058	-12.6115085997307
41.8000000000029	-16.5534815293689
42	-20.1564785293028
42.1999999999971	-22.8658774809455
42.4000000000087	-25.0770275038822
42.6000000000058	-26.8884746513953
42.8000000000029	-27.758591719506
43	-27.6010212665687
43.2000000000116	-27.1837279493056
43.4000000000087	-27.1863800141958
43.6000000000058	-27.3625093939039
43.8000000000029	-26.839972218577
44	-24.7609558672539
44.2000000000116	-20.9832929363878
44.3999999999942	-16.3953103439202
44.6000000000058	-12.1460695207332
44.8000000000029	-8.50458479575327
45	-4.85443344186442
45.2000000000116	-0.714723147868462
45.3999999999942	3.67432875247285
45.6000000000058	7.80570376948846
45.8000000000029	11.5607726058416
46	15.2064550583996
46.2000000000116	18.8019638214713
46.3999999999942	21.8610889702199
46.6000000000058	23.8843775874731
46.8000000000029	25.1804883369531
47	26.563062909818
47.2000000000116	28.0731278901584
47.3999999999942	28.7408314323371
47.6000000000058	27.9614422432061
47.8000000000029	26.4653349498799
48	25.1549133716313
48.2000000000116	23.8834326465632
48.3999999999942	21.8907845460342
48.6000000000058	18.9749149915626
48.8000000000029	15.4678235271235
49	11.5347689343485
49.2000000000116	7.29458310495866
49.4000000000087	3.29619568610874
49.6000000000058	-0.0270583360093454
49.8000000000029	-3.25582182111502
50	-7.3580050808137
50.1999999999971	-12.0993445612484
50.4000000000087	-16.101592353758
50.6000000000058	-18.7190484185151
50.8000000000029	-20.9170924637282
51	-23.7896876406814
51.1999999999971	-26.9159313855565
51.4000000000087	-29.0907333686123
51.6000000000058	-29.7611061422472
51.8000000000029	-29.3725858613037
52.0000000000146	-28.4216541043142
52.1999999999971	-27.1550267621623
52.4000000000087	-25.6874000620588
52.5999999999913	-23.8965589873492
52.8000000000029	-21.4054202338883
53.0000000000146	-18.0875744758124
53.1999999999971	-14.4771371870377
53.4000000000087	-11.110384091872
53.5999999999913	-7.69185606110866
53.8000000000029	-3.52515581681832
54.0000000000146	1.43823196557014
54.1999999999971	6.35649087165634
54.4000000000087	10.5744841384884
54.6000000000058	14.3904670783431
54.8000000000029	18.3811353127179
55	22.2173893985045
55.1999999999971	24.9672218052499
55.4000000000087	26.4980229961483
55.6000000000058	27.7179052542194
55.8000000000029	29.2480349312447
56	30.4228108619243
56.1999999999971	30.181996185602
56.4000000000087	28.4330438165624
56.6000000000058	26.0611128057751
56.8000000000029	23.7972665895205
57	21.5011513620391
57.2000000000116	18.5793567676791
57.4000000000087	15.0774212338469
57.6000000000058	11.695744105446
57.8000000000029	8.71915522950083
58	5.48721148204664
58.2000000000116	1.33621861870976
58.3999999999942	-3.25297025836094
58.6000000000058	-7.39678613433789
58.8000000000029	-11.0900835041936
59	-14.8951548315407
59.2000000000116	-18.6427966171136
59.3999999999942	-21.5074979613645
59.6000000000058	-23.239290290734
59.8000000000029	-24.4904688654044
60	-25.8583905236905
60.2000000000116	-27.3937736913028
60.3999999999942	-28.6742891136108
60.6000000000058	-29.0734703570723
60.8000000000029	-28.1108857134749
61	-26.100429376689
61.2000000000116	-23.938094784783
61.3999999999942	-21.9697730299135
61.6000000000058	-19.6554519888792
61.8000000000029	-16.649657786295
62	-13.2350622314324
62.2000000000116	-9.56366609462841
62.3999999999942	-5.30313807416983
62.6000000000058	-0.588055371167903
62.8000000000029	3.73950231602674
63	7.25193929017078
63.1999999999971	10.5769215692998
63.4000000000087	14.3396520649314
63.6000000000058	18.2287488153739
63.8000000000029	21.6065693076904
64	24.3866268464804
64.1999999999971	26.841076631081
64.4000000000087	28.7694173129481
64.6000000000058	29.6211680614824
64.8000000000029	29.4732143390702
65	29.1278589493603
65.1999999999971	28.8300417636181
65.4000000000087	27.5408320507393
65.6000000000058	24.4300187667122
65.8000000000029	20.6248135763031
66.0000000000146	17.9918368631199
66.1999999999971	16.5147432689047
66.4000000000087	14.1130935095311
66.5999999999913	9.47464010638121
66.8000000000029	3.64680338981479
67.0000000000146	-1.48256741416348
67.1999999999971	-5.33568260940511
67.4000000000087	-8.65668307955177
67.5999999999913	-12.1078265456366
67.8000000000029	-15.7307930758355
68.0000000000146	-19.2900767440058
68.1999999999971	-22.6137418777936
68.4000000000087	-25.5064468976841
68.6000000000058	-27.6276082146207
68.8000000000029	-28.6821068886311
69	-28.8451809428774
69.1999999999971	-28.7360726758158
69.4000000000087	-28.8222517649292
69.6000000000058	-28.5968358291174
69.8000000000029	-26.9025350680135
70	-23.4643433560299
70.1999999999971	-19.6082078952012
70.4000000000087	-16.806849286307
70.6000000000058	-14.7221388456197
70.8000000000029	-11.6552281151227
71	-6.94213548273507
71.2000000000116	-1.94281572310572
71.4000000000087	1.89109497641965
71.6000000000058	4.89916624914374
71.8000000000029	8.37942763924001
72	12.5023344493346
72.2000000000116	16.1994707732993
72.3999999999942	18.8512555389406
72.6000000000058	21.1025189314559
72.8000000000029	23.7366198387301
73	26.5149257196444
73.2000000000116	28.6377831449738
73.3999999999942	29.5857641628353
73.6000000000058	29.3228551246936
73.8000000000029	28.2014532254104
74	26.8407468286742
74.2000000000116	25.6984432470757
74.3999999999942	24.3438929901576
74.6000000000058	21.869276442503
74.8000000000029	18.1086271181049
75	14.0196423677954
75.2000000000116	10.3995293929897
75.3999999999942	7.0319276321461
75.6000000000058	3.2212726054384
75.8000000000029	-1.27439786493803
76	-6.15619426071304
76.2000000000116	-10.8304373547287
76.4000000000087	-14.6775879769836
76.6000000000058	-17.4844176203795
76.8000000000029	-19.7938883557579
77	-22.3371131422602
77.1999999999971	-25.1699310513424
77.4000000000087	-27.4905410797866
77.6000000000058	-28.5591399010281
77.8000000000029	-28.5688036790602
78	-28.2318712387999
78.1999999999971	-27.7159372217519
78.4000000000087	-26.4718425915456
78.6000000000058	-24.306688521134
78.8000000000029	-22.0517999760088
79	-20.2491357933959
79.1999999999971	-17.9636212477545
79.4000000000087	-14.1165246908747
79.6000000000058	-9.50840329595965
79.8000000000029	-5.77324283054184
80.0000000000146	-2.75045337630007
80.1999999999971	1.08989759073111
80.4000000000087	5.74768869520663
80.5999999999913	9.47660233013659
80.8000000000029	12.0637855962986
81.0000000000146	15.4573893021605
81.1999999999971	20.2432672778738
81.4000000000087	24.2307908974825
81.5999999999913	25.8940574040501
81.8000000000029	26.8330988058871
82.0000000000146	28.9476690263018
82.1999999999971	31.1688814300646
82.4000000000087	31.2962696928955
82.6000000000058	29.3713022404154
82.8000000000029	27.0820454739874
83	24.8837943705648
83.1999999999971	22.0613385869664
83.4000000000087	18.9265876671531
83.6000000000058	16.6777907868593
83.8000000000029	14.9965298771881
84	11.9547689043033
84.1999999999971	6.65734354690296
84.4000000000087	0.614854708047522
84.6000000000058	-4.24145357710368
84.8000000000029	-7.72899851096415
85	-10.9881750075396
85.2000000000116	-14.7905547596949
85.3999999999942	-18.9720519142266
85.6000000000058	-22.8320796734304
85.8000000000029	-25.5453283498552
86	-26.7616173488277
86.2000000000116	-27.2673619330589
86.3999999999942	-28.277529474628
86.6000000000058	-29.6648831119304
86.8000000000029	-29.9554086388104
87	-28.3849577542824
87.2000000000116	-25.9787840455485
87.3999999999942	-23.9537431390607
87.6000000000058	-22.224140651051
87.8000000000029	-19.9745822945388
88	-16.8521606711702
88.2000000000116	-12.9075314665993
88.3999999999942	-8.36570134876631
88.6000000000058	-3.70760607056109
88.8000000000029	0.517155192725643
89	4.3899388737671
89.2000000000116	8.39618296395909
89.3999999999942	12.5065848520158
89.6000000000058	16.2390419005545
89.8000000000029	19.3960250332461
90	22.147503169434
90.2000000000116	24.4444069697151
90.4000000000087	26.2477983147043
90.6000000000058	27.9049411918807
90.8000000000029	29.4975386825768
91	30.3838664521008
91.1999999999971	29.9628780676781
91.4000000000087	28.6025455137499
91.6000000000058	27.0093653732017
91.8000000000029	25.1391432775985
92	22.4364416114148
92.1999999999971	18.8841625977597
92.4000000000087	15.040441240056
92.6000000000058	11.1937189208557
92.8000000000029	7.09220197542744
93	2.41712958681038
93.1999999999971	-2.58312418575866
93.4000000000087	-7.19082093504032
93.6000000000058	-10.9468481445123
93.8000000000029	-14.1785662967962
94.0000000000146	-17.4448381830843
94.1999999999971	-20.6761116634533
94.4000000000087	-23.2431080334183
94.5999999999913	-25.0752254995867
94.8000000000029	-26.6900510874802
95.0000000000146	-28.319936440551
95.1999999999971	-29.4622226924828
95.4000000000087	-29.6539822121123
95.5999999999913	-28.8960676891289
95.8000000000029	-27.4255438583501
96.0000000000146	-25.5840448698521
96.1999999999971	-23.7492677325593
96.4000000000087	-21.7286852453606
96.6000000000058	-18.6648245941597
96.8000000000029	-14.2769686374613
97	-9.59544897759596
97.1999999999971	-5.54899420322246
97.4000000000087	-1.56656678801014
97.6000000000058	3.24129001157973
97.8000000000029	8.21646671883853
98	12.1262381117884
98.1999999999971	15.2391772468313
98.4000000000087	18.7585667647104
98.6000000000058	22.5900863932699
98.8000000000029	25.3681187264682
99	26.6081085575617
99.2000000000116	27.4062105552127
99.3999999999942	28.6412651639348
99.6000000000058	29.6326993865148
99.8000000000029	29.2650523889705
100	28.6139653942779
100.200000000012	26.7270657501795
100.399999999994	24.2822381581887
100.600000000006	21.3302945418148
100.800000000003	17.9327893260959
101	14.1607751333354
101.200000000012	10.0931157811212
101.399999999994	5.81470367133885
101.600000000006	1.41479572914344
101.800000000017	-3.01473208691546
102	-7.38133318954095
102.200000000012	-11.5938199436551
102.399999999994	-15.5642768824641
102.600000000006	-19.2098671954174
102.800000000003	-22.4545176924732
103	-25.2304509385167
103.200000000012	-27.4796026463731
103.399999999994	-29.1549591771125
103.600000000006	-30.2216403013722
103.800000000003	-30.6575315907529
104	-30.4535208321349
104.200000000012	-29.6136736817342
104.400000000009	-28.1554153260497
104.600000000006	-26.1093589975753
104.800000000003	-23.5184509790175
105	-20.4367081250758
105.199999999997	-16.9281309259185
105.400000000009	-13.0658166495034
105.600000000006	-8.93062465329112
105.800000000003	-4.6091213963906
106	-0.191402290241191
106.199999999997	4.23059069271124
106.400000000009	8.5645646591781
106.600000000006	12.7198075821817
106.800000000003	16.6094227446135
107	20.152265625559
107.199999999997	23.2744205664831
107.400000000009	25.9106248278887
107.599999999991	28.005790938798
107.800000000003	29.5162890163826
108.000000000015	30.4107423890217
108.199999999997	30.6704858746699
108.400000000009	30.2899327201868
108.599999999991	29.2768741575841
108.800000000003	27.6524556795055
109.000000000015	25.4506831982416
109.199999999997	22.7175826757054
109.400000000009	19.5102254924104
109.600000000006	15.8956092937853
109.800000000003	11.9492083528972
110.000000000015	7.75328988062752
110.199999999997	3.39526737428888
110.400000000009	-1.03391643539814
110.600000000006	-5.44163145251713
110.800000000003	-9.73566356286144
111	-13.8263168355609
111.199999999997	-17.62832440345
111.400000000009	-21.0625124934018
111.600000000006	-24.057256280452
111.800000000003	-26.5498583458093
112	-28.488024473471
112.199999999997	-29.8312661525357
112.400000000009	-30.5517574179619
112.600000000006	-30.6345784905033
112.800000000003	-30.0778534293453
113	-28.8930267836651
113.200000000012	-27.1049073128202
113.399999999994	-24.7510060601144
113.600000000006	-21.8804125485059
113.800000000003	-18.5527781567014
114	-14.8374316512671
114.200000000012	-10.8121222480525
114.399999999994	-6.56117399925568
114.600000000006	-2.17341394651092
114.800000000003	2.259680064503
115	6.64567100263542
115.200000000012	10.8929911575423
115.399999999994	14.9129237063541
115.600000000006	18.6215182060374
115.800000000017	21.9413365376403
116	24.8031143702959
116.200000000012	27.147238645965
116.399999999994	28.9248490934496
116.600000000006	30.0986863529517
116.800000000003	30.643989774753
117	30.5493269077498
117.200000000012	29.8168237383164
117.399999999994	28.4618281982009
117.600000000006	26.5125319429521
117.800000000003	24.0096550135309
118	21.0055954562753
118.200000000012	17.5630037910163
118.400000000009	13.7534539848728
118.600000000006	9.65640585970455
118.800000000003	5.35770845436003
119	0.947354529147823
119.199999999997	-3.48275761276001
119.400000000009	-7.8404447403934
119.600000000006	-12.0347110538614
119.800000000003	-15.9776876807314
120	-19.5868527020356
120.199999999997	-22.7869161436611
120.400000000009	-25.5112536286096
120.600000000006	-27.7031172769936
120.800000000003	-29.3167562039521
121	-30.3183925654052
121.199999999997	-30.6870034033446
121.400000000009	-30.4148458607138
121.599999999991	-29.5076368600091
121.800000000003	-27.9843657078981
122.000000000015	-25.8768157026318
122.199999999997	-23.2289185044188
122.400000000009	-20.0959215153586
122.599999999991	-16.5432648362031
122.800000000003	-12.6451181522652
123.000000000015	-8.48278360409421
123.199999999997	-4.14312320157176
123.400000000009	0.283158717045038
123.600000000006	4.70353453192134
123.800000000003	9.0257485260749
124.000000000015	13.1596449610039
124.199999999997	17.018851330269
124.400000000009	20.5226373129698
124.600000000006	23.5978089173484
124.800000000003	26.1802643486315
125	28.2161706917903
125.199999999997	29.6630126464493
125.400000000009	30.4905232729062
125.600000000006	30.6813666856157
125.800000000003	30.2315566441289
126	29.1505613945865
126.199999999997	27.4609993098587
126.400000000009	25.1980316275122
126.600000000006	22.408735307967
126.800000000003	19.1513560371792
127	15.4940619143327
127.200000000012	11.5132627297772
127.399999999994	7.29195816588519
127.600000000006	2.91823579783065
127.800000000003	-1.51647375490797
128	-5.91946372088635
128.200000000012	-10.1987729263257
128.399999999994	-14.2650540232693
128.600000000006	-18.0334752511989
128.800000000003	-21.425550287077
129	-24.3706084796239
129.200000000012	-26.8070391479762
129.399999999994	-28.6836479043147
129.600000000006	-29.9610664082244
129.800000000003	-30.6127268320519
130	-30.6252537974785
130.200000000012	-29.9985008457193
130.399999999994	-28.7454852525754
130.600000000006	-26.8921924660326
130.800000000003	-24.4772167337449
131	-21.5510545022406
131.200000000012	-18.1749449549458
131.399999999994	-14.4193933347424
131.600000000006	-10.3627309144948
131.800000000003	-6.08966107423688
132	-1.68945219697243
132.200000000012	2.74614178184479
132.400000000009	7.12476680110396
132.600000000006	11.3550526862525
132.800000000003	15.3483667821878
133	19.0209723155749
133.199999999997	22.2961515807917
133.400000000009	25.1057485506936
133.600000000006	27.3912415484849
133.800000000003	29.1048346857166
134	30.2106878951606
134.199999999997	30.6858424639548
134.400000000009	30.5205127744602
134.600000000006	29.7180534963488
134.800000000003	28.2949721265768
135.000000000015	26.2808877873856
135.199999999997	23.7179158644063
135.400000000009	20.659542149887
135.599999999991	17.1694980868018
135.800000000003	13.3207159371309
136.000000000015	9.19386919340375
136.199999999997	4.87532104553882
136.400000000009	0.455051127486144
136.599999999991	-3.97495331931401
136.800000000003	-8.32220330416892
137.000000000015	-12.4956981481212
137.199999999997	-16.4081744072846
137.400000000009	-19.978000215116
137.600000000006	-23.1306307003567
137.800000000003	-25.8001686690648
138.000000000015	-27.9310087881115
138.199999999997	-29.4789544898973
138.400000000009	-30.4117017061239
138.600000000006	-30.7094004670119
138.800000000003	-30.365576183809
139	-29.3876543591838
139.199999999997	-27.7963904039173
139.400000000009	-25.6248399991348
139.600000000006	-22.9178591702959
139.800000000003	-19.7319213194764
140	-16.1340675620302
140.199999999997	-12.1997743013541
140.400000000009	-8.01085876763367
140.600000000006	-3.65425954643286
140.800000000003	0.779041643714234
141	5.1960216171375
141.200000000012	9.50426886136331
141.399999999994	13.6141380052095
141.600000000006	17.4400858330737
141.800000000003	20.9020448405653
142	23.927378006301
142.200000000012	26.4529069378644
142.399999999994	28.4262085486267
142.600000000006	29.8062400966689
142.800000000003	30.5639907643592
143	30.6834181100215
143.200000000012	30.1621250488642
143.399999999994	29.0112152748175
143.600000000006	27.2546429259574
143.800000000003	24.9287378138095
144	22.0819254075324
144.200000000012	18.7739032671403
144.399999999994	15.0740618564921
144.600000000006	11.0596609512764
144.800000000003	6.81424720645575
145	2.42622512970046
145.200000000012	-2.01276003915219
145.399999999994	-6.40976909949841
145.600000000006	-10.672756031438
145.800000000003	-14.712740429471
146	-18.445616337963
146.200000000012	-21.7935877183206
146.400000000009	-24.6866274398652
146.600000000006	-27.0641355737146
146.800000000003	-28.8764314039977
147	-30.0857164042428
147.199999999997	-30.6667198762654
147.400000000009	-30.6072954501722
147.600000000006	-29.9087605923272
147.800000000003	-28.5857609524544
148	-26.6658654674508
148.199999999997	-24.1891341006185
148.400000000009	-21.2074065321709
148.600000000006	-17.7830283171634
148.800000000003	-13.9873380096736
149.000000000015	-9.89933855928379
149.199999999997	-5.60438204980409
149.400000000009	-1.1923848448368
149.599999999991	3.24437788829104
149.800000000003	7.61335998242031
150.000000000015	11.8234744641056
150.199999999997	15.7867579096372
150.400000000009	19.4202857770451
150.599999999991	22.6481419843817
150.800000000003	25.4030771279718
151.000000000015	27.6277217196488
151.199999999997	29.2756016030686
151.400000000009	30.3121731917469
151.600000000006	30.7157454594149
151.800000000003	30.4780012709392
152	29.6040185672518
152.199999999997	28.1120194942505
152.400000000009	26.0330069111759
152.600000000006	23.4102594676126
152.800000000003	20.2985416452786
153	16.7629483554094
153.199999999997	12.8774105498169
153.400000000009	8.72304275320018
153.600000000006	4.38653358273618
153.800000000003	-0.0415314869484546
154	-4.46862059754835
154.199999999997	-8.80237730658959
154.400000000009	-12.952537356561
154.600000000006	-16.8325113788938
154.800000000003	-20.3610568761852
155	-23.4642192734558
155.200000000012	-26.0771907442987
155.399999999994	-28.1456322952497
155.600000000006	-29.6265066965452
155.800000000003	-30.4888332969236
156	-30.7144949230604
156.200000000012	-30.2988298698793
156.399999999994	-29.2506720363889
156.600000000006	-27.5919201150975
156.800000000003	-25.3570387555388
157	-22.5925740970336
157.200000000012	-19.3563479108274
157.399999999994	-15.7161032821656
157.600000000006	-11.7478650262654
157.800000000003	-7.5343962094448
158	-3.16361080752738
158.200000000012	1.27328035070248
158.399999999994	5.68375930454358
158.600000000006	9.97581083944142
158.800000000003	14.0596769094453
159	17.8498483399447
159.200000000012	21.2671462899379
159.399999999994	24.2404125063178
159.600000000006	26.7076991100205
159.800000000003	28.6173933817927
160	29.929470550093
160.200000000012	30.6165223152215
160.400000000009	30.6642691867936
160.600000000006	30.071742375342
160.800000000003	28.8513497753108
161	27.0286565962726
161.199999999997	24.6417301571027
161.400000000009	21.7402829279771
161.600000000006	18.3848478136598
161.800000000003	14.6456615256076
162	10.600917540626
162.199999999997	6.33483655955807
162.400000000009	1.9361384540213
162.600000000006	-2.50330928284746
162.800000000003	-6.89041596186463
163.000000000015	-11.1333571774572
163.199999999997	-15.1437974755526
163.400000000009	-18.8383472634616
163.599999999991	-22.1398337477467
163.800000000003	-24.9789900556245
164.000000000015	-27.2963699392715
164.199999999997	-29.0437555145045
164.400000000009	-30.1848399065523
164.599999999991	-30.6956882135545
164.800000000003	-30.5654243091418
165.000000000015	-29.7968344185553
165.199999999997	-28.4062892885833
165.400000000009	-26.4229806116131
165.600000000006	-23.8880714729217
165.800000000003	-20.8541019780658
166	-17.3843261455414
166.199999999997	-13.5514700289121
166.400000000009	-9.43589047778036
166.600000000006	-5.12355501685111
166.800000000003	-0.704239512140669
167	3.73003636744902
167.199999999997	8.08667408207373
167.400000000009	12.2745030959695
167.600000000006	16.2059353323906
167.800000000003	19.7988946566784
168	22.978422476573
168.200000000012	25.6781722994707
168.400000000009	27.8418099820169
168.600000000006	29.4241691125564
168.800000000003	30.3921336697285
169	30.7253737461142
169.200000000012	30.4169136365087
169.399999999994	29.4732758986117
169.600000000006	27.9142541962836
169.800000000003	25.7724835290907
170	23.0927764614217
170.200000000012	19.9310694029995
170.399999999994	16.3531501657687
170.600000000006	12.4335217985648
170.800000000003	8.25417674269209
171	3.90274829483581
171.200000000012	-0.529847326497088
171.399999999994	-4.95142185086816
171.600000000006	-9.26991716932183
171.800000000003	-13.3949656910904
172	-17.2401394652865
172.200000000012	-20.7252201486364
172.399999999994	-23.777722821255
172.600000000006	-26.3339643750772
172.800000000003	-28.3403702799099
173	-29.7549278183802
173.200000000012	-30.5482000467756
173.399999999994	-30.7037229529497
173.600000000006	-30.2181604192536
173.800000000003	-29.1014873063712
174	-27.3770228195301
174.199999999997	-25.0809735795479
174.400000000009	-22.2614201566856
174.600000000006	-18.9771107695086
174.800000000003	-15.2964029793294
175	-11.2961927125932
175.199999999997	-7.06028571740394
175.400000000009	-2.67724802200518
175.600000000006	1.76160987559164
175.800000000003	6.16383203262579
176	10.4374520895046
176.199999999997	14.4930930350042
176.400000000009	18.246138616604
176.600000000006	21.6184025086543
176.800000000003	24.5394241407869
177.000000000015	26.9479125848212
177.199999999997	28.7934089679314
177.400000000009	30.0375799754208
177.599999999991	30.6547598966074
177.800000000003	30.6320715972282
178.000000000015	29.9697438663283
178.199999999997	28.681532043545
178.400000000009	26.7945478485239
178.599999999991	24.3483327784924
178.800000000003	21.3937813811819
179.000000000015	17.9923274765092
179.199999999997	14.2149979497498
179.400000000009	10.1408943094699
179.600000000006	5.85527961815164
179.800000000003	1.44765201541958
180	-2.99010713646962
180.199999999997	-7.36555112773544
180.400000000009	-11.5874049074222
180.600000000006	-15.5674151954759
180.800000000003	-19.2223371685924
181	-22.4758368026859
181.199999999997	-25.2600465043357
181.400000000009	-27.5168828527035
181.600000000006	-29.1992274179337
181.800000000003	-30.2719051056937
182	-30.7123947190588
182.200000000012	-30.5114205866085
182.400000000009	-29.6732873953658
182.600000000006	-28.2156995241156
182.800000000003	-26.1691618863837
183	-23.5763046120238
183.200000000012	-20.4911183935291
183.399999999994	-16.9779318969969
183.600000000006	-13.1101332363682
183.800000000003	-8.96867912353885
184	-4.64021573608078
184.200000000012	-0.215003201524844
184.399999999994	4.21484726675074
184.600000000006	8.55682634425103
184.800000000003	12.7199100507238
185	16.6170077469465
185.200000000012	20.1670583057853
185.399999999994	23.2962893969304
185.600000000006	25.9393015035232
185.800000000003	28.0406583692054
186	29.5564830146563
186.200000000012	30.4553074489921
186.399999999994	30.7183697431931
186.600000000006	30.3399882530102
186.800000000003	29.3279911991339
187	27.7036704649727
187.200000000012	25.5010758145011
187.400000000009	22.7660716210081
187.600000000006	19.5555276259409
187.800000000003	15.9364736176859
188	11.9847200928392
188.199999999997	7.78295782938304
188.400000000009	3.41883117254048
188.600000000006	-1.01672068817589
188.800000000003	-5.43115467205482
189	-9.73229274396635
189.199999999997	-13.8303417031533
189.400000000009	-17.6396858575613
189.600000000006	-21.0806385387033
189.800000000003	-24.0812626621994
190	-26.5789939454028
190.199999999997	-28.5218050112341
190.400000000009	-29.8691066661184
190.600000000006	-30.5926699410285
190.800000000003	-30.677382202624
191.000000000015	-30.1215461280559
191.199999999997	-28.9367599073124
191.400000000009	-27.1476401703053
191.599999999991	-24.7914379229305
191.800000000003	-21.9174240621509
192.000000000015	-18.5858591927219
192.199999999997	-14.8665273544714
192.400000000009	-10.8370345058782
192.599999999991	-6.58123999686094
192.800000000003	-2.18786385437589
193.000000000015	2.25117846684061
193.199999999997	6.64299466971493
193.400000000009	10.8960257043031
193.600000000006	14.9217889086739
193.800000000003	18.6362157777332
194	21.9613421817033
194.199999999997	24.8274692552312
194.400000000009	27.174962371854
194.600000000006	28.9551883541739
194.800000000003	30.1310509148509
195	30.6777797232742
195.199999999997	30.5838187574986
195.400000000009	29.8511762109779
195.600000000006	28.4951638504718
195.800000000003	26.5439936410088
196	24.0384203201124
196.200000000012	21.0309857748702
196.399999999994	17.5846299982022
196.600000000006	13.7711465741037
196.800000000003	9.66997093697651
197	5.36688288357808
197.200000000012	0.952016131253472
197.399999999994	-3.48248792172523
197.600000000006	-7.84430369037521
197.800000000003	-12.0423400437113
198	-15.9886439729664
198.200000000012	-19.6008233112984
198.399999999994	-22.8038777716308
198.600000000006	-25.5311569633275
198.800000000003	-27.7254167141101
199	-29.3404908725052
199.200000000012	-30.3427354510831
199.399999999994	-30.711494922972
199.600000000006	-30.4390846240759
199.800000000003	-29.5310114602605
200	-28.0061765720191


==> figures/time_traces/time_traces-12.tsv <==
100	-50
100	50


==> figures/time_traces/time_traces-13.tsv <==
100	-0.01
100	0.01


==> figures/time_traces/time_traces-14.tsv <==
100	-50
100	50


==> figures/time_traces/time_traces-15.tsv <==
100	-50
100	50


==> figures/time_traces/time_traces-16.tsv <==
100	-50
100	50


==> figures/time_traces/time_traces-17.tsv <==
100	-0.01
100	0.01


==> figures/time_traces/time_traces-18.tsv <==
100	-50
100	50


==> figures/time_traces/time_traces-19.tsv <==
100	-50
100	50


==> figures/time_traces/time_traces-2.tsv <==
0	-6.14794055010472e-05
0.19999999999709	-5.80926430406321e-05
0.400000000008731	-5.32430016880434e-05
0.600000000005821	-4.66025580434456e-05
0.80000000000291	-3.89195653417776e-05
1	-3.17616359761092e-05
1.19999999999709	-2.63133647591986e-05
1.40000000000873	-2.20258042655472e-05
1.60000000000582	-1.72983302545774e-05
1.80000000000291	-1.15842569939022e-05
2	-5.80908444049995e-06
2.20000000001164	-6.71088959133463e-07
2.39999999999418	4.11073188518931e-06
2.60000000000582	9.09953433840058e-06
2.80000000000291	1.43081001048316e-05
3	1.95363410384305e-05
3.20000000001164	2.43670378504738e-05
3.39999999999418	2.80624769865163e-05
3.60000000000582	3.01395928498538e-05
3.80000000000291	3.11531059151358e-05
4	3.13414654437392e-05
4.20000000001164	2.9815095214265e-05
4.39999999999418	2.65117933873221e-05
4.60000000000582	2.35012990321095e-05
4.80000000001746	2.27651023332037e-05
5	2.26295538242472e-05
5.20000000001164	1.98188390871485e-05
5.39999999999418	1.39221344653708e-05
5.60000000000582	7.68307123754219e-06
5.80000000000291	2.67324727764375e-06
6	-2.24393689680128e-06
6.20000000001164	-8.02104962503314e-06
6.39999999999418	-1.34930425313326e-05
6.60000000000582	-1.79414289598784e-05
6.80000000000291	-2.31752872051673e-05
7	-3.12409906378198e-05
7.20000000001164	-4.04626878804714e-05
7.40000000000873	-4.70372505853741e-05
7.60000000000582	-5.02925622022473e-05
7.80000000000291	-5.36940257411399e-05
8	-5.93330984696458e-05
8.19999999999709	-6.45996148866983e-05
8.40000000000873	-6.66298040286417e-05
8.60000000000582	-6.70700275062708e-05
8.80000000000291	-6.92548392853009e-05
9	-7.28615155804479e-05
9.19999999999709	-7.47365317478136e-05
9.40000000000873	-7.39803980952657e-05
9.60000000000582	-7.26016593845534e-05
9.80000000000291	-7.17570893712941e-05
10	-7.03662064199349e-05
10.1999999999971	-6.7705095997961e-05
10.4000000000087	-6.47764686055706e-05
10.5999999999913	-6.25704868687683e-05
10.8000000000029	-6.07086361360063e-05
11.0000000000146	-5.8522160313766e-05
11.1999999999971	-5.60707856999769e-05
11.4000000000087	-5.34674794898623e-05
11.5999999999913	-5.02498494367441e-05
11.8000000000029	-4.61517268222525e-05
12.0000000000146	-4.21064346422826e-05
12.1999999999971	-3.90929051246157e-05
12.4000000000087	-3.70914218784676e-05
12.6000000000058	-3.51799628332222e-05
12.8000000000029	-3.30386174084305e-05
13.0000000000146	-3.14382753552679e-05
13.1999999999971	-3.11516830157698e-05
13.4000000000087	-3.15006422837704e-05
13.6000000000058	-3.10043400725609e-05
13.8000000000029	-2.93962778086357e-05
14	-2.84053147963829e-05
14.1999999999971	-2.91646562516869e-05
14.4000000000087	-3.03151033841844e-05
14.6000000000058	-2.98763381141012e-05
14.8000000000029	-2.8038429090002e-05
15	-2.66296552261088e-05
15.1999999999971	-2.68081802135422e-05
15.4000000000087	-2.81243893683744e-05
15.6000000000058	-2.9465035234658e-05
15.8000000000029	-2.95082056483859e-05
16	-2.72848060208102e-05
16.2000000000116	-2.32783385135002e-05
16.3999999999942	-1.94188060448812e-05
16.6000000000058	-1.71771948479767e-05
16.8000000000029	-1.59530748586016e-05
17	-1.38130762963141e-05
17.2000000000116	-9.57322800300685e-06
17.3999999999942	-4.15097167469816e-06
17.6000000000058	6.92178355154759e-07
17.8000000000029	4.50594810611538e-06
18	8.44586184940862e-06
18.2000000000116	1.34031892958307e-05
18.3999999999942	1.88701029425307e-05
18.6000000000058	2.4123616891275e-05
18.8000000000029	2.92430108961595e-05
19	3.46562945322261e-05
19.2000000000116	4.03654671858699e-05
19.3999999999942	4.62378205354835e-05
19.6000000000058	5.18067114062392e-05
19.8000000000029	5.60220755206463e-05
20	5.83753168464265e-05
20.2000000000116	5.99279247229684e-05
20.3999999999942	6.21893436636606e-05
20.6000000000058	6.50395258661249e-05
20.8000000000029	6.70417576748038e-05
21	6.72481975275375e-05
21.2000000000116	6.6077142026574e-05
21.4000000000087	6.44949636018399e-05
21.6000000000058	6.31881935115213e-05
21.8000000000029	6.19414713175059e-05
22	5.96983112173794e-05
22.1999999999971	5.57613483715322e-05
22.4000000000087	5.04281201153116e-05
22.6000000000058	4.41041343342064e-05
22.8000000000029	3.68273053088501e-05
23	2.95949302675412e-05
23.1999999999971	2.41285788898164e-05
23.4000000000087	1.97572884331699e-05
23.6000000000058	1.31582713516136e-05
23.8000000000029	3.24117378110281e-06
24.0000000000146	-6.3383816785794e-06
24.1999999999971	-1.15346485497627e-05
24.4000000000087	-1.30794643083988e-05
24.5999999999913	-1.50796776545819e-05
24.8000000000029	-2.00240896996876e-05
25.0000000000146	-2.66128768574288e-05
25.1999999999971	-3.14406328618412e-05
25.4000000000087	-3.24854054429135e-05
25.5999999999913	-3.13492247107504e-05
25.8000000000029	-3.12103706183999e-05
26.0000000000146	-3.24402789598024e-05
26.1999999999971	-3.2121783326185e-05
26.4000000000087	-2.87270958357423e-05
26.6000000000058	-2.42865060018289e-05
26.8000000000029	-2.08134672382407e-05
27.0000000000146	-1.77007921206968e-05
27.1999999999971	-1.34937102442166e-05
27.4000000000087	-7.83501000108122e-06
27.6000000000058	-1.12478298238425e-06
27.8000000000029	5.63723423549241e-06
28	1.11348057180306e-05
28.1999999999971	1.55786771066672e-05
28.4000000000087	2.11919717899025e-05
28.6000000000058	2.88787481151702e-05
28.8000000000029	3.65209547256112e-05
29	4.22233942924106e-05
29.1999999999971	4.68554735430284e-05
29.4000000000087	5.16789847032203e-05
29.6000000000058	5.62634214360495e-05
29.8000000000029	6.00616670721778e-05
30	6.36044662038177e-05
30.2000000000116	6.70148539868249e-05
30.3999999999942	6.96341034422966e-05
30.6000000000058	7.12536603491875e-05
30.8000000000029	7.2238334566122e-05
31	7.25079699555215e-05
31.2000000000116	7.21769162745642e-05
31.3999999999942	7.19149121257373e-05
31.6000000000058	7.16330910412595e-05
31.8000000000029	7.02721880910823e-05
32	6.75266649825493e-05
32.2000000000116	6.44070415741484e-05
32.3999999999942	6.14246015851293e-05
32.6000000000058	5.81266780500779e-05
32.8000000000029	5.46439658458258e-05
33	5.1841288837084e-05
33.2000000000116	4.94744863441434e-05
33.3999999999942	4.66406449055639e-05
33.6000000000058	4.37696124675785e-05
33.8000000000029	4.25007396362063e-05
34	4.25202898656599e-05
34.2000000000116	4.11843703446984e-05
34.3999999999942	3.71931050577149e-05
34.6000000000058	3.30312623837109e-05
34.8000000000029	3.18178496222828e-05
35	3.30665643876438e-05
35.2000000000116	3.34316474333436e-05
35.4000000000087	3.11652202185951e-05
35.6000000000058	2.80642345623495e-05
35.8000000000029	2.69956471401965e-05
36	2.85110151857795e-05
36.1999999999971	3.01469660513609e-05
36.4000000000087	2.93950458466339e-05
36.6000000000058	2.71852260365327e-05
36.8000000000029	2.70453594141459e-05
37	2.97823154636558e-05
37.1999999999971	3.17052124295358e-05
37.4000000000087	3.00468819191133e-05
37.6000000000058	2.71865802174912e-05
37.8000000000029	2.62345429733642e-05
38.0000000000146	2.55084044552762e-05
38.1999999999971	2.18832889599444e-05
38.4000000000087	1.68683698307342e-05
38.5999999999913	1.43759273971499e-05
38.8000000000029	1.37492121812908e-05
39.0000000000146	1.05523850614826e-05
39.1999999999971	3.60744251306464e-06
39.4000000000087	-3.13975278630406e-06
39.5999999999913	-6.58214024094383e-06
39.8000000000029	-8.84062685456942e-06
40.0000000000146	-1.36117372643506e-05
40.1999999999971	-2.09327971476971e-05
40.4000000000087	-2.80206352046705e-05
40.6000000000058	-3.39040863218502e-05
40.8000000000029	-3.97631227532774e-05
41	-4.55963710204571e-05
41.1999999999971	-4.97375993049666e-05
41.4000000000087	-5.23130761140728e-05
41.6000000000058	-5.55370127931689e-05
41.8000000000029	-6.00273007126283e-05
42	-6.3910460586571e-05
42.1999999999971	-6.60556125488034e-05
42.4000000000087	-6.74238494951817e-05
42.6000000000058	-6.83029822284985e-05
42.8000000000029	-6.75517944563043e-05
43	-6.50232281457461e-05
43.2000000000116	-6.24416781911204e-05
43.4000000000087	-6.13203236115887e-05
43.6000000000058	-6.11192443979745e-05
43.8000000000029	-5.99163617061531e-05
44	-5.58149869507883e-05
44.2000000000116	-4.84805800219457e-05
44.3999999999942	-3.98279073495248e-05
44.6000000000058	-3.23222475303131e-05
44.8000000000029	-2.64722252085285e-05
45	-2.08332253210898e-05
45.2000000000116	-1.42672060775136e-05
45.3999999999942	-7.22932299601446e-06
45.6000000000058	-7.58507975765014e-07
45.8000000000029	4.96670407196864e-06
46	1.06149555236617e-05
46.2000000000116	1.63884662360154e-05
46.3999999999942	2.12780573876762e-05
46.6000000000058	2.4238435378768e-05
46.8000000000029	2.59981026370915e-05
47	2.83849474262897e-05
47.2000000000116	3.15062314235241e-05
47.3999999999942	3.32300665794466e-05
47.6000000000058	3.2226006608394e-05
47.8000000000029	3.00982481405645e-05
48	2.88087825043065e-05
48.2000000000116	2.79881027582056e-05
48.3999999999942	2.59096541768239e-05
48.6000000000058	2.20771534547252e-05
48.8000000000029	1.71616021522585e-05
49	1.14497702843886e-05
49.2000000000116	5.11636065187107e-06
49.4000000000087	-7.16889742587299e-07
49.6000000000058	-5.18367377075939e-06
49.8000000000029	-9.65331566832251e-06
50	-1.63422643837477e-05
50.1999999999971	-2.48071783092417e-05
50.4000000000087	-3.20821017871123e-05
50.6000000000058	-3.68209940454578e-05
50.8000000000029	-4.12230722641772e-05
51	-4.77495321853674e-05
51.1999999999971	-5.55026051493249e-05
51.4000000000087	-6.18527047432579e-05
51.6000000000058	-6.56053304822069e-05
51.8000000000029	-6.77505451049181e-05
52.0000000000146	-6.93616772389993e-05
52.1999999999971	-7.09387637355232e-05
52.4000000000087	-7.26774879126452e-05
52.5999999999913	-7.42409385950477e-05
52.8000000000029	-7.47204733621714e-05
53.0000000000146	-7.37516351364322e-05
53.1999999999971	-7.24175208678705e-05
53.4000000000087	-7.17940713899933e-05
53.5999999999913	-7.11137698191213e-05
53.8000000000029	-6.87240331890119e-05
54.0000000000146	-6.44021851803019e-05
54.1999999999971	-5.98851909425592e-05
54.4000000000087	-5.64910372429282e-05
54.6000000000058	-5.34357169073404e-05
54.8000000000029	-4.93337632466597e-05
55	-4.4814095815602e-05
55.1999999999971	-4.18459034448947e-05
55.4000000000087	-4.0643911750638e-05
55.6000000000058	-3.91453671810334e-05
55.8000000000029	-3.59451316032663e-05
56	-3.2495412182064e-05
56.1999999999971	-3.11282043358778e-05
56.4000000000087	-3.20535501886984e-05
56.6000000000058	-3.33495819016113e-05
56.8000000000029	-3.34629142781362e-05
57	-3.2781261654864e-05
57.2000000000116	-3.26992566705665e-05
57.4000000000087	-3.32053412200146e-05
57.6000000000058	-3.28521226419122e-05
57.8000000000029	-3.11207303558898e-05
58	-2.95835868971256e-05
58.2000000000116	-2.98193777717541e-05
58.3999999999942	-3.08825191970814e-05
58.6000000000058	-3.09491214282796e-05
58.8000000000029	-3.01416384323013e-05
59	-2.98294083841157e-05
59.2000000000116	-2.97550833227678e-05
59.3999999999942	-2.82053767842509e-05
59.6000000000058	-2.47306737797699e-05
59.8000000000029	-2.08571983404129e-05
60	-1.796895878084e-05
60.2000000000116	-1.6230545993875e-05
60.3999999999942	-1.4756934231087e-05
60.6000000000058	-1.22058580199395e-05
60.8000000000029	-7.54332419009193e-06
61	-1.46881789451856e-06
61.2000000000116	4.05728814047675e-06
61.3999999999942	8.31063164370053e-06
61.6000000000058	1.25336915083446e-05
61.8000000000029	1.75427051370392e-05
62	2.27756979123274e-05
62.2000000000116	2.79746366093853e-05
62.3999999999942	3.39640768546478e-05
62.6000000000058	4.0544379544538e-05
62.8000000000029	4.59606243322951e-05
63	4.93790318573617e-05
63.1999999999971	5.22931229301189e-05
63.4000000000087	5.61806457617503e-05
63.6000000000058	6.04459737279561e-05
63.8000000000029	6.37760135794516e-05
64	6.60746689611986e-05
64.1999999999971	6.80281223497547e-05
64.4000000000087	6.92641696782728e-05
64.6000000000058	6.86250170755677e-05
64.8000000000029	6.63254294653589e-05
65	6.41644888612261e-05
65.1999999999971	6.26914013235141e-05
65.4000000000087	5.9606894920468e-05
65.6000000000058	5.3063780574943e-05
65.8000000000029	4.55227262534983e-05
66.0000000000146	4.10547000367895e-05
66.1999999999971	3.95600475742622e-05
66.4000000000087	3.63877933222945e-05
66.5999999999913	2.85924000023972e-05
66.8000000000029	1.8425578625966e-05
67.0000000000146	9.96554620439788e-06
67.1999999999971	4.38116492327433e-06
67.4000000000087	-6.80837607460418e-08
67.5999999999913	-4.9218275256527e-06
67.8000000000029	-1.03391522401028e-05
68.0000000000146	-1.58668493873736e-05
68.1999999999971	-2.11925085661542e-05
68.4000000000087	-2.59474720180221e-05
68.6000000000058	-2.94331186480375e-05
68.8000000000029	-3.10381600497629e-05
69	-3.11736893323704e-05
69.1999999999971	-3.12131954456281e-05
69.4000000000087	-3.21801180968423e-05
69.6000000000058	-3.29364675540121e-05
69.8000000000029	-3.09014144009573e-05
70	-2.54315561807223e-05
70.1999999999971	-1.9398395846543e-05
70.4000000000087	-1.59756332500238e-05
70.6000000000058	-1.43299498914474e-05
70.8000000000029	-1.06319013071423e-05
71	-3.34512654848268e-06
71.2000000000116	4.60646864048117e-06
71.4000000000087	1.01145882874799e-05
71.6000000000058	1.40299569039855e-05
71.8000000000029	1.93039643015007e-05
72	2.63818459658722e-05
72.2000000000116	3.29716458041898e-05
72.3999999999942	3.77756230710273e-05
72.6000000000058	4.2279758771725e-05
72.8000000000029	4.8258025982127e-05
73	5.52151339228956e-05
73.2000000000116	6.14143144437028e-05
73.3999999999942	6.5731460038915e-05
73.6000000000058	6.80920184731612e-05
73.8000000000029	6.92547357180872e-05
74	7.05452906549847e-05
74.2000000000116	7.29171860872595e-05
74.3999999999942	7.53525788953559e-05
74.6000000000058	7.57749763135927e-05
74.8000000000029	7.37378188463539e-05
75	7.12595438474495e-05
75.2000000000116	6.99857461037141e-05
75.3999999999942	6.93173833635085e-05
75.6000000000058	6.76021865811813e-05
75.8000000000029	6.41934243598122e-05
76	5.96340373531092e-05
76.2000000000116	5.51121104855554e-05
76.4000000000087	5.18742045806475e-05
76.6000000000058	5.02803825640685e-05
76.8000000000029	4.90381313086247e-05
77	4.64587625624533e-05
77.1999999999971	4.23582307200199e-05
77.4000000000087	3.84528908820417e-05
77.6000000000058	3.63286479590018e-05
77.8000000000029	3.55269170228076e-05
78	3.44674195147278e-05
78.1999999999971	3.27969839222666e-05
78.4000000000087	3.17610802300327e-05
78.6000000000058	3.18291943923861e-05
78.8000000000029	3.1222317344156e-05
79	2.88176820957449e-05
79.1999999999971	2.67657222787383e-05
79.4000000000087	2.7537652539906e-05
79.6000000000058	2.94627403081988e-05
79.8000000000029	2.90496576341298e-05
80.0000000000146	2.67850763343942e-05
80.1999999999971	2.61742789754813e-05
80.4000000000087	2.73319991473402e-05
80.5999999999913	2.6519794455648e-05
80.8000000000029	2.33963166189778e-05
81.0000000000146	2.23859097569702e-05
81.1999999999971	2.48867532323835e-05
81.4000000000087	2.616371861484e-05
81.5999999999913	2.29591811251704e-05
81.8000000000029	1.89079168443623e-05
82.0000000000146	1.82724108964583e-05
82.1999999999971	1.87357552351515e-05
82.4000000000087	1.54830876247848e-05
82.6000000000058	8.6444926021786e-06
82.8000000000029	1.95213043738052e-06
83	-3.62362297234499e-06
83.1999999999971	-9.71329717357851e-06
83.4000000000087	-1.56803731143862e-05
83.6000000000058	-1.89380973488068e-05
83.8000000000029	-2.02592491439614e-05
84	-2.39713855975436e-05
84.1999999999971	-3.21223722406403e-05
84.4000000000087	-4.14672749805261e-05
84.6000000000058	-4.78624225080543e-05
84.8000000000029	-5.10373120208532e-05
85	-5.36280720870747e-05
85.2000000000116	-5.74368198797268e-05
85.3999999999942	-6.21947728690343e-05
85.6000000000058	-6.64531809625284e-05
85.8000000000029	-6.8487175487178e-05
86	-6.76094068481521e-05
86.2000000000116	-6.56231491412232e-05
86.3999999999942	-6.5256501038566e-05
86.6000000000058	-6.62583925528766e-05
86.8000000000029	-6.54005690398114e-05
87	-6.10197059965804e-05
87.2000000000116	-5.53862097907305e-05
87.3999999999942	-5.11649408567572e-05
87.6000000000058	-4.81270441947551e-05
87.8000000000029	-4.44319471244833e-05
88	-3.92607240032403e-05
88.2000000000116	-3.26736520758422e-05
88.3999999999942	-2.50992621828852e-05
88.6000000000058	-1.75180178732299e-05
88.8000000000029	-1.1054527380007e-05
89	-5.43799074932525e-06
89.2000000000116	4.8948906845076e-07
89.3999999999942	6.74208628927696e-06
89.6000000000058	1.23323033342331e-05
89.8000000000029	1.68998271669681e-05
90	2.08879688968957e-05
90.2000000000116	2.42433186092643e-05
90.4000000000087	2.69248323506284e-05
90.6000000000058	2.97360867748205e-05
90.8000000000029	3.28838365389427e-05
91	3.49681216748514e-05
91.1999999999971	3.46704918891419e-05
91.4000000000087	3.27985762718393e-05
91.6000000000058	3.08860413494815e-05
91.8000000000029	2.8789961525721e-05
92	2.52290725130152e-05
92.1999999999971	2.01041694097606e-05
92.4000000000087	1.45739787182824e-05
92.6000000000058	9.18835815496055e-06
92.8000000000029	3.29805998771392e-06
93	-3.89529585566964e-06
93.1999999999971	-1.19394526055732e-05
93.4000000000087	-1.93489954919065e-05
93.6000000000058	-2.52087717607468e-05
93.8000000000029	-3.03310716562543e-05
94.0000000000146	-3.60236294237896e-05
94.1999999999971	-4.21927649046726e-05
94.4000000000087	-4.75009556468258e-05
94.5999999999913	-5.18383004837934e-05
94.8000000000029	-5.6380291341564e-05
95.0000000000146	-6.16564949244972e-05
95.1999999999971	-6.65618799432317e-05
95.4000000000087	-7.00715647755793e-05
95.5999999999913	-7.21709080334594e-05
95.8000000000029	-7.3346546413948e-05
96.0000000000146	-7.42972574226368e-05
96.1999999999971	-7.57882681711641e-05
96.4000000000087	-7.73155545622567e-05
96.6000000000058	-7.68989548473727e-05
96.8000000000029	-7.38241410776455e-05
97	-7.02582282298376e-05
97.1999999999971	-6.81266513088069e-05
97.4000000000087	-6.60356966656056e-05
97.6000000000058	-6.18957204940286e-05
97.8000000000029	-5.70418465346246e-05
98	-5.40749306072255e-05
98.1999999999971	-5.22809363745769e-05
98.4000000000087	-4.88979697768183e-05
98.6000000000058	-4.4048953766859e-05
98.8000000000029	-4.06712719287205e-05
99	-3.97614643039442e-05
99.2000000000116	-3.88446367100401e-05
99.3999999999942	-3.59538438096992e-05
99.6000000000058	-3.258375634593e-05
99.8000000000029	-3.11954731407572e-05
100	-8.77252088492069e-06
100.200000000012	-8.72599745472457e-06
100.399999999994	-8.97582414324646e-06
100.600000000006	-9.48272312018127e-06
100.800000000003	-1.01984391442517e-05
101	-1.10668582762907e-05
101.200000000012	-1.20257394669175e-05
101.399999999994	-1.30084780582906e-05
101.600000000006	-1.39455549651679e-05
101.800000000017	-1.47660495034143e-05
102	-1.53994571539817e-05
102.200000000012	-1.57776304938481e-05
102.399999999994	-1.58365301702208e-05
102.600000000006	-1.5517834468842e-05
102.800000000003	-1.47704111292893e-05
103	-1.35516240267558e-05
103.200000000012	-1.18285668341254e-05
103.399999999994	-9.57930875203828e-06
103.600000000006	-6.79386853115349e-06
103.800000000003	-3.47459224500475e-06
104	3.63958971191703e-07
104.200000000012	4.69501871198607e-06
104.400000000009	9.47940129287299e-06
104.600000000006	1.46656889672035e-05
104.800000000003	2.01914010356754e-05
105	2.59846737774838e-05
105.199999999997	3.19654482337728e-05
105.400000000009	3.80461385949462e-05
105.600000000006	4.41329295821315e-05
105.800000000003	5.01282005333776e-05
106	5.59330613305176e-05
106.199999999997	6.14489491052813e-05
106.400000000009	6.65788534257981e-05
106.600000000006	7.12292847599669e-05
106.800000000003	7.53127819288235e-05
107	7.87499414835447e-05
107.199999999997	8.14707147123343e-05
107.400000000009	8.34157104933788e-05
107.599999999991	8.45377910555019e-05
107.800000000003	8.48033916810791e-05
108.000000000015	8.41931525888436e-05
108.199999999997	8.2702137762425e-05
108.400000000009	8.0340079501542e-05
108.599999999991	7.71316972207089e-05
108.800000000003	7.31166477904108e-05
109.000000000015	6.83488510426337e-05
109.199999999997	6.28954005076879e-05
109.400000000009	5.68354192907972e-05
109.600000000006	5.02588287207993e-05
109.800000000003	4.32646870291951e-05
110.000000000015	3.595924552503e-05
110.199999999997	2.84541726196797e-05
110.400000000009	2.08649085173334e-05
110.600000000006	1.33086808526951e-05
110.800000000003	5.90208954151718e-06
111	-1.24131077693584e-06
111.199999999997	-8.01312972908034e-06
111.400000000009	-1.43118932097976e-05
111.600000000006	-2.00445204530036e-05
111.800000000003	-2.51277762255014e-05
112	-2.94900249370789e-05
112.199999999997	-3.30730102726799e-05
112.400000000009	-3.58328536468332e-05
112.600000000006	-3.77401654129252e-05
112.800000000003	-3.87801606180101e-05
113	-3.89532098925732e-05
113.200000000012	-3.8275177279217e-05
113.399999999994	-3.67767164343761e-05
113.600000000006	-3.45019415615087e-05
113.800000000003	-3.15074524438006e-05
114	-2.78617411958036e-05
114.200000000012	-2.36440824837644e-05
114.399999999994	-1.89425087981107e-05
114.600000000006	-1.38514769652231e-05
114.800000000003	-8.46997460353203e-06
115	-2.89993369324727e-06
115.200000000012	2.75559615639291e-06
115.399999999994	8.39457072288044e-06
115.600000000006	1.39180165243955e-05
115.800000000017	1.92318866704914e-05
116	2.42488834359389e-05
116.200000000012	2.88900983458657e-05
116.399999999994	3.30861548790642e-05
116.600000000006	3.677808441417e-05
116.800000000003	3.99184789813231e-05
117	4.2472727356451e-05
117.200000000012	4.44194155798619e-05
117.399999999994	4.57499513034904e-05
117.600000000006	4.64683257596278e-05
117.800000000003	4.65911894025453e-05
118	4.61471860300182e-05
118.200000000012	4.51754600353433e-05
118.400000000009	4.37244908084206e-05
118.600000000006	4.18515743744693e-05
118.800000000003	3.96216190440598e-05
119	3.71047219999506e-05
119.199999999997	3.43738155968228e-05
119.400000000009	3.15034165752047e-05
119.600000000006	2.85686289199908e-05
119.800000000003	2.56432979718672e-05
120	2.27976118662043e-05
120.199999999997	2.00961932501605e-05
120.400000000009	1.75968538466816e-05
120.600000000006	1.53495878589978e-05
120.800000000003	1.3395553343012e-05
121	1.17661189363319e-05
121.199999999997	1.04820474879041e-05
121.400000000009	9.55291316367406e-06
121.599999999991	8.97689924287822e-06
121.800000000003	8.74101153879858e-06
122.000000000015	8.82157741522592e-06
122.199999999997	9.1848213893089e-06
122.400000000009	9.78756253353253e-06
122.599999999991	1.05782285137283e-05
122.800000000003	1.14982916973779e-05
123.000000000015	1.24837898093246e-05
123.199999999997	1.34666789325971e-05
123.400000000009	1.43763416085602e-05
123.600000000006	1.51415526436975e-05
123.800000000003	1.56925405358584e-05
124.000000000015	1.59625768123684e-05
124.199999999997	1.58893376014337e-05
124.400000000009	1.54166271567027e-05
124.600000000006	1.44962475410565e-05
124.800000000003	1.3089391012304e-05
125	1.11675094221248e-05
125.199999999997	8.71312095174185e-06
125.400000000009	5.72058907020783e-06
125.600000000006	2.19666154949596e-06
125.800000000003	-1.83924610392855e-06
126	-6.35510165764134e-06
126.199999999997	-1.13068062579954e-05
126.400000000009	-1.66390612120233e-05
126.600000000006	-2.2286063470437e-05
126.800000000003	-2.81722134913695e-05
127	-3.42135113664738e-05
127.200000000012	-4.03195461291984e-05
127.399999999994	-4.63952916178305e-05
127.600000000006	-5.2342522246856e-05
127.800000000003	-5.80615601197556e-05
128	-6.34535189889221e-05
128.200000000012	-6.84224331745467e-05
128.399999999994	-7.28771133007611e-05
128.600000000006	-7.67330865878663e-05
128.800000000003	-7.9914466651416e-05
129	-8.23552765520165e-05
129.200000000012	-8.40004821373786e-05
129.399999999994	-8.4807347836257e-05
129.600000000006	-8.47470343354944e-05
129.800000000003	-8.38056046483655e-05
130	-8.19841970308707e-05
130.200000000012	-7.92987694883676e-05
130.399999999994	-7.57798614631491e-05
130.600000000006	-7.14723215566376e-05
130.800000000003	-6.64349410460815e-05
131	-6.07396676671921e-05
131.200000000012	-5.44702047648359e-05
131.399999999994	-4.77202162781513e-05
131.600000000006	-4.05917358855879e-05
131.800000000003	-3.3193670261762e-05
132	-2.56397798679882e-05
132.200000000012	-1.80462518427603e-05
132.400000000009	-1.05296515200519e-05
132.600000000006	-3.20541315301082e-06
132.800000000003	3.81397903179706e-06
133	1.04215578572655e-05
133.199999999997	1.65184503374234e-05
133.400000000009	2.201554156975e-05
133.600000000006	2.68344425338483e-05
133.800000000003	3.09086337849685e-05
134	3.41850107622093e-05
134.199999999997	3.66250721272275e-05
134.400000000009	3.82051874111703e-05
134.600000000006	3.89164897727581e-05
134.800000000003	3.87650408511774e-05
135.000000000015	3.77720937227282e-05
135.199999999997	3.59735404124641e-05
135.400000000009	3.34186457032053e-05
135.599999999991	3.01689463704976e-05
135.800000000003	2.62974363110931e-05
136.000000000015	2.18871536919155e-05
136.199999999997	1.7028836089361e-05
136.400000000009	1.18186106570014e-05
136.599999999991	6.35653911240812e-06
136.800000000003	7.45359307398882e-07
137.000000000015	-4.91162874476572e-06
137.199999999997	-1.05131676526996e-05
137.400000000009	-1.59620976376265e-05
137.600000000006	-2.11667432281179e-05
137.800000000003	-2.60426083390668e-05
138.000000000015	-3.05143652187977e-05
138.199999999997	-3.45170907558224e-05
138.400000000009	-3.79965801820427e-05
138.600000000006	-4.09099909185246e-05
138.800000000003	-4.32273186478878e-05
139	-4.49323936408808e-05
139.199999999997	-4.60221799461874e-05
139.400000000009	-4.65054806669564e-05
139.600000000006	-4.64027655740613e-05
139.800000000003	-4.57467393158066e-05
140	-4.45815714204545e-05
140.199999999997	-4.29603913594056e-05
140.400000000009	-4.09429776644734e-05
140.600000000006	-3.85950737741713e-05
140.800000000003	-3.59880242416034e-05
141	-3.31968474889735e-05
141.200000000012	-3.02971895338146e-05
141.399999999994	-2.73631316088717e-05
141.600000000006	-2.44663768896924e-05
141.800000000003	-2.16752939620642e-05
142	-1.90528421562941e-05
142.200000000012	-1.66542375059607e-05
142.399999999994	-1.45257372550848e-05
142.600000000006	-1.27044169237128e-05
142.800000000003	-1.12177062153484e-05
143	-1.00822207707927e-05
143.200000000012	-9.30282898585532e-06
143.399999999994	-8.87292843618691e-06
143.600000000006	-8.77538076155341e-06
143.800000000003	-8.98292128916494e-06
144	-9.45801731336681e-06
144.200000000012	-1.01534738391024e-05
144.399999999994	-1.10141716536463e-05
144.600000000006	-1.19790674767081e-05
144.800000000003	-1.29826353341323e-05
145	-1.39559290762763e-05
145.200000000012	-1.48278873608603e-05
145.399999999994	-1.55271547238079e-05
145.600000000006	-1.59842940024591e-05
145.800000000003	-1.61339795305201e-05
146	-1.59165954817727e-05
146.200000000012	-1.52792517175697e-05
146.400000000009	-1.41769362527883e-05
146.600000000006	-1.25741364397135e-05
146.800000000003	-1.04463154583672e-05
147	-7.78063330732114e-06
147.199999999997	-4.57630044066735e-06
147.400000000009	-8.45045920570442e-07
147.600000000006	3.38865392529706e-06
147.800000000003	8.08796244957035e-06
148	1.32043250225487e-05
148.199999999997	1.86779475797235e-05
148.400000000009	2.44385583097082e-05
148.600000000006	3.04069599413683e-05
148.800000000003	3.64968246824094e-05
149.000000000015	4.26160124496764e-05
149.199999999997	4.86677317432198e-05
149.400000000009	5.4552409443111e-05
149.599999999991	6.01702110898416e-05
149.800000000003	6.54233024800214e-05
150.000000000015	7.02174647583514e-05
150.199999999997	7.44636013471251e-05
150.400000000009	7.80797178626975e-05
150.599999999991	8.09930601149924e-05
150.800000000003	8.31418007005924e-05
151.000000000015	8.44760663416719e-05
151.199999999997	8.49587584001486e-05
151.400000000009	8.45665641659913e-05
151.600000000006	8.32909424655614e-05
151.800000000003	8.11385952482262e-05
152	7.81312598388381e-05
152.199999999997	7.43052227537296e-05
152.400000000009	6.97108311495678e-05
152.600000000006	6.44119466866928e-05
152.800000000003	5.84850836580283e-05
153	5.2018079642868e-05
153.199999999997	4.51083280584177e-05
153.400000000009	3.78608671608837e-05
153.600000000006	3.03866532310608e-05
153.800000000003	2.28007998575059e-05
154	1.52203980364824e-05
154.199999999997	7.76206628504506e-06
154.400000000009	5.39858608854306e-07
154.600000000006	-6.33627171436e-06
154.800000000003	-1.27622179259401e-05
155	-1.86420152175887e-05
155.200000000012	-2.38900997091336e-05
155.399999999994	-2.84327627515882e-05
155.600000000006	-3.22089037018223e-05
155.800000000003	-3.51708133250928e-05
156	-3.72852264465502e-05
156.200000000012	-3.8534187650765e-05
156.399999999994	-3.89151479950702e-05
156.600000000006	-3.84404343803973e-05
156.800000000003	-3.71367903778803e-05
157	-3.50451245825051e-05
157.200000000012	-3.22198701139777e-05
157.399999999994	-2.87275444122505e-05
157.600000000006	-2.46449491649516e-05
157.800000000003	-2.00576529089971e-05
158	-1.50584862647255e-05
158.200000000012	-9.74563427647657e-06
158.399999999994	-4.2205270320512e-06
158.600000000006	1.4139486020625e-06
158.800000000003	7.05516189987029e-06
159	1.26029161907672e-05
159.200000000012	1.79618641835021e-05
159.399999999994	2.30433497487598e-05
159.600000000006	2.77665102164985e-05
159.800000000003	3.20594200622757e-05
160	3.5860630577252e-05
160.200000000012	3.91205063846549e-05
160.400000000009	4.18018622674885e-05
160.600000000006	4.38802331394995e-05
160.800000000003	4.53441548840218e-05
161	4.61951582744743e-05
161.199999999997	4.64472069275863e-05
161.400000000009	4.61259780205115e-05
161.600000000006	4.52683816254071e-05
161.800000000003	4.39217361616472e-05
162	4.21419871140115e-05
162.199999999997	3.99917251132483e-05
162.400000000009	3.75389956844992e-05
162.600000000006	3.48564816306375e-05
162.800000000003	3.20197222788093e-05
163.000000000015	2.91043517231838e-05
163.199999999997	2.61837734670018e-05
163.400000000009	2.33281099112816e-05
163.599999999991	2.06033867629946e-05
163.800000000003	1.80698733040749e-05
164.000000000015	1.57798890515214e-05
164.199999999997	1.37763298355487e-05
164.400000000009	1.20922726527383e-05
164.599999999991	1.07507658918908e-05
164.800000000003	9.76401318061335e-06
165.000000000015	9.13248165660061e-06
165.199999999997	8.84497357787722e-06
165.400000000009	8.87967044387248e-06
165.600000000006	9.20511112039316e-06
165.800000000003	9.78052005367633e-06
166	1.05560627100669e-05
166.199999999997	1.14739323746767e-05
166.400000000009	1.24703242355885e-05
166.600000000006	1.34775901990459e-05
166.800000000003	1.44259128169917e-05
167	1.52444927360148e-05
167.199999999997	1.5862867465583e-05
167.400000000009	1.62128114837582e-05
167.600000000006	1.62305095948788e-05
167.800000000003	1.58583860589491e-05
168	1.50464482877592e-05
168.200000000012	1.37535451163688e-05
168.400000000009	1.19485935221968e-05
168.600000000006	9.61153280734651e-06
168.800000000003	6.73397678378983e-06
169	3.31979993504652e-06
169.200000000012	-6.14365464677274e-07
169.399999999994	-5.03916046303244e-06
169.600000000006	-9.91296237578436e-06
169.800000000003	-1.51824862730222e-05
170	-2.07835859124802e-05
170.200000000012	-2.66425374689014e-05
170.399999999994	-3.26775216481202e-05
170.600000000006	-3.87997001720417e-05
170.800000000003	-4.49142989901233e-05
171	-5.09226510800143e-05
171.200000000012	-5.67250293461818e-05
171.399999999994	-6.22228051370928e-05
171.600000000006	-6.73195048143316e-05
171.800000000003	-7.19221298524807e-05
172	-7.59436947163386e-05
172.200000000012	-7.93058468533052e-05
172.399999999994	-8.19402602614653e-05
172.600000000006	-8.37893366767356e-05
172.800000000003	-8.48074474924688e-05
173	-8.49625757116931e-05
173.200000000012	-8.42373544958885e-05
173.399999999994	-8.26292079888009e-05
173.600000000006	-8.01502581202698e-05
173.800000000003	-7.68274742754725e-05
174	-7.27027579356342e-05
174.199999999997	-6.78323670891603e-05
174.400000000009	-6.22855580509157e-05
174.600000000006	-5.61430670241691e-05
174.800000000003	-4.94960109939751e-05
175	-4.24449114040114e-05
175.199999999997	-3.50978700491291e-05
175.400000000009	-2.75679368519239e-05
175.600000000006	-1.99707845265301e-05
175.800000000003	-1.24231558244358e-05
176	-5.04126603475657e-06
176.199999999997	2.06161497679118e-06
176.400000000009	8.77774351712281e-06
176.600000000006	1.50066723054953e-05
176.800000000003	2.06564610950435e-05
177.000000000015	2.56452607008726e-05
177.199999999997	2.99034157166609e-05
177.400000000009	3.33750815795821e-05
177.599999999991	3.60187048772316e-05
177.800000000003	3.78069531348832e-05
178.000000000015	3.87271770775162e-05
178.199999999997	3.87822463247766e-05
178.400000000009	3.79905478569336e-05
178.599999999991	3.63848537498207e-05
178.800000000003	3.40111058699906e-05
179.000000000015	3.092782418244e-05
179.199999999997	2.72054325582225e-05
179.400000000009	2.29247166000612e-05
179.600000000006	1.81747013457238e-05
179.800000000003	1.30505866686816e-05
180	7.65186367200012e-06
180.199999999997	2.08051180761178e-06
180.400000000009	-3.56066835776123e-06
180.600000000006	-9.16995304954626e-06
180.800000000003	-1.46488932641648e-05
181	-1.99044563132674e-05
181.199999999997	-2.48506803004705e-05
181.400000000009	-2.9410056155166e-05
181.600000000006	-3.35148337013102e-05
181.800000000003	-3.7108153842585e-05
182	-4.01449063133243e-05
182.200000000012	-4.25925844389799e-05
182.400000000009	-4.4431903619778e-05
182.600000000006	-4.56567338932939e-05
182.800000000003	-4.62735121393198e-05
183	-4.63007229476028e-05
183.200000000012	-4.57684126058532e-05
183.399999999994	-4.47174273713541e-05
183.600000000006	-4.31983628268194e-05
183.800000000003	-4.12702799182605e-05
184	-3.89988538069609e-05
184.200000000012	-3.64542603203261e-05
184.399999999994	-3.37096585575315e-05
184.600000000006	-3.0840236717297e-05
184.800000000003	-2.79214994541544e-05
185	-2.50265306902618e-05
185.200000000012	-2.22237985773834e-05
185.399999999994	-1.95763190000681e-05
185.600000000006	-1.71409974822333e-05
185.800000000003	-1.49669371285217e-05
186	-1.3093565508176e-05
186.200000000012	-1.1549872918494e-05
186.399999999994	-1.03544084109246e-05
186.600000000006	-9.5149245885215e-06
186.800000000003	-9.02770365150669e-06
187	-8.87748908457147e-06
187.200000000012	-9.03834604074636e-06
187.400000000009	-9.47472206570418e-06
187.600000000006	-1.01420723397855e-05
187.800000000003	-1.09873606028117e-05
188	-1.19503222916434e-05
188.199999999997	-1.29654895814367e-05
188.400000000009	-1.39641420656921e-05
188.600000000006	-1.48756988451916e-05
188.800000000003	-1.56291056410488e-05
189	-1.61546750967935e-05
189.199999999997	-1.63860136468649e-05
189.400000000009	-1.62615803098972e-05
189.600000000006	-1.57262332619898e-05
189.800000000003	-1.47329866580485e-05
190	-1.32445408816092e-05
190.199999999997	-1.12341541322093e-05
190.400000000009	-8.68621904415211e-06
190.600000000006	-5.59705698111626e-06
190.800000000003	-1.97561841304064e-06
191.000000000015	2.15640783336169e-06
191.199999999997	6.76500308943454e-06
191.400000000009	1.18042873290907e-05
191.599999999991	1.72169626601436e-05
191.800000000003	2.29349526375659e-05
192.000000000015	2.88805703756537e-05
192.199999999997	3.49682665866293e-05
192.400000000009	4.11066284374753e-05
192.599999999991	4.72000099959011e-05
192.800000000003	5.31497426382721e-05
193.000000000015	5.88557320111517e-05
193.199999999997	6.4218959426264e-05
193.400000000009	6.91441129759467e-05
193.600000000006	7.35412301810204e-05
193.800000000003	7.73266622140943e-05
194	8.04247087635083e-05
194.199999999997	8.27701576106903e-05
194.400000000009	8.43103040800374e-05
194.600000000006	8.50056032587804e-05
194.800000000003	8.48297763034084e-05
195	8.37705279868935e-05
195.199999999997	8.18306174180354e-05
195.400000000009	7.90281787258374e-05
195.600000000006	7.53961722114172e-05
195.800000000003	7.0981783322964e-05
196	6.58460950705955e-05
196.200000000012	6.00632504744139e-05
196.399999999994	5.37186815482004e-05
196.600000000006	4.69072218362116e-05
196.800000000003	3.97319357056552e-05
197	3.23029131891157e-05
197.200000000012	2.47349467788287e-05
197.399999999994	1.714465109159e-05
197.600000000006	9.64853020575443e-06
197.800000000003	2.36175878947344e-06
198	-4.60390414898891e-06
198.200000000012	-1.11431574623681e-05
198.399999999994	-1.71592453204364e-05
198.600000000006	-2.256462395293e-05
198.800000000003	-2.72819240569127e-05
199	-3.12461307643032e-05
199.200000000012	-3.44065282910313e-05
199.399999999994	-3.67271162806804e-05
199.600000000006	-3.81863706084153e-05
199.800000000003	-3.87776133381476e-05
200	-3.85095444348238e-05


==> figures/time_traces/time_traces-3.tsv <==
100	-0.01
100	0.01


==> figures/time_traces/time_traces-4.tsv <==
x	y
0	-14.5143976070816
0.19999999999709	-15.5069878191376
0.400000000008731	-16.3003543799668
0.600000000005821	-16.8025364075993
0.80000000000291	-17.1648256158733
1	-17.7230026568669
1.19999999999709	-18.7229339529499
1.40000000000873	-20.0127748391792
1.60000000000582	-21.2015924370742
1.80000000000291	-22.1427358784219
2	-23.027497513646
2.20000000001164	-23.9933816369165
2.39999999999418	-24.9528892992796
2.60000000000582	-25.7552359458193
2.80000000000291	-26.3775341726296
3	-26.8462048175235
3.20000000001164	-27.2382925966632
3.39999999999418	-27.7061939072484
3.60000000000582	-28.3464920569013
3.80000000000291	-29.0209644362922
4	-29.6691353145476
4.20000000001164	-30.4944807035595
4.39999999999418	-31.5138621135636
4.60000000000582	-32.2578472545246
4.80000000001746	-32.2806696944453
5	-31.9778413694776
5.20000000001164	-32.1113055748816
5.39999999999418	-32.7847698810947
5.60000000000582	-33.3821094051996
5.80000000000291	-33.5630032093226
6	-33.6113700488954
6.20000000001164	-33.7668072304481
6.39999999999418	-33.7810401806447
6.60000000000582	-33.5095104050164
6.80000000000291	-33.388841559913
7	-33.9092098923293
7.20000000001164	-34.7055822672029
7.40000000000873	-34.9267301342446
7.60000000000582	-34.4415993680821
7.80000000000291	-34.0650398021931
8	-34.2889502130106
8.19999999999709	-34.5219238744876
8.40000000000873	-34.1157087402745
8.60000000000582	-33.457276175576
8.80000000000291	-33.3153404396938
9	-33.6132337034426
9.19999999999709	-33.6242715736051
9.40000000000873	-33.1410718104133
9.60000000000582	-32.6208849051562
9.80000000000291	-32.3191528575967
10	-31.974285607771
10.1999999999971	-31.4068327725476
10.4000000000087	-30.8333807883434
10.5999999999913	-30.465521066621
10.8000000000029	-30.1997471248848
11.0000000000146	-29.8675229804463
11.1999999999971	-29.4692052099513
11.4000000000087	-29.0174878635714
11.5999999999913	-28.3927410791079
11.8000000000029	-27.520842053444
12.0000000000146	-26.6038170630047
12.1999999999971	-25.8543789427554
12.4000000000087	-25.2575653074082
12.6000000000058	-24.5944675063092
12.8000000000029	-23.7883204025581
13.0000000000146	-23.0155348471265
13.1999999999971	-22.4548047640069
13.4000000000087	-21.9538504280558
13.6000000000058	-21.1793064958196
13.8000000000029	-20.0793127612038
14	-19.0610973612669
14.1999999999971	-18.3945410045015
14.4000000000087	-17.7782049962014
14.6000000000058	-16.7710698035983
14.8000000000029	-15.4321924088524
15	-14.1949946605156
15.1999999999971	-13.3367966294719
15.4000000000087	-12.7662809548656
15.6000000000058	-12.2423434353275
15.8000000000029	-11.4769414920675
16	-10.2613136609384
16.2000000000116	-8.71651631480258
16.3999999999942	-7.29098616578097
16.6000000000058	-6.32365170929948
16.8000000000029	-5.67632644920771
17	-4.90553306347629
17.2000000000116	-3.73984844912145
17.3999999999942	-2.38762985297845
17.6000000000058	-1.24618224902735
17.8000000000029	-0.407830923940451
18	0.404864738698904
18.2000000000116	1.40818141085228
18.3999999999942	2.49800681758521
18.6000000000058	3.5236486141836
18.8000000000029	4.52088343175521
19	5.60617123094222
19.2000000000116	6.79832603944505
19.3999999999942	8.08618442872567
19.6000000000058	9.38230090780078
19.8000000000029	10.4644721854316
20	11.2332337810511
20.2000000000116	11.9469012402267
20.3999999999942	12.9629466504492
20.6000000000058	14.2617997048111
20.8000000000029	15.5210097064737
21	16.5299419394675
21.2000000000116	17.3889070056674
21.4000000000087	18.3194093219442
21.6000000000058	19.4747913262553
21.8000000000029	20.7988992797177
22	22.0408893972122
22.1999999999971	23.0306884431007
22.4000000000087	23.8233961398262
22.6000000000058	24.4940310241076
22.8000000000029	25.0288236764374
23	25.6321869868895
23.1999999999971	26.673804445469
23.4000000000087	27.9730582457235
23.6000000000058	28.7411728180748
23.8000000000029	28.7036246661246
24.0000000000146	28.6741315147371
24.1999999999971	29.5522910589838
24.4000000000087	31.141364797982
24.5999999999913	32.4772246682118
24.8000000000029	32.974833037096
25.0000000000146	32.9202781560905
25.1999999999971	33.0803050382001
25.4000000000087	33.9031198489222
25.5999999999913	35.0088108636921
25.8000000000029	35.6630537172823
26.0000000000146	35.7824792913219
26.1999999999971	36.040661847138
26.4000000000087	36.7914240858648
26.6000000000058	37.5744134519277
26.8000000000029	37.9398332548252
27.0000000000146	38.0438219588202
27.1999999999971	38.2369007247081
27.4000000000087	38.6175468327955
27.6000000000058	39.1130952881654
27.8000000000029	39.5160172039293
28	39.5473507232953
28.1999999999971	39.2789116412819
28.4000000000087	39.2434018309572
28.6000000000058	39.6683817125978
28.8000000000029	40.0874798436611
29	40.0879261200249
29.1999999999971	39.8916089610773
29.4000000000087	39.8057788378689
29.6000000000058	39.7446694943097
29.8000000000029	39.5943962256836
30	39.4872756619627
30.2000000000116	39.458833727817
30.3999999999942	39.3624447803219
30.6000000000058	39.1530673880714
30.8000000000029	38.9145282129677
31	38.6247595605854
31.2000000000116	38.3039222572436
31.3999999999942	38.0978264428523
31.6000000000058	37.9758318352201
31.8000000000029	37.683048518696
32	37.1370146269832
32.2000000000116	36.5557274985097
32.3999999999942	36.0396853537485
32.6000000000058	35.466949639838
32.8000000000029	34.8506205985852
33	34.3732967488919
33.2000000000116	33.9631564754286
33.3999999999942	33.3990159212941
33.6000000000058	32.7686030901331
33.8000000000029	32.4393751413155
34	32.3313697160518
34.2000000000116	31.8323426375009
34.3999999999942	30.6421233385806
34.6000000000058	29.3303835477603
34.8000000000029	28.6105961314062
35	28.3689945056285
35.2000000000116	27.8406859446622
35.4000000000087	26.6335323973509
35.6000000000058	25.1703320932479
35.8000000000029	24.1170909855809
36	23.6076389909391
36.1999999999971	23.0869303065572
36.4000000000087	21.9941469233544
36.6000000000058	20.5597824144279
36.8000000000029	19.6088136802203
37	19.3385939431459
37.1999999999971	18.9148204387221
37.4000000000087	17.7192810984046
37.6000000000058	16.3153797477047
37.8000000000029	15.4277263193944
38.0000000000146	14.67453179223
38.1999999999971	13.3431798255961
38.4000000000087	11.7861721987338
38.5999999999913	10.9033449784853
38.8000000000029	10.5397358768533
39.0000000000146	9.67287715274085
39.1999999999971	8.03047340314176
39.4000000000087	6.51306413448285
39.5999999999913	5.82096969657557
39.8000000000029	5.45098413573381
40.0000000000146	4.54141002310789
40.1999999999971	3.07270820098422
40.4000000000087	1.66858330942318
40.6000000000058	0.530343891297265
40.8000000000029	-0.63594184286933
41	-1.85022611673518
41.1999999999971	-2.74848301892023
41.4000000000087	-3.37838161471603
41.6000000000058	-4.26494973047867
41.8000000000029	-5.56300152051484
42	-6.85444026841545
42.1999999999971	-7.89310010392711
42.4000000000087	-8.91189592019974
42.6000000000058	-9.98406665500998
42.8000000000029	-10.8504562761539
43	-11.4777043989285
43.2000000000116	-12.2587721259682
43.4000000000087	-13.5341061419407
43.6000000000058	-15.1709148466919
43.8000000000029	-16.7196268895403
44	-17.7357291130696
44.2000000000116	-18.1294276629688
44.3999999999942	-18.3211124735669
44.6000000000058	-18.8511868968783
44.8000000000029	-19.8073598728952
45	-20.829838629849
45.2000000000116	-21.6320473854648
45.3999999999942	-22.2942427480895
45.6000000000058	-23.029601127874
45.8000000000029	-23.8530148423162
46	-24.586052807174
46.2000000000116	-25.159723954359
46.3999999999942	-25.7852924367645
46.6000000000058	-26.6840588499357
46.8000000000029	-27.6725280281574
47	-28.3188298753325
47.2000000000116	-28.590311942672
47.3999999999942	-28.9703823387348
47.6000000000058	-29.7591936420991
47.8000000000029	-30.5860891469584
48	-31.0042983534384
48.2000000000116	-31.1067947380688
48.3999999999942	-31.2988762744629
48.6000000000058	-31.7035731177033
48.8000000000029	-32.1791805103596
49	-32.6770827986407
49.2000000000116	-33.1774715996109
49.4000000000087	-33.4441768101794
49.6000000000058	-33.300417564456
49.8000000000029	-33.0828882027194
50	-33.3214655922527
50.1999999999971	-33.9344006717565
50.4000000000087	-34.2625937860483
50.6000000000058	-34.0212630389712
50.8000000000029	-33.7381256419137
51	-33.9961850930624
51.1999999999971	-34.6041836183382
51.4000000000087	-34.9745926461532
51.6000000000058	-34.8499651004895
51.8000000000029	-34.4705800669054
52.0000000000146	-34.0889450195171
52.1999999999971	-33.821022003916
52.4000000000087	-33.7105058086538
52.5999999999913	-33.677215781324
52.8000000000029	-33.5080904149374
53.0000000000146	-33.1132793769341
53.1999999999971	-32.7329767006843
53.4000000000087	-32.6026185637674
53.5999999999913	-32.5321894805584
53.8000000000029	-32.1282858012231
54.0000000000146	-31.3254675883105
54.1999999999971	-30.5059993155948
54.4000000000087	-29.9528666391102
54.6000000000058	-29.4657280561208
54.8000000000029	-28.7084234867372
55	-27.8100092425664
55.1999999999971	-27.2080381259549
55.4000000000087	-26.9377930982794
55.6000000000058	-26.5148900166517
55.8000000000029	-25.6105887397062
56	-24.5547618295107
56.1999999999971	-23.8791836110388
56.4000000000087	-23.6297025926109
56.6000000000058	-23.3676005399132
56.8000000000029	-22.7445886966725
57	-21.860954082254
57.2000000000116	-21.0480099080167
57.4000000000087	-20.3133055182127
57.6000000000058	-19.3356828473158
57.8000000000029	-18.0089972105828
58	-16.7074953565077
58.2000000000116	-15.8055370847071
58.3999999999942	-15.0976273252208
58.6000000000058	-14.1792677034587
58.8000000000029	-13.0950301312033
59	-12.1743857705624
59.2000000000116	-11.3701945663009
59.3999999999942	-10.2996591854016
59.6000000000058	-8.86935685557818
59.8000000000029	-7.4363719973905
60	-6.32052503642069
60.2000000000116	-5.55955346272778
60.3999999999942	-4.95045102441742
60.6000000000058	-4.18533577558921
60.8000000000029	-3.025220165107
61	-1.62569573717328
61.2000000000116	-0.427174303201227
61.3999999999942	0.417924579072738
61.6000000000058	1.20998956155911
61.8000000000029	2.15027168754521
62	3.12387608853739
62.2000000000116	4.08833323383679
62.3999999999942	5.25197532416876
62.6000000000058	6.58819796895089
62.8000000000029	7.71373308602464
63	8.4575836846384
63.1999999999971	9.18174390820547
63.4000000000087	10.2408374331379
63.6000000000058	11.5110679714911
63.8000000000029	12.70443227337
64	13.8125481787401
64.1999999999971	15.0041489177617
64.4000000000087	16.2008853001284
64.6000000000058	17.1407732345701
64.8000000000029	17.8742306381766
65	18.8114224874445
65.1999999999971	20.0706490559387
65.4000000000087	21.1128028286023
65.6000000000058	21.5012007550728
65.8000000000029	21.7858321788137
66.0000000000146	22.8810702967087
66.1999999999971	24.7401644378637
66.4000000000087	26.2734528586105
66.5999999999913	26.7867615065691
66.8000000000029	26.777019009235
67.0000000000146	27.1528516108063
67.1999999999971	28.1499843761398
67.4000000000087	29.3387959668697
67.5999999999913	30.3419169027453
67.8000000000029	31.1022590069877
68.0000000000146	31.7034387041887
68.1999999999971	32.196428551471
68.4000000000087	32.6461794871506
68.6000000000058	33.1957713579673
68.8000000000029	33.9715524389637
69	34.8691764485407
69.1999999999971	35.567917506631
69.4000000000087	35.8313451562724
69.6000000000058	35.9220633595848
69.8000000000029	36.4356252750872
70	37.5251095273243
70.1999999999971	38.5415913006635
70.4000000000087	38.7730173910609
70.6000000000058	38.4305107149306
70.8000000000029	38.4111975533989
71	39.0831931288665
71.2000000000116	39.7928020583686
71.4000000000087	39.8499192125926
71.6000000000058	39.4760347921776
71.8000000000029	39.3716145178605
72	39.6575671678991
72.2000000000116	39.8266631461644
72.3999999999942	39.6024344040975
72.6000000000058	39.3470800063105
72.8000000000029	39.4852453646914
73	39.9180772364101
73.2000000000116	40.2623587915479
73.3999999999942	40.2755671150951
73.6000000000058	39.9528009858661
73.8000000000029	39.4751317591136
74	39.148924049611
74.2000000000116	39.191834259826
74.3999999999942	39.3669560453438
74.6000000000058	39.1937887518899
74.8000000000029	38.5648694446761
75	37.935021886253
75.2000000000116	37.6683575393251
75.3999999999942	37.6114292817446
75.6000000000058	37.3700983460596
75.8000000000029	36.7820169435886
76	35.9561453190026
76.2000000000116	35.1469780496433
76.4000000000087	34.6215354835753
76.6000000000058	34.4446898532889
76.8000000000029	34.3048351229455
77	33.8030119124044
77.1999999999971	32.8878029445687
77.4000000000087	31.9440472060368
77.6000000000058	31.3260043765092
77.8000000000029	30.9201192084234
78	30.3598139011261
78.1999999999971	29.5649768073889
78.4000000000087	28.8249110260688
78.6000000000058	28.2512422190774
78.8000000000029	27.4404531532778
79	26.1426967759136
79.1999999999971	24.8615890943333
79.4000000000087	24.1735924507732
79.6000000000058	23.7041194204253
79.8000000000029	22.6647526739827
80.0000000000146	21.1845714805889
80.1999999999971	20.0839469008872
80.4000000000087	19.4001916357873
80.5999999999913	18.2859485607755
80.8000000000029	16.6778401114743
81.0000000000146	15.6061191694899
81.1999999999971	15.4011004657885
81.4000000000087	14.9841929356338
81.5999999999913	13.6205482439987
81.8000000000029	12.1576133000398
82.0000000000146	11.5787779405074
82.1999999999971	11.3505429410737
82.4000000000087	10.3678950042634
82.6000000000058	8.66273994214136
82.8000000000029	7.08705595896728
83	5.84897311888333
83.1999999999971	4.55660856294345
83.4000000000087	3.34097843200798
83.6000000000058	2.78130454001527
83.8000000000029	2.68384144750638
84	2.03992252912109
84.1999999999971	0.366300175025908
84.4000000000087	-1.60818190025388
84.6000000000058	-2.9556370524272
84.8000000000029	-3.64048622668618
85	-4.28978500144249
85.2000000000116	-5.33250477383734
85.3999999999942	-6.71990246515299
85.6000000000058	-8.13328960248006
85.8000000000029	-9.19039195237318
86	-9.7442218726691
86.2000000000116	-10.2149167789495
86.3999999999942	-11.2293840386083
86.6000000000058	-12.7262065966736
86.8000000000029	-13.9598321445787
87	-14.5445761737514
87.2000000000116	-14.9945373740559
87.3999999999942	-15.9070993357941
87.6000000000058	-17.2106797965468
87.8000000000029	-18.4643191860908
88	-19.4629798194645
88.2000000000116	-20.2011478304632
88.3999999999942	-20.7539370426341
88.6000000000058	-21.320208123123
88.8000000000029	-22.1303968353741
89	-23.0941923612004
89.2000000000116	-23.9193686005251
89.3999999999942	-24.578833170681
89.6000000000058	-25.2762831975296
89.8000000000029	-26.0716194392841
90	-26.8422495897695
90.2000000000116	-27.5832810366849
90.4000000000087	-28.2895623845539
90.6000000000058	-28.7638649841278
90.8000000000029	-28.9486972203702
91	-29.157943469518
91.1999999999971	-29.6886249505321
91.4000000000087	-30.3527046983151
91.6000000000058	-30.8011366771813
91.8000000000029	-31.0752418898172
92	-31.480303600129
92.1999999999971	-32.0517067023758
92.4000000000087	-32.5393032416083
92.6000000000058	-32.8368288464728
92.8000000000029	-33.1155746998027
93	-33.5818473007953
93.1999999999971	-34.1556575080817
93.4000000000087	-34.521374936417
93.6000000000058	-34.4951524881645
93.8000000000029	-34.2885086874737
94.0000000000146	-34.2234528803462
94.1999999999971	-34.2973460057665
94.4000000000087	-34.2209672149299
94.5999999999913	-33.9870120804245
94.8000000000029	-33.88122503622
95.0000000000146	-34.0378698072488
95.1999999999971	-34.2139033985841
95.4000000000087	-34.1841453170292
95.5999999999913	-33.9530913622411
95.8000000000029	-33.6359765919965
96.0000000000146	-33.3926537791264
96.1999999999971	-33.3955772808527
96.4000000000087	-33.5236225132317
96.6000000000058	-33.3150543335651
96.8000000000029	-32.5973760272743
97	-31.8565441810541
97.1999999999971	-31.5179383728744
97.4000000000087	-31.2418853071454
97.6000000000058	-30.5304388285459
97.8000000000029	-29.6739672743885
98	-29.2516075523899
98.1999999999971	-29.0794756617745
98.4000000000087	-28.5062669109719
98.6000000000058	-27.5474011185406
98.8000000000029	-26.8649834929716
99	-26.6742137379863
99.2000000000116	-26.3958129792167
99.3999999999942	-25.5729726187963
99.6000000000058	-24.5470252529503
99.8000000000029	-23.8805006780128
100	1.3320267705212
100.200000000012	2.09915796466598
100.399999999994	2.86576608540202
100.600000000006	3.63115630894703
100.800000000003	4.39467612592454
101	5.15572619061076
101.200000000012	5.91370813089808
101.399999999994	6.66798999859851
101.600000000006	7.41793503026151
101.800000000017	8.16293276910556
102	8.90239176678743
102.200000000012	9.63571494903105
102.399999999994	10.3622978059206
102.600000000006	11.0815363689467
102.800000000003	11.7928391156408
103	12.4956420113371
103.200000000012	13.1894086104191
103.399999999994	13.8735983219143
103.600000000006	14.5476406983015
103.800000000003	15.2109605676135
104	15.8630367813897
104.200000000012	16.5034065966126
104.400000000009	17.1315973100165
104.600000000006	17.7470769000027
104.800000000003	18.3493101954702
105	18.9378540176808
105.199999999997	19.5123472959037
105.400000000009	20.0723954647465
105.600000000006	20.6175214713098
105.800000000003	21.1472611082232
106	21.6612593141299
106.199999999997	22.1592190703185
106.400000000009	22.6407920472275
106.600000000006	23.1055802333168
106.800000000003	23.5532241594943
107	23.9834344034827
107.199999999997	24.395934967088
107.400000000009	24.7904322939055
107.599999999991	25.1666566478252
107.800000000003	25.5243963448094
108.000000000015	25.8634678924004
108.199999999997	26.1836649360324
108.400000000009	26.4847519791284
108.599999999991	26.7665110493563
108.800000000003	27.0287768354327
109.000000000015	27.2714224047191
109.199999999997	27.4943249264742
109.400000000009	27.6973617723164
109.600000000006	27.8804289206025
109.800000000003	28.0434272051136
110.000000000015	28.1862335051207
110.199999999997	28.3087181661669
110.400000000009	28.4107980724784
110.600000000006	28.4924509383983
110.800000000003	28.5536714402085
111	28.5944256454837
111.199999999997	28.6146411804081
111.400000000009	28.6142370412674
111.600000000006	28.5931744008075
111.800000000003	28.5514871716153
112	28.489239586973
112.199999999997	28.4064465755946
112.400000000009	28.3030714309674
112.600000000006	28.1791137065492
112.800000000003	28.0346548004297
113	27.869797149887
113.200000000012	27.6845917492955
113.399999999994	27.4790761574353
113.600000000006	27.2533634609947
113.800000000003	27.0076409583957
114	26.7420775296605
114.200000000012	26.4567749104259
114.399999999994	26.151825423315
114.600000000006	25.8273924248733
114.800000000003	25.4837095501298
115	25.121024358008
115.200000000012	24.7395724626093
115.399999999994	24.3395958805202
115.600000000006	23.9213593771216
115.800000000017	23.4851485033487
116	23.031281130456
116.200000000012	22.5601157326607
116.399999999994	22.0720143613196
116.600000000006	21.5672977332872
116.800000000003	21.0462756095222
117	20.5093270728307
117.200000000012	19.9568977203636
117.399999999994	19.3894235107972
117.600000000006	18.8073155014869
117.800000000003	18.2110305253202
118	17.6010708109274
118.200000000012	16.9778973869425
118.400000000009	16.3419237715304
118.600000000006	15.6936336432991
118.800000000003	15.0336225039081
119	14.362480037202
119.199999999997	13.6806967092837
119.400000000009	12.9887404351629
119.600000000006	12.2871729967927
119.800000000003	11.5766392126707
120	10.857766940502
120.199999999997	10.1311250983191
120.400000000009	9.39725904657833
120.600000000006	8.65673629913089
120.800000000003	7.9101621742732
121	7.1581737429634
121.199999999997	6.40141966449496
121.400000000009	5.64053760284914
121.599999999991	4.87614920826154
121.800000000003	4.10887723311836
122.000000000015	3.3393662192252
122.199999999997	2.56827736268705
122.400000000009	1.79626617299142
122.599999999991	1.02397415281017
122.800000000003	0.252053495597844
123.000000000015	-0.518820692211712
123.199999999997	-1.28798320402915
123.400000000009	-2.05480420121078
123.600000000006	-2.81865741018455
123.800000000003	-3.57887841669632
124.000000000015	-4.33479069998121
124.199999999997	-5.08575786334226
124.400000000009	-5.83116988304896
124.600000000006	-6.57038973849407
124.800000000003	-7.30274685513999
125	-8.02757942770128
125.199999999997	-8.74425418043855
125.400000000009	-9.4521555985516
125.600000000006	-10.1506733981539
125.800000000003	-10.8391884496632
126	-11.5170675867218
126.199999999997	-12.1836916265702
126.400000000009	-12.838490956225
126.600000000006	-13.4809185385747
126.800000000003	-14.1103894232505
127	-14.7262890753913
127.200000000012	-15.3280404894008
127.399999999994	-15.9151191927632
127.600000000006	-16.486993794125
127.800000000003	-17.0431020010102
128	-17.5828919276368
128.200000000012	-18.1058445992082
128.399999999994	-18.6114607560279
128.600000000006	-19.0992709265262
128.800000000003	-19.5688517328303
129	-20.019783360791
129.200000000012	-20.4515904126776
129.399999999994	-20.8637603278962
129.600000000006	-21.255831795298
129.800000000003	-21.6274345482133
130	-21.978248065747
130.200000000012	-22.3079399890115
130.399999999994	-22.6161497182943
130.600000000006	-22.9025089577294
130.800000000003	-23.1666897536039
131	-23.4084309187009
131.200000000012	-23.6275117888826
131.399999999994	-23.8237019609732
131.600000000006	-23.9967706267696
131.800000000003	-24.1465345273293
132	-24.2728485804147
132.200000000012	-24.3755502618073
132.400000000009	-24.4544674478105
132.600000000006	-24.5095076809957
132.800000000003	-24.5406985134998
133	-24.54810850946
133.199999999997	-24.5317507969523
133.400000000009	-24.4915985568301
133.600000000006	-24.4276753296022
133.800000000003	-24.3400880141719
134	-24.2289658666834
134.199999999997	-24.0944137049304
134.400000000009	-23.9365596522925
134.600000000006	-23.7556157711573
134.800000000003	-23.5518560695887
135.000000000015	-23.3255373738403
135.199999999997	-23.0768981219888
135.400000000009	-22.8062217624653
135.599999999991	-22.5138381360023
135.800000000003	-22.2000483914885
136.000000000015	-21.8651073187371
136.199999999997	-21.5093171904837
136.400000000009	-21.1330967961542
136.599999999991	-20.7369110073075
136.800000000003	-20.321163007257
137.000000000015	-19.8862091647128
137.199999999997	-19.432448694414
137.400000000009	-18.9603414460719
137.600000000006	-18.4703424486337
137.800000000003	-17.9629024853452
138.000000000015	-17.4385375528767
138.199999999997	-16.8978175278842
138.400000000009	-16.341252181225
138.600000000006	-15.7692612539865
138.800000000003	-15.1823049295077
139	-14.5809841622271
139.199999999997	-13.9659327415005
139.400000000009	-13.3376623557264
139.600000000006	-12.6966111692873
139.800000000003	-12.0433383964061
140	-11.3785575629743
140.199999999997	-10.7029467586075
140.400000000009	-10.0170141389427
140.600000000006	-9.32122389888759
140.800000000003	-8.61618627700118
141	-7.9026304693048
141.200000000012	-7.1812202422476
141.399999999994	-6.45249547530601
141.600000000006	-5.71701049306236
141.800000000003	-4.97544031648174
142	-4.228506962108
142.200000000012	-3.47684671942953
142.399999999994	-2.72101559459264
142.600000000006	-1.96161026540554
142.800000000003	-1.19932057983936
143	-0.434843389314742
143.200000000012	0.331206459931713
143.399999999994	1.09824614269198
143.600000000006	1.86561684292481
143.800000000003	2.6325905463772
144	3.39849419650866
144.200000000012	4.16275866516042
144.399999999994	4.92483341792078
144.600000000006	5.68409049088904
144.800000000003	6.43983312622755
145	7.1913775736886
145.200000000012	7.93811236138761
145.399999999994	8.67949025662889
145.600000000006	9.41496548993412
145.800000000003	10.1439298613072
146	10.8657259865418
146.200000000012	11.5797305950074
146.400000000009	12.2853976606805
146.600000000006	12.9822081660587
146.800000000003	13.6696122179423
147	14.3470492467467
147.199999999997	15.0139859318419
147.400000000009	15.6698987778255
147.600000000006	16.3142521860664
147.800000000003	16.9465268883703
148	17.566246079959
148.199999999997	18.1729385944237
148.400000000009	18.7661066995869
148.600000000006	19.3452760427945
148.800000000003	19.9100509228831
149.000000000015	20.4600733235584
149.199999999997	20.9949369431683
149.400000000009	21.5141882512306
149.599999999991	22.0174115153357
149.800000000003	22.5042704852783
150.000000000015	22.9744561024337
150.199999999997	23.4276251178111
150.400000000009	23.8634205239784
150.599999999991	24.2815331295861
150.800000000003	24.6817204621977
151.000000000015	25.0637574282615
151.199999999997	25.4273891553851
151.400000000009	25.7723476702419
151.600000000006	26.0984035388832
151.800000000003	26.4053832272246
152	26.6931293172204
152.199999999997	26.9614626885631
152.400000000009	27.2101863413301
152.600000000006	27.4391214186938
152.800000000003	27.6481357754849
153	27.8371402929145
153.199999999997	28.0060535068606
153.400000000009	28.1547731064005
153.600000000006	28.2831974096
153.800000000003	28.3912594406162
154	28.4789112840623
154.199999999997	28.5460744639786
154.400000000009	28.5926423978252
154.600000000006	28.6185583134929
154.800000000003	28.6238505863657
155	28.6085699318926
155.200000000012	28.5727086324201
155.399999999994	28.5162091134739
155.600000000006	28.4390423140465
155.800000000003	28.341245112696
156	28.2228792777331
156.200000000012	28.0839766531018
156.399999999994	27.9245545228861
156.600000000006	27.7446800087929
156.800000000003	27.5444815217084
157	27.3240886046052
157.200000000012	27.0835895850584
157.399999999994	26.8230700887866
157.600000000006	26.5426716020799
157.800000000003	26.2425802663853
158	25.9229907945669
158.200000000012	25.5841118664828
158.399999999994	25.2261889047021
158.600000000006	24.8494728851952
158.800000000003	24.4541770596402
159	24.0405070431266
159.200000000012	23.6087371105298
159.399999999994	23.1592195758168
159.600000000006	22.6923080662999
159.800000000003	22.2083138007554
160	21.7075507426552
160.200000000012	21.190385077878
160.400000000009	20.6572191381222
160.600000000006	20.1084609366492
160.800000000003	19.5445359351519
161	18.9658972431281
161.199999999997	18.372993826155
161.400000000009	17.766253857078
161.600000000006	17.1461395155253
161.800000000003	16.5131848762776
162	15.8679228374699
162.199999999997	15.2108074681576
162.400000000009	14.5422727246353
162.600000000006	13.8628613965953
162.800000000003	13.1732230857008
163.000000000015	12.4739727078748
163.199999999997	11.7656110911143
163.400000000009	11.0486246902658
163.599999999991	10.3236065048973
163.800000000003	9.59123533638649
164.000000000015	8.85215421244863
164.199999999997	8.10692706464242
164.400000000009	7.35612226591883
164.599999999991	6.60038903932638
164.800000000003	5.84040846812989
165.000000000015	5.07679538016602
165.199999999997	4.31010262486171
165.400000000009	3.54092940564573
165.600000000006	2.7699828380174
165.800000000003	1.99800921127511
166	1.22568173134773
166.199999999997	0.453579808308314
166.400000000009	-0.317728320676701
166.600000000006	-1.08759809450697
166.800000000003	-1.85530740323362
167	-2.6201369800582
167.199999999997	-3.3814368123087
167.400000000009	-4.1386074731894
167.600000000006	-4.8910359471939
167.800000000003	-5.63807050351121
168	-6.37904946786093
168.200000000012	-7.11331989209864
168.400000000009	-7.840233917213
168.600000000006	-8.55915454020486
168.800000000003	-9.26947186824342
169	-9.97059238067402
169.200000000012	-10.6619023743185
169.399999999994	-11.3427689331344
169.600000000006	-12.0125638069471
169.800000000003	-12.6706677289713
170	-13.3164658310293
170.200000000012	-13.9493785577252
170.399999999994	-14.5688895812783
170.600000000006	-15.1744851986004
170.800000000003	-15.7655694286666
171	-16.3414995005496
171.200000000012	-16.9017228533951
171.399999999994	-17.4458068284356
171.600000000006	-17.9733040888162
171.800000000003	-18.4836597003225
172	-18.9763056057832
172.200000000012	-19.4507816375155
172.399999999994	-19.9066968883631
172.600000000006	-20.3436151854993
172.800000000003	-20.7610500403492
173	-21.1585520294564
173.200000000012	-21.5357447840448
173.399999999994	-21.8922693128893
173.600000000006	-22.2277358763243
173.800000000003	-22.541754123296
174	-22.8339964664903
174.199999999997	-23.1042068595793
174.400000000009	-23.3521352622447
174.600000000006	-23.5774862241388
174.800000000003	-23.7799632479854
175	-23.9593618815691
175.199999999997	-24.1155647018271
175.400000000009	-24.2484387291678
175.600000000006	-24.3577930139807
175.800000000003	-24.4434586702983
176	-24.5053655202841
176.199999999997	-24.5434955604717
176.400000000009	-24.5578038387231
176.600000000006	-24.5482436757335
176.800000000003	-24.5148538226692
177.000000000015	-24.4577655676588
177.199999999997	-24.3771035773314
177.400000000009	-24.2729233653428
177.599999999991	-24.1452773409837
177.800000000003	-23.9943212348418
178.000000000015	-23.8203005838887
178.199999999997	-23.6234397031967
178.400000000009	-23.4039105575776
178.599999999991	-23.1619252838273
178.800000000003	-22.8978004163982
179.000000000015	-22.6118917623068
179.199999999997	-22.3045067162057
179.400000000009	-21.9759127268729
179.600000000006	-21.6264038729687
179.800000000003	-21.2563374585575
180	-20.8661288430136
180.199999999997	-20.4562251986145
180.400000000009	-20.0270553463008
180.600000000006	-19.5790150137126
180.800000000003	-19.112503500546
181	-18.6279654634749
181.199999999997	-18.1258803138823
181.400000000009	-17.6067360526596
181.600000000006	-17.0710206984834
181.800000000003	-16.5192204307575
182	-15.9518126580381
182.200000000012	-15.3692967732603
182.400000000009	-14.7722303236051
182.600000000006	-14.1612053577598
182.800000000003	-13.5367889176744
183	-12.8995129250421
183.200000000012	-12.2499061215005
183.399999999994	-11.5885203394755
183.600000000006	-10.9159465611369
183.800000000003	-10.2328255231941
184	-9.53979882066874
184.200000000012	-8.83743955310896
184.399999999994	-8.12628317879991
184.600000000006	-7.40694882388513
184.800000000003	-6.68015149889672
185	-5.94656003913207
185.200000000012	-5.20672469731276
185.399999999994	-4.46118860322583
185.600000000006	-3.71060504861133
185.800000000003	-2.95567837011609
186	-2.19704981807524
186.200000000012	-1.43531445435422
186.399999999994	-0.671114026948175
186.600000000006	0.0948589874584265
186.800000000003	0.861942421991986
187	1.62953530264562
187.200000000012	2.39703076053682
187.400000000009	3.16375637910655
187.600000000006	3.92901297927762
187.800000000003	4.69216359645867
188	5.4526392947041
188.199999999997	6.20985776141018
188.400000000009	6.96317231823679
188.600000000006	7.7119168967142
188.800000000003	8.4554601123787
189	9.19319584995536
189.199999999997	9.92451891072998
189.400000000009	10.6488470181436
189.600000000006	11.365631069992
189.800000000003	12.074315363948
190	12.7743068374227
190.199999999997	13.4650124118938
190.400000000009	14.1458873641771
190.600000000006	14.8164164286245
190.800000000003	15.4760711214813
191.000000000015	16.1243146030322
191.199999999997	16.760642473084
191.400000000009	17.3845924261008
191.599999999991	17.9957112816318
191.800000000003	18.5935131711363
192.000000000015	19.1774799580347
192.199999999997	19.7471148740301
192.400000000009	20.3020058201715
192.599999999991	20.841812396864
192.800000000003	21.366173758876
193.000000000015	21.874660566839
193.199999999997	22.3668527643713
193.400000000009	22.8424358270418
193.600000000006	23.3011574753945
193.800000000003	23.7426958648879
194	24.1666425393868
194.199999999997	24.5726400356433
194.400000000009	24.9604705145756
194.600000000006	25.3299760350014
194.800000000003	25.6809345569132
195	26.0130638896668
195.199999999997	26.3261175392177
195.400000000009	26.6199121082938
195.600000000006	26.8942698260543
195.800000000003	27.1489962498164
196	27.3839399527443
196.200000000012	27.5990170585366
196.399999999994	27.7941353562742
196.600000000006	27.9691341578125
196.800000000003	28.1238582192869
197	28.2582509144204
197.200000000012	28.372302316425
197.399999999994	28.4659286423488
197.600000000006	28.5389980690662
197.800000000003	28.5914625769213
198	28.6233574947372
198.200000000012	28.6346494147368
198.399999999994	28.6252072720493
198.600000000006	28.594959720212
198.800000000003	28.543982142026
199	28.472373702592
199.200000000012	28.3801337783791
199.399999999994	28.2672239680219
199.600000000006	28.1336848967236
199.800000000003	27.9796209470449
200	27.8051185495364
200	23.553435536631
199.800000000003	23.7583321262737
199.600000000006	23.9404713766078
199.399999999994	24.0996242593967
199.200000000012	24.2355533802161
199	24.3480960949493
198.800000000003	24.4371811404792
198.600000000006	24.5027131128112
198.399999999994	24.5445116259313
198.200000000012	24.5624359065225
198	24.5565085883876
197.800000000003	24.5268293464495
197.600000000006	24.47341794287
197.399999999994	24.396243332168
197.200000000012	24.2953756878573
197	24.1709865579242
196.800000000003	24.0232164905393
196.600000000006	23.8521484735596
196.399999999994	23.6579275553881
196.200000000012	23.440811666506
196	23.2010772197193
195.800000000003	22.9389438659463
195.600000000006	22.6546332516203
195.400000000009	22.3484434886004
195.199999999997	22.0207232041843
195	21.6718104646384
194.800000000003	21.3020537337935
194.600000000006	20.9118680710893
194.400000000009	20.5017065404282
194.199999999997	20.0719632630533
194	19.6229684665126
193.800000000003	19.1551115781449
193.600000000006	18.6689201474344
193.400000000009	18.1649705075448
193.199999999997	17.6437495559754
193.000000000015	17.1056712728209
192.800000000003	16.5512080826079
192.599999999991	15.9809337659709
192.400000000009	15.3954269010143
192.199999999997	14.7951928348793
192.000000000015	14.1807115322667
191.800000000003	13.5525295651151
191.599999999991	12.911272965721
191.400000000009	12.2575838415406
191.199999999997	11.5920666822932
191.000000000015	10.9152879062548
190.800000000003	10.2278176585826
190.600000000006	9.53026278122423
190.400000000009	8.82325717015438
190.199999999997	8.10742100157591
190	7.38335589843087
189.800000000003	6.65168763968451
189.600000000006	5.91308509507082
189.400000000009	5.16821189265354
189.199999999997	4.41768911404423
189	3.66212609382583
188.800000000003	2.90216023225365
188.600000000006	2.13844677956659
188.400000000009	1.37163686466116
188.199999999997	0.60240187932369
188	-0.168557078350088
187.800000000003	-0.940563252755986
187.600000000006	-1.71300918452792
187.400000000009	-2.48530570323419
187.200000000012	-3.2568005076043
187	-4.02678396906521
186.800000000003	-4.79457810203364
186.600000000006	-5.55957534631635
186.399999999994	-6.32117891553172
186.200000000012	-7.07873571457734
186	-7.83156723187462
185.800000000003	-8.57905059101015
185.600000000006	-9.32061452522168
185.399999999994	-10.055646523677
185.200000000012	-10.7834759582398
185	-11.5034882428881
184.800000000003	-12.2151839823658
184.600000000006	-12.9180617220645
184.399999999994	-13.6115065260055
184.200000000012	-14.2948624242615
184	-14.9675745146209
183.800000000003	-15.6291767894395
183.600000000006	-16.2791708704766
183.399999999994	-16.9169951982806
183.200000000012	-17.5420944280713
183	-18.1539683651946
182.800000000003	-18.7521613950395
182.600000000006	-19.3362464523367
182.400000000009	-19.9057987698092
182.200000000012	-20.4603639460177
182	-20.9994680523589
181.800000000003	-21.5226771166226
181.600000000006	-22.0296207287751
181.400000000009	-22.5199557972217
181.199999999997	-22.9933356875908
181	-23.4494170104389
180.800000000003	-23.8878612902552
180.600000000006	-24.3083432981498
180.400000000009	-24.7105769198362
180.199999999997	-25.0943253950119
180	-25.4593590962917
179.800000000003	-25.8054183470035
179.600000000006	-26.1322275585917
179.400000000009	-26.4395446963908
179.199999999997	-26.7271867247133
179.000000000015	-26.9950338775722
178.800000000003	-27.24299206082
178.599999999991	-27.4709251730142
178.400000000009	-27.6786454398367
178.199999999997	-27.8659998134266
178.000000000015	-28.0329337388556
177.800000000003	-28.1794255147956
177.599999999991	-28.3053923250599
177.400000000009	-28.4107199149184
177.199999999997	-28.4953721919111
177.000000000015	-28.5594033710575
176.800000000003	-28.6028502720415
176.600000000006	-28.6256651209175
176.400000000009	-28.6277770927736
176.199999999997	-28.609190672439
176	-28.5699779665932
175.800000000003	-28.5101912000327
175.600000000006	-28.4298373948415
175.400000000009	-28.3289576441582
175.199999999997	-28.207674041604
175	-28.0661136642219
174.800000000003	-27.9043293775572
174.600000000006	-27.7223432727217
174.400000000009	-27.520250429462
174.199999999997	-27.2982252294156
174	-27.0564296464393
173.800000000003	-26.7949703162812
173.600000000006	-26.5139514032146
173.399999999994	-26.213541573804
173.200000000012	-25.8939666208428
173	-25.5554474303208
172.800000000003	-25.1981711104167
172.600000000006	-24.8223402949762
172.399999999994	-24.4282299012552
172.200000000012	-24.0161521195653
172	-23.5863699089385
171.800000000003	-23.1391028225136
171.600000000006	-22.674642211428
171.399999999994	-22.1933904390998
171.200000000012	-21.6957403681136
171	-21.181981306269
170.800000000003	-20.6523922749029
170.600000000006	-20.107376874268
170.399999999994	-19.5474338202964
170.200000000012	-18.9730201240746
170	-18.3845157406085
169.800000000003	-17.7823085717708
169.600000000006	-17.1668551386872
169.399999999994	-16.5386527105784
169.200000000012	-15.8982084129869
169	-15.2460438176664
168.800000000003	-14.5826906163568
168.600000000006	-13.9086667225529
168.400000000009	-13.2244752741466
168.200000000012	-12.5306411544424
168	-11.8277216923568
167.800000000003	-11.116290367938
167.600000000006	-10.3969310039491
167.400000000009	-9.67024136121272
167.199999999997	-8.93681442812468
167	-8.19720960944892
166.800000000003	-7.45197781564769
166.600000000006	-6.70172560278813
166.400000000009	-5.94713380907553
166.199999999997	-5.18889111542498
166	-4.4276136285083
165.800000000003	-3.66384608439495
165.600000000006	-2.89814932793733
165.400000000009	-2.13118292218729
165.199999999997	-1.36368442637528
165.000000000015	-0.596357133259794
164.800000000003	0.170198670539203
164.599999999991	0.935424143762614
164.400000000009	1.69869355128349
164.199999999997	2.45930997617826
164.000000000015	3.216603420398
163.800000000003	3.96997977566556
163.599999999991	4.71884439185297
163.400000000009	5.46251851268942
163.199999999997	6.20028256783464
163.000000000015	6.93149771444807
162.800000000003	7.65562654297168
162.600000000006	8.3721121192328
162.400000000009	9.08027822716676
162.199999999997	9.77940872655311
162	10.4688890049884
161.800000000003	11.1482079530992
161.600000000006	11.8168289726938
161.400000000009	12.474131216486
161.199999999997	13.1194871997695
161	13.7523358363971
160.800000000003	14.3721445216134
160.600000000006	14.9783543132054
160.400000000009	15.5703965733065
160.200000000012	16.1477247687586
160	16.7098042998442
159.800000000003	17.2561007853431
159.600000000006	17.7861106074663
159.399999999994	18.2993771033709
159.200000000012	18.7954412427186
159	19.2737966766937
158.800000000003	19.7339337162494
158.600000000006	20.1754163758693
158.399999999994	20.5978733817143
158.200000000012	21.0009223399738
158	21.3841401987853
157.800000000003	21.7471071675211
157.600000000006	22.0894386457785
157.399999999994	22.4107632901217
157.200000000012	22.7107185664704
157	22.9889878875056
156.800000000003	23.2453129745319
156.600000000006	23.4794365476727
156.399999999994	23.6910651503622
156.200000000012	23.8799129049734
156	24.0457631281685
155.800000000003	24.1884583630891
155.600000000006	24.307837462221
155.399999999994	24.4037216673884
155.200000000012	24.4759707975435
155	24.5245255652536
154.800000000003	24.5493712745169
154.600000000006	24.5504603980359
154.400000000009	24.527704742496
154.199999999997	24.4810567332745
154	24.410572486424
153.800000000003	24.3163764803007
153.600000000006	24.1985833911402
153.400000000009	24.0572951439656
153.199999999997	23.8926498073729
153	23.7048363054352
152.800000000003	23.4940592287468
152.600000000006	23.2605161020554
152.400000000009	23.004424520087
152.199999999997	22.7260560807018
152	22.4257385937464
151.800000000003	22.1038260307736
151.600000000006	21.7606610443898
151.400000000009	21.3965697362781
151.199999999997	21.011898135009
151.000000000015	20.6070507237495
150.800000000003	20.1824719190315
150.599999999991	19.7385933718786
150.400000000009	19.2758163366384
150.199999999997	18.7945579807155
150.000000000015	18.2952999792866
149.800000000003	17.7785689652601
149.599999999991	17.2448743996147
149.400000000009	16.6946876694013
149.199999999997	16.1285030771057
149.000000000015	15.5468898083673
148.800000000003	14.9504499868516
148.600000000006	14.3397334407299
148.400000000009	13.7152364867748
148.199999999997	13.0774877817985
148	12.4270892049757
147.800000000003	11.7646605305409
147.600000000006	11.0907894511855
147.400000000009	10.4060637705274
147.199999999997	9.7111082322951
147	9.00655840395042
146.800000000003	8.29303226921053
146.600000000006	7.57115218981386
146.400000000009	6.84156236758711
146.200000000012	6.10489096071057
146	5.3617299278037
145.800000000003	4.61269295610611
145.600000000006	3.85846574108365
145.399999999994	3.09976289764754
145.200000000012	2.33724470267993
145	1.57150388655985
144.800000000003	0.803129561824248
144.600000000006	0.0327700308181602
144.399999999994	-0.73885914696493
144.200000000012	-1.51103440120907
144	-2.2831059317308
143.800000000003	-3.05450632745395
143.600000000006	-3.82465453067849
143.399999999994	-4.59287049409702
143.200000000012	-5.3584241473041
143	-6.12065955277665
142.800000000003	-6.87900170278046
142.600000000006	-7.63284851601874
142.399999999994	-8.38152086619556
142.200000000012	-9.12435160754216
142	-9.86077176254049
141.800000000003	-10.5902580484685
141.600000000006	-11.3122119513632
141.399999999994	-12.0259543150408
141.200000000012	-12.7308581000216
141	-13.4264221239127
140.800000000003	-14.1121648526464
140.600000000006	-14.7874861134087
140.400000000009	-15.4517255989764
140.199999999997	-16.1043473029157
140	-16.7449666542976
139.800000000003	-17.3731605611416
139.600000000006	-17.9883414829997
139.400000000009	-18.5898919709429
139.199999999997	-19.1773544523789
139	-19.7503979984747
138.800000000003	-20.3086237693238
138.600000000006	-20.8515164427568
138.400000000009	-21.378599139165
138.199999999997	-21.8895413257671
138.000000000015	-22.3840584303599
137.800000000003	-22.8617812811842
137.600000000006	-23.3222859062517
137.400000000009	-23.7652073515243
137.199999999997	-24.1902507967959
137.000000000015	-24.5971218215717
136.800000000003	-24.9855254897002
136.599999999991	-25.3552313914044
136.400000000009	-25.7060553591545
136.199999999997	-26.0377692225926
136.000000000015	-26.3500852540846
135.800000000003	-26.6427631559358
135.599999999991	-26.9156796050638
135.400000000009	-27.1687582204526
135.199999999997	-27.4018746141136
135.000000000015	-27.6148728470495
134.800000000003	-27.807639205921
134.600000000006	-27.9800994298821
134.400000000009	-28.132153854341
134.199999999997	-28.2636771152725
134	-28.3745957571698
133.800000000003	-28.464908720465
133.600000000006	-28.534625250325
133.400000000009	-28.5837157797793
133.199999999997	-28.6121574746556
133	-28.6199941427749
132.800000000003	-28.6073023354904
132.600000000006	-28.5741003621452
132.400000000009	-28.5203323660514
132.200000000012	-28.4459645955195
132	-28.3510644885439
131.800000000003	-28.2357606777309
131.600000000006	-28.1001543219908
131.399999999994	-27.9443120906787
131.200000000012	-27.7683228112571
131	-27.572308040989
130.800000000003	-27.3563754463006
130.600000000006	-27.1206108996667
130.399999999994	-26.8651302327802
130.200000000012	-26.5901069958371
130	-26.2957475415884
129.800000000003	-25.9822444596604
129.600000000006	-25.6497574450495
129.399999999994	-25.2984310358234
129.200000000012	-24.9284574394653
129	-24.5401189724353
128.800000000003	-24.1337492989933
128.600000000006	-23.709645944052
128.399999999994	-23.2680526902359
128.200000000012	-22.8092194392664
128	-22.3334453578162
127.800000000003	-21.8410630963888
127.600000000006	-21.3324291568864
127.399999999994	-20.8079374532243
127.200000000012	-20.2679971039951
127	-19.7129913617721
126.800000000003	-19.1433017802847
126.600000000006	-18.5593678061411
126.400000000009	-17.9616718763312
126.199999999997	-17.3506723733077
126	-16.7267953379868
125.800000000003	-16.0904949783738
125.600000000006	-15.442280664929
125.400000000009	-14.7826813315074
125.199999999997	-14.1122174309526
125	-13.431406093734
124.800000000003	-12.7407751660341
124.600000000006	-12.0408756971449
124.400000000009	-11.3322926629878
124.199999999997	-10.6156251596493
124.000000000015	-9.8914440340813
123.800000000003	-9.16029839601743
123.600000000006	-8.42276894441546
123.400000000009	-7.67948167750352
123.199999999997	-6.93105562397557
123.000000000015	-6.17807677380965
122.800000000003	-5.42113975252645
122.599999999991	-4.66087959631696
122.400000000009	-3.89794626012149
122.199999999997	-3.13297178504943
122.000000000015	-2.36658250498119
121.800000000003	-1.59942373280845
121.599999999991	-0.83215143316748
121.400000000009	-0.0654098787751929
121.199999999997	0.700173483093025
121	1.46396733738689
120.800000000003	2.22531937509322
120.600000000006	2.98356129705418
120.400000000009	3.7380313787145
120.199999999997	4.48809461132193
120	5.23314872644469
119.800000000003	5.97260851363787
119.600000000006	6.70586007433394
119.400000000009	7.43222540097455
119.199999999997	8.1510043137703
119	8.86157441294212
118.800000000003	9.56340186152253
118.600000000006	10.2559249178162
118.400000000009	10.9384772180923
118.200000000012	11.6103811256164
118	12.271065321521
117.800000000003	12.920023094475
117.600000000006	13.5566946259828
117.399999999994	14.1804732629863
117.200000000012	14.7907920840093
117	15.3871242603998
116.800000000003	15.9689123752223
116.600000000006	16.5355836998971
116.399999999994	17.0866263831729
116.200000000012	17.6215923220583
116	18.1400169803091
115.800000000017	18.6413891450218
115.600000000006	19.1251960192253
115.399999999994	19.5909604817604
115.200000000012	20.0382330996529
115	20.4665809575356
114.800000000003	20.8755900626406
114.600000000006	21.2648495261179
114.399999999994	21.6339338371417
114.200000000012	21.9824294539275
114	22.3099919873184
113.800000000003	22.6163478958836
113.600000000006	22.9012150908235
113.399999999994	23.1642463670498
113.200000000012	23.4050793969502
113	23.6234307240534
112.800000000003	23.8190985241679
112.600000000006	23.9918751489276
112.400000000009	24.1415106632055
112.199999999997	24.2677868804021
112	24.3705796961893
111.800000000003	24.4498149707059
111.600000000006	24.5053820003965
111.400000000009	24.5371370773365
111.199999999997	24.5449841679352
111	24.5289181770857
110.800000000003	24.4889949936695
110.600000000006	24.4252810364681
110.400000000009	24.3378235262779
110.199999999997	24.226660130698
110.000000000015	24.0918640819394
109.800000000003	23.9335873427487
109.600000000006	23.7520453868279
109.400000000009	23.5474630024631
109.199999999997	23.3200555868362
109.000000000015	23.0700565478378
108.800000000003	22.7977295627024
108.599999999991	22.5033486341839
108.400000000009	22.1872004392627
108.199999999997	21.8496170754502
108.000000000015	21.4909888604486
107.800000000003	21.1117277826836
107.599999999991	20.7122195097749
107.400000000009	20.2928284429269
107.199999999997	19.8539476526701
107	19.3960277327057
106.800000000003	18.9195416730571
106.600000000006	18.4249426955196
106.400000000009	17.912694554185
106.199999999997	17.3833275743185
106	16.8374066546013
105.800000000003	16.2754426316909
105.600000000006	15.6978903143612
105.400000000009	15.1052575657126
105.199999999997	14.4981561928933
105	13.8772054829625
104.800000000003	13.2429367490772
104.600000000006	12.5958422389197
104.400000000009	11.9364906834055
104.200000000012	11.2655371522675
104	10.5836279039531
103.800000000003	9.89134422500688
103.600000000006	9.18925180928377
103.399999999994	8.47796915463815
103.200000000012	7.75816321925659
103	7.03049071704588
102.800000000003	6.29557303209176
102.600000000006	5.5540219780974
102.399999999994	4.80647158143675
102.200000000012	4.05357802791971
102	3.29600466754604
101.800000000017	2.53441015421019
101.600000000006	1.76944051026335
101.399999999994	1.00173097466656
101.200000000012	0.231930672301541
101	-0.539290056628169
100.800000000003	-1.31127075132916
100.600000000006	-2.083389568164
100.399999999994	-2.85502871212114
100.200000000012	-3.62552223227042
100	-4.39416686088624
99.8000000000029	-29.6219844118705
99.6000000000058	-30.2885089868079
99.3999999999942	-31.3144563526539
99.2000000000116	-32.1372967130743
99	-32.4156974718438
98.8000000000029	-32.6064672268291
98.6000000000058	-33.288884852398
98.4000000000087	-34.2477506448292
98.1999999999971	-34.8209593956318
98	-34.9930912862471
97.8000000000029	-35.4154510082456
97.6000000000058	-36.271922562403
97.4000000000087	-36.9833690410023
97.1999999999971	-37.2594221067312
97	-37.5980279149109
96.8000000000029	-38.3388597611309
96.6000000000058	-39.0565380674217
96.4000000000087	-39.2651062470881
96.1999999999971	-39.1370610147091
96.0000000000146	-39.1341375129827
95.8000000000029	-39.3774603258527
95.5999999999913	-39.6945750960971
95.4000000000087	-39.9256290508851
95.1999999999971	-39.9553871324399
95.0000000000146	-39.7793535411045
94.8000000000029	-39.6227087700756
94.5999999999913	-39.72849581428
94.4000000000087	-39.9624509487853
94.1999999999971	-40.0388297396218
94.0000000000146	-39.9649366142014
93.8000000000029	-40.0299924213288
93.6000000000058	-40.2366362220195
93.4000000000087	-40.2628586702719
93.1999999999971	-39.8971412419365
93	-39.32333103465
92.8000000000029	-38.8570584336573
92.6000000000058	-38.5783125803273
92.4000000000087	-38.2807869754628
92.1999999999971	-37.7931904362302
92	-37.2217873339833
91.8000000000029	-36.8167256236715
91.6000000000058	-36.5426204110355
91.4000000000087	-36.0941884321692
91.1999999999971	-35.4301086843862
91	-34.8994272033721
90.8000000000029	-34.6901809542242
90.6000000000058	-34.5053487179818
90.4000000000087	-34.0310461184079
90.2000000000116	-33.3247647705388
90	-32.5837333236234
89.8000000000029	-31.813103173138
89.6000000000058	-31.0177669313834
89.3999999999942	-30.3203169045349
89.2000000000116	-29.660852334379
89	-28.8356760950543
88.8000000000029	-27.8718805692281
88.6000000000058	-27.061691856977
88.3999999999942	-26.4954207764881
88.2000000000116	-25.9426315643172
88	-25.2044635533185
87.8000000000029	-24.2058029199449
87.6000000000058	-22.952163530401
87.3999999999942	-21.6485830696483
87.2000000000116	-20.7360211079102
87	-20.2860599076057
86.8000000000029	-19.7013158784331
86.6000000000058	-18.467690330528
86.3999999999942	-16.9708677724629
86.2000000000116	-15.9564005128041
86	-15.4857056065238
85.8000000000029	-14.9318756862279
85.6000000000058	-13.8747733363349
85.3999999999942	-12.4613861990079
85.2000000000116	-11.0739885076924
85	-10.0312687352976
84.8000000000029	-9.38196996054141
84.6000000000058	-8.69712078628253
84.4000000000087	-7.34966563410932
84.1999999999971	-5.37518355882963
84	-3.70156120473456
83.8000000000029	-3.05764228634937
83.6000000000058	-2.96017919384059
83.4000000000087	-2.40050530184798
83.1999999999971	-1.18487517091262
83	0.107489385027152
82.8000000000029	1.345572225111
82.6000000000058	2.92125620828498
82.4000000000087	4.62641127040694
82.1999999999971	5.60905920721709
82.0000000000146	5.83729420665067
81.8000000000029	6.41612956618301
81.5999999999913	7.87906451014182
81.4000000000087	9.24270920177688
81.1999999999971	9.65961673193144
81.0000000000146	9.86463543563278
80.8000000000029	10.9363563776171
80.5999999999913	12.5444648269182
80.4000000000087	13.65870790193
80.1999999999971	14.3424631670297
80.0000000000146	15.4430877467314
79.8000000000029	16.9232689401251
79.6000000000058	17.9626356865677
79.4000000000087	18.4321087169156
79.1999999999971	19.1201053604756
79	20.4012130420559
78.8000000000029	21.6989694194201
78.6000000000058	22.5097584852196
78.4000000000087	23.083427292211
78.1999999999971	23.8234930735311
78	24.6183301672683
77.8000000000029	25.1786354745656
77.6000000000058	25.5845206426514
77.4000000000087	26.2025634721789
77.1999999999971	27.1463192107109
77	28.0615281785466
76.8000000000029	28.5633513890877
76.6000000000058	28.7032061194312
76.4000000000087	28.8800517497176
76.2000000000116	29.4054943157856
76	30.2146615851449
75.8000000000029	31.0405332097311
75.6000000000058	31.6286146122021
75.3999999999942	31.8699455478871
75.2000000000116	31.9268738054677
75	32.1935381523957
74.8000000000029	32.8233857108189
74.6000000000058	33.4523050180327
74.3999999999942	33.6254723114867
74.2000000000116	33.450350525969
74	33.407440315754
73.8000000000029	33.7336480252567
73.6000000000058	34.2113172520094
73.3999999999942	34.5340833812385
73.2000000000116	34.5208750576914
73	34.1765935025536
72.8000000000029	33.743761630835
72.6000000000058	33.6055962724543
72.3999999999942	33.8609506702413
72.2000000000116	34.0851794123084
72	33.9160834340431
71.8000000000029	33.6301307840047
71.6000000000058	33.7345510583219
71.4000000000087	34.108435478737
71.2000000000116	34.0513183245131
71	33.3417093950111
70.8000000000029	32.6697138195436
70.6000000000058	32.6890269810754
70.4000000000087	33.0315336572057
70.1999999999971	32.8001075668085
70	31.7836257934694
69.8000000000029	30.6941415412324
69.6000000000058	30.18057962573
69.4000000000087	30.0898614224178
69.1999999999971	29.8264337727764
69	29.1276927146862
68.8000000000029	28.2300687051093
68.6000000000058	27.4542876241129
68.4000000000087	26.9046957532963
68.1999999999971	26.4549448176168
68.0000000000146	25.9619549703345
67.8000000000029	25.3607752731335
67.5999999999913	24.6004331688912
67.4000000000087	23.5973122330157
67.1999999999971	22.4085006422858
67.0000000000146	21.4113678769523
66.8000000000029	21.035535275381
66.5999999999913	21.0452777727151
66.4000000000087	20.5319691247566
66.1999999999971	18.9986807040098
66.0000000000146	17.1395865628548
65.8000000000029	16.0443484449598
65.6000000000058	15.7597170212189
65.4000000000087	15.3713190947484
65.1999999999971	14.3291653220847
65	13.0699387535905
64.8000000000029	12.1327469043227
64.6000000000058	11.3992895007161
64.4000000000087	10.4594015662744
64.1999999999971	9.2626651839076
64	8.07106444488589
63.8000000000029	6.96294853951578
63.6000000000058	5.76958423763682
63.4000000000087	4.49935369928356
63.1999999999971	3.44026017435104
63	2.7160999507839
62.8000000000029	1.97224935217005
62.6000000000058	0.846714235096226
62.3999999999942	-0.48950840968599
62.2000000000116	-1.65315050001805
62	-2.61760764531754
61.8000000000029	-3.59121204630981
61.6000000000058	-4.53149417229601
61.3999999999942	-5.32355915478249
61.2000000000116	-6.16865803705655
61	-7.36717947102871
60.8000000000029	-8.76670389896254
60.6000000000058	-9.92681950944485
60.3999999999942	-10.6919347582732
60.2000000000116	-11.3010371965836
60	-12.0620087702767
59.8000000000029	-13.1778557312466
59.6000000000058	-14.6108405894343
59.3999999999942	-16.0411429192579
59.2000000000116	-17.1116783001573
59	-17.9158695044189
58.8000000000029	-18.8365138650599
58.6000000000058	-19.9207514373154
58.3999999999942	-20.8391110590776
58.2000000000116	-21.547020818564
58	-22.4489790903647
57.8000000000029	-23.7504809444398
57.6000000000058	-25.0771665811729
57.4000000000087	-26.0547892520699
57.2000000000116	-26.789493641874
57	-27.6024378161114
56.8000000000029	-28.4860724305299
56.6000000000058	-29.1090842737707
56.4000000000087	-29.3711863264685
56.1999999999971	-29.6206673448964
56	-30.2962455633683
55.8000000000029	-31.3520724735639
55.6000000000058	-32.2563737505094
55.4000000000087	-32.6792768321372
55.1999999999971	-32.9495218598127
55	-33.5514929764242
54.8000000000029	-34.449907220595
54.6000000000058	-35.2072117899786
54.4000000000087	-35.694350372968
54.1999999999971	-36.2474830494527
54.0000000000146	-37.0669513221683
53.8000000000029	-37.8697695350809
53.5999999999913	-38.2736732144162
53.4000000000087	-38.3441022976252
53.1999999999971	-38.4744604345421
53.0000000000146	-38.8547631107918
52.8000000000029	-39.2495741487951
52.5999999999913	-39.4186995151816
52.4000000000087	-39.4519895425114
52.1999999999971	-39.5625057377735
52.0000000000146	-39.8304287533746
51.8000000000029	-40.2120638007628
51.6000000000058	-40.5914488343468
51.4000000000087	-40.7160763800105
51.1999999999971	-40.3456673521954
51	-39.7376688269195
50.8000000000029	-39.4796093757707
50.6000000000058	-39.7627467728282
50.4000000000087	-40.0040775199052
50.1999999999971	-39.6758844056132
50	-39.0629493261094
49.8000000000029	-38.824371936576
49.6000000000058	-39.0419012983125
49.4000000000087	-39.1856605440358
49.2000000000116	-38.9189553334671
49	-38.4185665324968
48.8000000000029	-37.9206642442156
48.6000000000058	-37.4450568515593
48.3999999999942	-37.0403600083187
48.2000000000116	-36.8482784719245
48	-36.745782087294
47.8000000000029	-36.3275728808139
47.6000000000058	-35.5006773759546
47.3999999999942	-34.7118660725901
47.2000000000116	-34.3317956765272
47	-34.0603136091877
46.8000000000029	-33.4140117620124
46.6000000000058	-32.4255425837906
46.3999999999942	-31.5267761706193
46.2000000000116	-30.9012076882138
46	-30.3275365410287
45.8000000000029	-29.5944985761707
45.6000000000058	-28.7710848617285
45.3999999999942	-28.035726481944
45.2000000000116	-27.3735311193192
45	-26.5713223637033
44.8000000000029	-25.5488436067494
44.6000000000058	-24.5926706307325
44.3999999999942	-24.062596207421
44.2000000000116	-23.8709113968229
44	-23.4772128469236
43.8000000000029	-22.4611106233943
43.6000000000058	-20.9123985805458
43.4000000000087	-19.2755898757946
43.2000000000116	-18.0002558598221
43	-17.2191881327824
42.8000000000029	-16.5919400100078
42.6000000000058	-15.7255503888639
42.4000000000087	-14.6533796540536
42.1999999999971	-13.634583837781
42	-12.5959240022694
41.8000000000029	-11.3044852543688
41.6000000000058	-10.0064334643326
41.4000000000087	-9.11986534857002
41.1999999999971	-8.48996675277425
41	-7.59170985058925
40.8000000000029	-6.37742557672345
40.6000000000058	-5.2111398425569
40.4000000000087	-4.07290042443105
40.1999999999971	-2.66877553287007
40.0000000000146	-1.20007371074646
39.8000000000029	-0.290499598120618
39.5999999999913	0.0794859627210669
39.4000000000087	0.77158040062827
39.1999999999971	2.2889896692871
39.0000000000146	3.93139341888611
38.8000000000029	4.79825214299847
38.5999999999913	5.16186124463041
38.4000000000087	6.04468846487882
38.1999999999971	7.60169609174097
38.0000000000146	8.93304805837483
37.8000000000029	9.68624258553903
37.6000000000058	10.5738960138493
37.4000000000087	11.9777973645491
37.1999999999971	13.1733367048665
37	13.5971102092902
36.8000000000029	13.8673299463644
36.6000000000058	14.818298680572
36.4000000000087	16.2526631894984
36.1999999999971	17.345446572701
36	17.8661552570828
35.8000000000029	18.3756072517245
35.6000000000058	19.4288483593914
35.4000000000087	20.8920486634944
35.2000000000116	22.0992022108056
35	22.6275107717717
34.8000000000029	22.8691123975493
34.6000000000058	23.5888998139033
34.3999999999942	24.9006396047235
34.2000000000116	26.0908589036438
34	26.5898859821946
33.8000000000029	26.6978914074582
33.6000000000058	27.0271193562757
33.3999999999942	27.6575321874367
33.2000000000116	28.2216727415711
33	28.6318130150343
32.8000000000029	29.1091368647276
32.6000000000058	29.7254659059804
32.3999999999942	30.2982016198908
32.2000000000116	30.814243764652
32	31.3955308931254
31.8000000000029	31.9415647848382
31.6000000000058	32.2343481013622
31.3999999999942	32.3563427089945
31.2000000000116	32.5624385233858
31	32.8832758267275
30.8000000000029	33.1730444791098
30.6000000000058	33.4115836542136
30.3999999999942	33.6209610464641
30.2000000000116	33.7173499939592
30	33.7457919281049
29.8000000000029	33.8529124918258
29.6000000000058	34.0031857604519
29.4000000000087	34.0642951040112
29.1999999999971	34.1501252272197
29	34.3464423861673
28.8000000000029	34.3459961098035
28.6000000000058	33.9268979787403
28.4000000000087	33.5019180970997
28.1999999999971	33.5374279074245
28	33.805866989438
27.8000000000029	33.7745334700721
27.6000000000058	33.3716115543083
27.4000000000087	32.8760630989385
27.1999999999971	32.4954169908511
27.0000000000146	32.3023382249633
26.8000000000029	32.1983495209684
26.6000000000058	31.832929718071
26.4000000000087	31.0499403520082
26.1999999999971	30.2991781132815
26.0000000000146	30.0409955574656
25.8000000000029	29.921569983426
25.5999999999913	29.2673271298359
25.4000000000087	28.1616361150662
25.1999999999971	27.3388213043441
25.0000000000146	27.1787944222346
24.8000000000029	27.2333493032403
24.5999999999913	26.7357409343562
24.4000000000087	25.3998810641265
24.1999999999971	23.8108073251284
24.0000000000146	22.9326477808818
23.8000000000029	22.9621409322694
23.6000000000058	22.9996890842196
23.4000000000087	22.2315745118684
23.1999999999971	20.9323207116141
23	19.8907032530347
22.8000000000029	19.2873399425826
22.6000000000058	18.7525472902529
22.4000000000087	18.0819124059716
22.1999999999971	17.2892047092462
22	16.2994056633578
21.8000000000029	15.0574155458634
21.6000000000058	13.733307592401
21.4000000000087	12.57792558809
21.2000000000116	11.6474232718132
21	10.7884582056133
20.8000000000029	9.77952597261964
20.6000000000058	8.52031597095703
20.3999999999942	7.22146291659525
20.2000000000116	6.20541750637268
20	5.49175004719714
19.8000000000029	4.72298845157769
19.6000000000058	3.64081717394687
19.3999999999942	2.34470069487178
19.2000000000116	1.05684230559115
19	-0.13531250291167
18.8000000000029	-1.22060030209869
18.6000000000058	-2.21783511967032
18.3999999999942	-3.24347691626872
18.2000000000116	-4.33330232300168
18	-5.33661899515509
17.8000000000029	-6.14931465779448
17.6000000000058	-6.98766598288141
17.3999999999942	-8.12911358683256
17.2000000000116	-9.48133218297561
17	-10.6470167973305
16.8000000000029	-11.417810183062
16.6000000000058	-12.0651354431538
16.3999999999942	-13.0324698996354
16.2000000000116	-14.4580000486571
16	-16.002797394793
15.8000000000029	-17.2184252259221
15.6000000000058	-17.9838271691822
15.4000000000087	-18.5077646887204
15.1999999999971	-19.0782803633269
15	-19.9364783943706
14.8000000000029	-21.1736761427075
14.6000000000058	-22.5125535374536
14.4000000000087	-23.5196887300567
14.1999999999971	-24.1360247383569
14	-24.8025810951224
13.8000000000029	-25.8207964950595
13.6000000000058	-26.9207902296753
13.4000000000087	-27.6953341619116
13.1999999999971	-28.1962884978629
13.0000000000146	-28.7570185809826
12.8000000000029	-29.5298041364142
12.6000000000058	-30.3359512401654
12.4000000000087	-30.9990490412646
12.1999999999971	-31.5958626766119
12.0000000000146	-32.3453007968612
11.8000000000029	-33.2623257873006
11.5999999999913	-34.1342248129647
11.4000000000087	-34.7589715974283
11.1999999999971	-35.2106889438083
11.0000000000146	-35.6090067143033
10.8000000000029	-35.9412308587419
10.5999999999913	-36.2070048004783
10.4000000000087	-36.5748645222007
10.1999999999971	-37.148316506405
10	-37.7157693416284
9.80000000000291	-38.0606365914542
9.60000000000582	-38.3623686390137
9.40000000000873	-38.8825555442709
9.19999999999709	-39.3657553074628
9	-39.3547174373003
8.80000000000291	-39.0568241735516
8.60000000000582	-39.1987599094338
8.40000000000873	-39.8571924741323
8.19999999999709	-40.2634076083454
8	-40.0304339468684
7.80000000000291	-39.806523536051
7.60000000000582	-40.1830831019399
7.40000000000873	-40.6682138681025
7.20000000001164	-40.4470660010608
7	-39.6506936261871
6.80000000000291	-39.1303252937708
6.60000000000582	-39.2509941388742
6.39999999999418	-39.5225239145024
6.20000000001164	-39.5082909643059
6	-39.3528537827531
5.80000000000291	-39.3044869431803
5.60000000000582	-39.1235931390573
5.39999999999418	-38.5262536149522
5.20000000001164	-37.8527893087391
5	-37.7193251033351
4.80000000001746	-38.0221534283027
4.60000000000582	-37.9993309883819
4.39999999999418	-37.2553458474208
4.20000000001164	-36.2359644374167
4	-35.4106190484046
3.80000000000291	-34.7624481701492
3.60000000000582	-34.0879757907582
3.39999999999418	-33.4476776411052
3.20000000001164	-32.9797763305199
3	-32.5876885513801
2.80000000000291	-32.1190179064861
2.60000000000582	-31.4967196796757
2.39999999999418	-30.6943730331359
2.20000000001164	-29.7348653707727
2	-28.7689812475021
1.80000000000291	-27.8842196122778
1.60000000000582	-26.9430761709301
1.40000000000873	-25.7542585730349
1.19999999999709	-24.4644176868056
1	-23.4644863907225
0.80000000000291	-22.9063093497287
0.600000000005821	-22.5440201414546
0.400000000008731	-22.041838113822
0.19999999999709	-21.2484715529927
0	-20.2558813409366


==> figures/time_traces/time_traces-5.tsv <==
0	-17.3851394740091
0.19999999999709	-18.3777296860652
0.400000000008731	-19.1710962468944
0.600000000005821	-19.6732782745269
0.80000000000291	-20.035567482801
1	-20.5937445237947
1.19999999999709	-21.5936758198777
1.40000000000873	-22.883516706107
1.60000000000582	-24.0723343040022
1.80000000000291	-25.0134777453498
2	-25.8982393805741
2.20000000001164	-26.8641235038446
2.39999999999418	-27.8236311662077
2.60000000000582	-28.6259778127475
2.80000000000291	-29.2482760395579
3	-29.7169466844518
3.20000000001164	-30.1090344635916
3.39999999999418	-30.5769357741768
3.60000000000582	-31.2172339238297
3.80000000000291	-31.8917063032207
4	-32.5398771814761
4.20000000001164	-33.3652225704881
4.39999999999418	-34.3846039804922
4.60000000000582	-35.1285891214533
4.80000000001746	-35.151411561374
5	-34.8485832364064
5.20000000001164	-34.9820474418103
5.39999999999418	-35.6555117480234
5.60000000000582	-36.2528512721284
5.80000000000291	-36.4337450762514
6	-36.4821119158242
6.20000000001164	-36.637549097377
6.39999999999418	-36.6517820475735
6.60000000000582	-36.3802522719453
6.80000000000291	-36.2595834268419
7	-36.7799517592582
7.20000000001164	-37.5763241341319
7.40000000000873	-37.7974720011735
7.60000000000582	-37.312341235011
7.80000000000291	-36.9357816691221
8	-37.1596920799395
8.19999999999709	-37.3926657414165
8.40000000000873	-36.9864506072034
8.60000000000582	-36.3280180425049
8.80000000000291	-36.1860823066227
9	-36.4839755703714
9.19999999999709	-36.4950134405339
9.40000000000873	-36.0118136773421
9.60000000000582	-35.491626772085
9.80000000000291	-35.1898947245255
10	-34.8450274746997
10.1999999999971	-34.2775746394763
10.4000000000087	-33.704122655272
10.5999999999913	-33.3362629335496
10.8000000000029	-33.0704889918133
11.0000000000146	-32.7382648473748
11.1999999999971	-32.3399470768798
11.4000000000087	-31.8882297304999
11.5999999999913	-31.2634829460363
11.8000000000029	-30.3915839203723
12.0000000000146	-29.474558929933
12.1999999999971	-28.7251208096837
12.4000000000087	-28.1283071743364
12.6000000000058	-27.4652093732373
12.8000000000029	-26.6590622694862
13.0000000000146	-25.8862767140546
13.1999999999971	-25.3255466309349
13.4000000000087	-24.8245922949837
13.6000000000058	-24.0500483627475
13.8000000000029	-22.9500546281316
14	-21.9318392281947
14.1999999999971	-21.2652828714292
14.4000000000087	-20.648946863129
14.6000000000058	-19.6418116705259
14.8000000000029	-18.3029342757799
15	-17.0657365274431
15.1999999999971	-16.2075384963994
15.4000000000087	-15.637022821793
15.6000000000058	-15.1130853022549
15.8000000000029	-14.3476833589948
16	-13.1320555278657
16.2000000000116	-11.5872581817298
16.3999999999942	-10.1617280327082
16.6000000000058	-9.19439357622666
16.8000000000029	-8.54706831613485
17	-7.7762749304034
17.2000000000116	-6.61059031604853
17.3999999999942	-5.25837171990551
17.6000000000058	-4.11692411595438
17.8000000000029	-3.27857279086746
18	-2.46587712822809
18.2000000000116	-1.4625604560747
18.3999999999942	-0.372735049341754
18.6000000000058	0.652906747256641
18.8000000000029	1.65014156482826
19	2.73542936401528
19.2000000000116	3.9275841725181
19.3999999999942	5.21544256179873
19.6000000000058	6.51155904087383
19.8000000000029	7.59373031850465
20	8.36249191412411
20.2000000000116	9.07615937329967
20.3999999999942	10.0922047835222
20.6000000000058	11.391057837884
20.8000000000029	12.6502678395467
21	13.6592000725404
21.2000000000116	14.5181651387403
21.4000000000087	15.4486674550171
21.6000000000058	16.6040494593282
21.8000000000029	17.9281574127905
22	19.170147530285
22.1999999999971	20.1599465761734
22.4000000000087	20.9526542728989
22.6000000000058	21.6232891571802
22.8000000000029	22.15808180951
23	22.7614451199621
23.1999999999971	23.8030625785415
23.4000000000087	25.102316378796
23.6000000000058	25.8704309511472
23.8000000000029	25.832882799197
24.0000000000146	25.8033896478095
24.1999999999971	26.6815491920561
24.4000000000087	28.2706229310543
24.5999999999913	29.606482801284
24.8000000000029	30.1040911701682
25.0000000000146	30.0495362891625
25.1999999999971	30.2095631712721
25.4000000000087	31.0323779819942
25.5999999999913	32.138068996764
25.8000000000029	32.7923118503542
26.0000000000146	32.9117374243937
26.1999999999971	33.1699199802097
26.4000000000087	33.9206822189365
26.6000000000058	34.7036715849993
26.8000000000029	35.0690913878968
27.0000000000146	35.1730800918918
27.1999999999971	35.3661588577796
27.4000000000087	35.746804965867
27.6000000000058	36.2423534212368
27.8000000000029	36.6452753370007
28	36.6766088563667
28.1999999999971	36.4081697743532
28.4000000000087	36.3726599640284
28.6000000000058	36.797639845669
28.8000000000029	37.2167379767323
29	37.2171842530961
29.1999999999971	37.0208670941485
29.4000000000087	36.9350369709401
29.6000000000058	36.8739276273808
29.8000000000029	36.7236543587547
30	36.6165337950338
30.2000000000116	36.5880918608881
30.3999999999942	36.491702913393
30.6000000000058	36.2823255211425
30.8000000000029	36.0437863460388
31	35.7540176936565
31.2000000000116	35.4331803903147
31.3999999999942	35.2270845759234
31.6000000000058	35.1050899682912
31.8000000000029	34.8123066517671
32	34.2662727600543
32.2000000000116	33.6849856315808
32.3999999999942	33.1689434868196
32.6000000000058	32.5962077729092
32.8000000000029	31.9798787316564
33	31.5025548819631
33.2000000000116	31.0924146084999
33.3999999999942	30.5282740543654
33.6000000000058	29.8978612232044
33.8000000000029	29.5686332743869
34	29.4606278491232
34.2000000000116	28.9616007705724
34.3999999999942	27.7713814716521
34.6000000000058	26.4596416808318
34.8000000000029	25.7398542644777
35	25.4982526387001
35.2000000000116	24.9699440777339
35.4000000000087	23.7627905304227
35.6000000000058	22.2995902263196
35.8000000000029	21.2463491186527
36	20.736897124011
36.1999999999971	20.2161884396291
36.4000000000087	19.1234050564264
36.6000000000058	17.6890405475
36.8000000000029	16.7380718132923
37	16.467852076218
37.1999999999971	16.0440785717943
37.4000000000087	14.8485392314768
37.6000000000058	13.444637880777
37.8000000000029	12.5569844524667
38.0000000000146	11.8037899253024
38.1999999999971	10.4724379586685
38.4000000000087	8.91543033180633
38.5999999999913	8.03260311155788
38.8000000000029	7.66899400992589
39.0000000000146	6.80213528581348
39.1999999999971	5.15973153621443
39.4000000000087	3.64232226755556
39.5999999999913	2.95022782964832
39.8000000000029	2.58024226880659
40.0000000000146	1.67066815618071
40.1999999999971	0.201966334057078
40.4000000000087	-1.20215855750393
40.6000000000058	-2.34039797562982
40.8000000000029	-3.50668370979639
41	-4.72096798366222
41.1999999999971	-5.61922488584724
41.4000000000087	-6.24912348164303
41.6000000000058	-7.13569159740565
41.8000000000029	-8.43374338744181
42	-9.72518213534241
42.1999999999971	-10.7638419708541
42.4000000000087	-11.7826377871267
42.6000000000058	-12.8548085219369
42.8000000000029	-13.7211981430808
43	-14.3484462658555
43.2000000000116	-15.1295139928952
43.4000000000087	-16.4048480088676
43.6000000000058	-18.0416567136188
43.8000000000029	-19.5903687564673
44	-20.6064709799966
44.2000000000116	-21.0001695298959
44.3999999999942	-21.1918543404939
44.6000000000058	-21.7219287638054
44.8000000000029	-22.6781017398223
45	-23.7005804967761
45.2000000000116	-24.502789252392
45.3999999999942	-25.1649846150167
45.6000000000058	-25.9003429948012
45.8000000000029	-26.7237567092434
46	-27.4567946741013
46.2000000000116	-28.0304658212864
46.3999999999942	-28.6560343036919
46.6000000000058	-29.5548007168632
46.8000000000029	-30.5432698950849
47	-31.1895717422601
47.2000000000116	-31.4610538095996
47.3999999999942	-31.8411242056625
47.6000000000058	-32.6299355090269
47.8000000000029	-33.4568310138862
48	-33.8750402203662
48.2000000000116	-33.9775366049967
48.3999999999942	-34.1696181413908
48.6000000000058	-34.5743149846313
48.8000000000029	-35.0499223772876
49	-35.5478246655687
49.2000000000116	-36.048213466539
49.4000000000087	-36.3149186771076
49.6000000000058	-36.1711594313842
49.8000000000029	-35.9536300696477
50	-36.192207459181
50.1999999999971	-36.8051425386849
50.4000000000087	-37.1333356529767
50.6000000000058	-36.8920049058997
50.8000000000029	-36.6088675088422
51	-36.8669269599909
51.1999999999971	-37.4749254852668
51.4000000000087	-37.8453345130819
51.6000000000058	-37.7207069674182
51.8000000000029	-37.3413219338341
52.0000000000146	-36.9596868864459
52.1999999999971	-36.6917638708447
52.4000000000087	-36.5812476755826
52.5999999999913	-36.5479576482528
52.8000000000029	-36.3788322818663
53.0000000000146	-35.9840212438629
53.1999999999971	-35.6037185676132
53.4000000000087	-35.4733604306963
53.5999999999913	-35.4029313474873
53.8000000000029	-34.999027668152
54.0000000000146	-34.1962094552394
54.1999999999971	-33.3767411825238
54.4000000000087	-32.8236085060391
54.6000000000058	-32.3364699230497
54.8000000000029	-31.5791653536661
55	-30.6807511094953
55.1999999999971	-30.0787799928838
55.4000000000087	-29.8085349652083
55.6000000000058	-29.3856318835805
55.8000000000029	-28.481330606635
56	-27.4255036964395
56.1999999999971	-26.7499254779676
56.4000000000087	-26.5004444595397
56.6000000000058	-26.2383424068419
56.8000000000029	-25.6153305636012
57	-24.7316959491827
57.2000000000116	-23.9187517749454
57.4000000000087	-23.1840473851413
57.6000000000058	-22.2064247142444
57.8000000000029	-20.8797390775113
58	-19.5782372234362
58.2000000000116	-18.6762789516356
58.3999999999942	-17.9683691921492
58.6000000000058	-17.0500095703871
58.8000000000029	-15.9657719981316
59	-15.0451276374907
59.2000000000116	-14.2409364332291
59.3999999999942	-13.1704010523298
59.6000000000058	-11.7400987225063
59.8000000000029	-10.3071138643185
60	-9.19126690334867
60.2000000000116	-8.4302953296557
60.3999999999942	-7.82119289134529
60.6000000000058	-7.05607764251703
60.8000000000029	-5.89596203203477
61	-4.49643760410099
61.2000000000116	-3.29791617012889
61.3999999999942	-2.45281728785487
61.6000000000058	-1.66075230536845
61.8000000000029	-0.720470179382299
62	0.253134221609924
62.2000000000116	1.21759136690937
62.3999999999942	2.38123345724139
62.6000000000058	3.71745610202356
62.8000000000029	4.84299121909734
63	5.58684181771115
63.1999999999971	6.31100204127825
63.4000000000087	7.37009556621074
63.6000000000058	8.64032610456397
63.8000000000029	9.8336904064429
64	10.941806311813
64.1999999999971	12.1334070508347
64.4000000000087	13.3301434332014
64.6000000000058	14.2700313676431
64.8000000000029	15.0034887712496
65	15.9406806205175
65.1999999999971	17.1999071890117
65.4000000000087	18.2420609616753
65.6000000000058	18.6304588881458
65.8000000000029	18.9150903118868
66.0000000000146	20.0103284297817
66.1999999999971	21.8694225709367
66.4000000000087	23.4027109916836
66.5999999999913	23.9160196396421
66.8000000000029	23.906277142308
67.0000000000146	24.2821097438793
67.1999999999971	25.2792425092128
67.4000000000087	26.4680540999427
67.5999999999913	27.4711750358182
67.8000000000029	28.2315171400606
68.0000000000146	28.8326968372616
68.1999999999971	29.3256866845439
68.4000000000087	29.7754376202234
68.6000000000058	30.3250294910401
68.8000000000029	31.1008105720365
69	31.9984345816135
69.1999999999971	32.6971756397037
69.4000000000087	32.9606032893451
69.6000000000058	33.0513214926574
69.8000000000029	33.5648834081598
70	34.6543676603969
70.1999999999971	35.670849433736
70.4000000000087	35.9022755241333
70.6000000000058	35.559768848003
70.8000000000029	35.5404556864713
71	36.2124512619388
71.2000000000116	36.9220601914409
71.4000000000087	36.9791773456648
71.6000000000058	36.6052929252497
71.8000000000029	36.5008726509326
72	36.7868253009711
72.2000000000116	36.9559212792364
72.3999999999942	36.7316925371694
72.6000000000058	36.4763381393824
72.8000000000029	36.6145034977632
73	37.0473353694818
73.2000000000116	37.3916169246197
73.3999999999942	37.4048252481668
73.6000000000058	37.0820591189378
73.8000000000029	36.6043898921852
74	36.2781821826825
74.2000000000116	36.3210923928975
74.3999999999942	36.4962141784152
74.6000000000058	36.3230468849613
74.8000000000029	35.6941275777475
75	35.0642800193244
75.2000000000116	34.7976156723964
75.3999999999942	34.7406874148159
75.6000000000058	34.4993564791309
75.8000000000029	33.9112750766598
76	33.0854034520737
76.2000000000116	32.2762361827145
76.4000000000087	31.7507936166464
76.6000000000058	31.5739479863601
76.8000000000029	31.4340932560166
77	30.9322700454755
77.1999999999971	30.0170610776398
77.4000000000087	29.0733053391079
77.6000000000058	28.4552625095803
77.8000000000029	28.0493773414945
78	27.4890720341972
78.1999999999971	26.69423494046
78.4000000000087	25.9541691591399
78.6000000000058	25.3805003521485
78.8000000000029	24.569711286349
79	23.2719549089848
79.1999999999971	21.9908472274044
79.4000000000087	21.3028505838444
79.6000000000058	20.8333775534965
79.8000000000029	19.7940108070539
80.0000000000146	18.3138296136602
80.1999999999971	17.2132050339585
80.4000000000087	16.5294497688587
80.5999999999913	15.4152066938468
80.8000000000029	13.8070982445457
81.0000000000146	12.7353773025613
81.1999999999971	12.53035859886
81.4000000000087	12.1134510687054
81.5999999999913	10.7498063770703
81.8000000000029	9.2868714331114
82.0000000000146	8.70803607357901
82.1999999999971	8.47980107414538
82.4000000000087	7.49715313733518
82.6000000000058	5.79199807521317
82.8000000000029	4.21631409203914
83	2.97823125195524
83.1999999999971	1.68586669601541
83.4000000000087	0.470236565079998
83.6000000000058	-0.089437326912661
83.8000000000029	-0.186900419421491
84	-0.830819337806736
84.1999999999971	-2.50444169190186
84.4000000000087	-4.4789237671816
84.6000000000058	-5.82637891935486
84.8000000000029	-6.5112280936138
85	-7.16052686837006
85.2000000000116	-8.20324664076486
85.3999999999942	-9.59064433208046
85.6000000000058	-11.0040314694075
85.8000000000029	-12.0611338193006
86	-12.6149637395964
86.2000000000116	-13.0856586458768
86.3999999999942	-14.1001259055356
86.6000000000058	-15.5969484636008
86.8000000000029	-16.8305740115059
87	-17.4153180406785
87.2000000000116	-17.865279240983
87.3999999999942	-18.7778412027212
87.6000000000058	-20.0814216634739
87.8000000000029	-21.3350610530179
88	-22.3337216863915
88.2000000000116	-23.0718896973902
88.3999999999942	-23.6246789095611
88.6000000000058	-24.19094999005
88.8000000000029	-25.0011387023011
89	-25.9649342281273
89.2000000000116	-26.790110467452
89.3999999999942	-27.449575037608
89.6000000000058	-28.1470250644565
89.8000000000029	-28.9423613062111
90	-29.7129914566965
90.2000000000116	-30.4540229036119
90.4000000000087	-31.1603042514809
90.6000000000058	-31.6346068510548
90.8000000000029	-31.8194390872972
91	-32.028685336445
91.1999999999971	-32.5593668174592
91.4000000000087	-33.2234465652421
91.6000000000058	-33.6718785441084
91.8000000000029	-33.9459837567443
92	-34.3510454670561
92.1999999999971	-34.922448569303
92.4000000000087	-35.4100451085355
92.6000000000058	-35.7075707134001
92.8000000000029	-35.98631656673
93	-36.4525891677226
93.1999999999971	-37.0263993750091
93.4000000000087	-37.3921168033444
93.6000000000058	-37.365894355092
93.8000000000029	-37.1592505544013
94.0000000000146	-37.0941947472738
94.1999999999971	-37.1680878726942
94.4000000000087	-37.0917090818576
94.5999999999913	-36.8577539473523
94.8000000000029	-36.7519669031478
95.0000000000146	-36.9086116741767
95.1999999999971	-37.084645265512
95.4000000000087	-37.0548871839572
95.5999999999913	-36.8238332291691
95.8000000000029	-36.5067184589246
96.0000000000146	-36.2633956460545
96.1999999999971	-36.2663191477809
96.4000000000087	-36.3943643801599
96.6000000000058	-36.1857962004934
96.8000000000029	-35.4681178942026
97	-34.7272860479825
97.1999999999971	-34.3886802398028
97.4000000000087	-34.1126271740739
97.6000000000058	-33.4011806954745
97.8000000000029	-32.5447091413171
98	-32.1223494193185
98.1999999999971	-31.9502175287031
98.4000000000087	-31.3770087779005
98.6000000000058	-30.4181429854693
98.8000000000029	-29.7357253599004
99	-29.5449556049151
99.2000000000116	-29.2665548461455
99.3999999999942	-28.4437144857251
99.6000000000058	-27.4177671198791
99.8000000000029	-26.7512425449416
100	-1.53107004518252
100.200000000012	-0.763182133802224
100.399999999994	0.00536868664043748
100.600000000006	0.773883370391519
100.800000000003	1.54170268729769
101	2.3082180669913
101.200000000012	3.07281940159981
101.399999999994	3.83486048663253
101.600000000006	4.59368777026243
101.800000000017	5.34867146165788
102	6.09919821716673
102.200000000012	6.84464648847538
102.399999999994	7.5843846936787
102.600000000006	8.31777917352204
102.800000000003	9.04420607386628
103	9.76306636419151
103.200000000012	10.4737859148378
103.399999999994	11.1757837382762
103.600000000006	11.8684462537927
103.800000000003	12.5511523963102
104	13.2233323426714
104.200000000012	13.88447187444
104.400000000009	14.534043996711
104.600000000006	15.1714595694612
104.800000000003	15.7961234722737
105	16.4075297503216
105.199999999997	17.0052517443985
105.400000000009	17.5888265152296
105.600000000006	18.1577058928355
105.800000000003	18.711351869957
106	19.2493329843656
106.199999999997	19.7712733223185
106.400000000009	20.2767433007063
106.600000000006	20.7652614644182
106.800000000003	21.2363829162757
107	21.6897310680942
107.199999999997	22.124941309879
107.400000000009	22.5416303684162
107.599999999991	22.9394380788001
107.800000000003	23.3180620637465
108.000000000015	23.6772283764245
108.199999999997	24.0166410057413
108.400000000009	24.3359762091956
108.599999999991	24.6349298417701
108.800000000003	24.9132531990675
109.000000000015	25.1707394762784
109.199999999997	25.4071902566552
109.400000000009	25.6224123873897
109.600000000006	25.8162371537152
109.800000000003	25.9885072739311
110.000000000015	26.13904879353
110.199999999997	26.2676891484324
110.400000000009	26.3743107993782
110.600000000006	26.4588659874332
110.800000000003	26.521333216939
111	26.5616719112847
111.199999999997	26.5798126741716
111.400000000009	26.575687059302
111.600000000006	26.549278200602
111.800000000003	26.5006510711606
112	26.4299096415812
112.199999999997	26.3371167279984
112.400000000009	26.2222910470865
112.600000000006	26.0854944277384
112.800000000003	25.9268766622988
113	25.7466139369702
113.200000000012	25.5448355731229
113.399999999994	25.3216612622426
113.600000000006	25.0772892759091
113.800000000003	24.8119944271396
114	24.5260347584895
114.200000000012	24.2196021821767
114.399999999994	23.8928796302284
114.600000000006	23.5461209754956
114.800000000003	23.1796498063852
115	22.7938026577718
115.200000000012	22.3889027811311
115.399999999994	21.9652781811403
115.600000000006	21.5232776981735
115.800000000017	21.0632688241852
116	20.5856490553826
116.200000000012	20.0908540273595
116.399999999994	19.5793203722463
116.600000000006	19.0514407165922
116.800000000003	18.5075939923723
117	17.9482256666153
117.200000000012	17.3738449021864
117.399999999994	16.7849483868918
117.600000000006	16.1820050637348
117.800000000003	15.5655268098976
118	14.9360680662242
118.200000000012	14.2941392562794
118.400000000009	13.6402004948114
118.600000000006	12.9747792805577
118.800000000003	12.2985121827153
119	11.612027225072
119.199999999997	10.915850511527
119.400000000009	10.2104829180687
119.600000000006	9.49651653556334
119.800000000003	8.77462386315428
120	8.04545783347336
120.199999999997	7.30960985482054
120.400000000009	6.56764521264641
120.600000000006	5.82014879809254
120.800000000003	5.06774077468321
121	4.31107054017514
121.199999999997	3.55079657379399
121.400000000009	2.78756386203697
121.599999999991	2.02199888754703
121.800000000003	1.25472675015496
122.000000000015	0.486391857122007
122.199999999997	-0.282347211181192
122.400000000009	-1.05084004356504
122.599999999991	-1.81845272175339
122.800000000003	-2.5845431284643
123.000000000015	-3.34844873301068
123.199999999997	-4.10951941400236
123.400000000009	-4.86714293935715
123.600000000006	-5.62071317730001
123.800000000003	-6.36958840635687
124.000000000015	-7.11311736703126
124.199999999997	-7.8506915114958
124.400000000009	-8.5817312730184
124.600000000006	-9.3056327178195
124.800000000003	-10.021761010587
125	-10.7294927607176
125.199999999997	-11.4282358056956
125.400000000009	-12.1174184650295
125.600000000006	-12.7964770315415
125.800000000003	-13.4648417140185
126	-14.1219314623543
126.199999999997	-14.767181999939
126.400000000009	-15.4000814162781
126.600000000006	-16.0201431723579
126.800000000003	-16.6268456017676
127	-17.2196402185817
127.200000000012	-17.798018796698
127.399999999994	-18.3615283229937
127.600000000006	-18.9097114755057
127.800000000003	-19.4420825486995
128	-19.9581686427265
128.200000000012	-20.4575320192373
128.399999999994	-20.9397567231319
128.600000000006	-21.4044584352891
128.800000000003	-21.8513005159118
129	-22.2799511666131
129.200000000012	-22.6900239260715
129.399999999994	-23.0810956818598
129.600000000006	-23.4527946201738
129.800000000003	-23.8048395039368
130	-24.1369978036677
130.200000000012	-24.4490234924243
130.399999999994	-24.7406399755372
130.600000000006	-25.0115599286981
130.800000000003	-25.2615325999522
131	-25.490369479845
131.200000000012	-25.6979173000698
131.399999999994	-25.8840070258259
131.600000000006	-26.0484624743802
131.800000000003	-26.1911476025301
132	-26.3119565344793
132.200000000012	-26.4107574286634
132.400000000009	-26.487399906931
132.600000000006	-26.5418040215704
132.800000000003	-26.5740004244951
133	-26.5840513261174
133.199999999997	-26.571954135804
133.400000000009	-26.5376571683047
133.600000000006	-26.4811502899636
133.800000000003	-26.4024983673185
134	-26.3017808119266
134.199999999997	-26.1790454101014
134.400000000009	-26.0343567533167
134.600000000006	-25.8678576005197
134.800000000003	-25.6797476377548
135.000000000015	-25.4702051104449
135.199999999997	-25.2393863680512
135.400000000009	-24.987489991459
135.599999999991	-24.714758870533
135.800000000003	-24.4214057737121
136.000000000015	-24.1075962864108
136.199999999997	-23.7735432065381
136.400000000009	-23.4195760776543
136.599999999991	-23.0460711993559
136.800000000003	-22.6533442484786
137.000000000015	-22.2416654931422
137.199999999997	-21.811349745605
137.400000000009	-21.3627743987981
137.600000000006	-20.8963141774427
137.800000000003	-20.4123418832647
138.000000000015	-19.9112979916183
138.199999999997	-19.3936794268257
138.400000000009	-18.859925660195
138.600000000006	-18.3103888483716
138.800000000003	-17.7454643494158
139	-17.1656910803509
139.199999999997	-16.5716435969397
139.400000000009	-15.9637771633347
139.600000000006	-15.3424763261435
139.800000000003	-14.7082494787738
140	-14.0617621086359
140.199999999997	-13.4036470307616
140.400000000009	-12.7343698689595
140.600000000006	-12.0543550061481
140.800000000003	-11.3641755648238
141	-10.6645262966087
141.200000000012	-9.9560391711346
141.399999999994	-9.23922489517341
141.600000000006	-8.5146112222128
141.800000000003	-7.7828491824751
142	-7.04463936232424
142.200000000012	-6.30059916348585
142.399999999994	-5.5512682303941
142.600000000006	-4.79722939071214
142.800000000003	-4.03916114130991
143	-3.2777514710457
143.200000000012	-2.51360884368619
143.399999999994	-1.74731217570252
143.600000000006	-0.97951884387684
143.800000000003	-0.210957890538373
144	0.557694132388925
144.200000000012	1.32586213197568
144.399999999994	2.09298713547793
144.600000000006	2.8584302608536
144.800000000003	3.6214813440259
145	4.38144073012423
145.200000000012	5.13767853203377
145.399999999994	5.88962657713821
145.600000000006	6.63671561550889
145.800000000003	7.37831140870667
146	8.11372795717274
146.200000000012	8.84231077785897
146.400000000009	9.56348001413382
146.600000000006	10.2766801779363
146.800000000003	10.9813222435764
147	11.6768038253486
147.199999999997	12.3625470820685
147.400000000009	13.0379812741764
147.600000000006	13.702520818626
147.800000000003	14.3555937094556
148	14.9966676424673
148.199999999997	15.6252131881111
148.400000000009	16.2406715931809
148.600000000006	16.8425047417622
148.800000000003	17.4302504548674
149.000000000015	18.0034815659629
149.199999999997	18.561720010137
149.400000000009	19.104437960316
149.599999999991	19.6311429574752
149.800000000003	20.1414197252692
150.000000000015	20.6348780408602
150.199999999997	21.1110915492633
150.400000000009	21.5696184303084
150.599999999991	22.0100632507323
150.800000000003	22.4320961906146
151.000000000015	22.8354040760055
151.199999999997	23.219643645197
151.400000000009	23.58445870326
151.600000000006	23.9295322916365
151.800000000003	24.2546046289991
152	24.5594339554834
152.199999999997	24.8437593846324
152.400000000009	25.1073054307086
152.600000000006	25.3498187603746
152.800000000003	25.5710975021158
153	25.7709882991748
153.199999999997	25.9493516571168
153.400000000009	26.1060341251831
153.600000000006	26.2408904003701
153.800000000003	26.3538179604585
154	26.4447418852431
154.199999999997	26.5135655986266
154.400000000009	26.5601735701606
154.600000000006	26.5845093557644
154.800000000003	26.5866109304413
155	26.5665477485731
155.200000000012	26.5243397149818
155.399999999994	26.4599653904311
155.600000000006	26.3734398881337
155.800000000003	26.2648517378925
156	26.1343212029508
156.200000000012	25.9819447790376
156.399999999994	25.8078098366242
156.600000000006	25.6120582782328
156.800000000003	25.3948972481202
157	25.1565382460554
157.200000000012	24.8971540757644
157.399999999994	24.6169166894542
157.600000000006	24.3160551239292
157.800000000003	23.9948437169532
158	23.6535654966761
158.200000000012	23.2925171032283
158.399999999994	22.9120311432082
158.600000000006	22.5124446305322
158.800000000003	22.0940553879448
159	21.6571518599101
159.200000000012	21.2020891766242
159.399999999994	20.7292983395939
159.600000000006	20.2392093368831
159.800000000003	19.7322072930492
160	19.2086775212497
160.200000000012	18.6690549233183
160.400000000009	18.1138078557143
160.600000000006	17.5434076249273
160.800000000003	16.9583402283826
161	16.3591165397626
161.199999999997	15.7462405129622
161.400000000009	15.120192536782
161.600000000006	14.4814842441096
161.800000000003	13.8306964146884
162	13.1684059212292
162.199999999997	12.4951080973553
162.400000000009	11.811275475901
162.600000000006	11.1174867579141
162.800000000003	10.4144248143362
163.000000000015	9.70273521116144
163.199999999997	8.98294682947447
163.400000000009	8.25557160147761
163.599999999991	7.52122544837514
163.800000000003	6.78060755602602
164.000000000015	6.03437881642331
164.199999999997	5.28311852041034
164.400000000009	4.52740790860116
164.599999999991	3.7679065915445
164.800000000003	3.00530356933455
165.000000000015	2.24021912345311
165.199999999997	1.47320909924322
165.400000000009	0.704873241729217
165.600000000006	-0.0640832449599684
165.800000000003	-0.83291843655992
166	-1.60096594858028
166.199999999997	-2.36765565355833
166.400000000009	-3.13243106487611
166.600000000006	-3.89466184864755
166.800000000003	-4.65364260944066
167	-5.40867329475356
167.199999999997	-6.15912562021669
167.400000000009	-6.90442441720106
167.600000000006	-7.64398347557148
167.800000000003	-8.37718043572461
168	-9.10338558010889
168.200000000012	-9.82198052327051
168.400000000009	-10.5323545956798
168.600000000006	-11.2339106313789
168.800000000003	-11.9260812423001
169	-12.6083180991702
169.200000000012	-13.2800553936527
169.399999999994	-13.9407108218564
169.600000000006	-14.5897094728172
169.800000000003	-15.226488150371
170	-15.8504907858189
170.200000000012	-16.4611993408999
170.399999999994	-17.0581617007873
170.600000000006	-17.6409310364342
170.800000000003	-18.2089808517847
171	-18.7617404034093
171.200000000012	-19.2987316107544
171.399999999994	-19.8195986337677
171.600000000006	-20.3239731501221
171.800000000003	-20.8113812614181
172	-21.2813377573608
172.200000000012	-21.7334668785404
172.399999999994	-22.1674633948092
172.600000000006	-22.5829777402377
172.800000000003	-22.9796105753829
173	-23.3569997298886
173.200000000012	-23.7148557024438
173.399999999994	-24.0529054433467
173.600000000006	-24.3708436397694
173.800000000003	-24.6683622197886
174	-24.9452130564648
174.199999999997	-25.2012160444974
174.400000000009	-25.4361928458534
174.600000000006	-25.6499147484303
174.800000000003	-25.8421463127713
175	-26.0127377728955
175.199999999997	-26.1616193717155
175.400000000009	-26.288698186663
175.600000000006	-26.3938152044111
175.800000000003	-26.4768249351655
176	-26.5376717434386
176.199999999997	-26.5763431164554
176.400000000009	-26.5927904657483
176.600000000006	-26.5869543983255
176.800000000003	-26.5588520473553
177.000000000015	-26.5085844693581
177.199999999997	-26.4362378846213
177.400000000009	-26.3418216401306
177.599999999991	-26.2253348330218
177.800000000003	-26.0868733748187
178.000000000015	-25.9266171613721
178.199999999997	-25.7447197583117
178.400000000009	-25.5412779987072
178.599999999991	-25.3164252284208
178.800000000003	-25.0703962386091
179.000000000015	-24.8034628199395
179.199999999997	-24.5158467204595
179.400000000009	-24.2077287116318
179.600000000006	-23.8793157157802
179.800000000003	-23.5308779027805
180	-23.1627439696526
180.199999999997	-22.7752752968132
180.400000000009	-22.3688161330685
180.600000000006	-21.9436791559312
180.800000000003	-21.5001823954006
181	-21.0386912369569
181.199999999997	-20.5596080007366
181.400000000009	-20.0633459249407
181.600000000006	-19.5503207136292
181.800000000003	-19.0209487736901
182	-18.4756403551985
182.200000000012	-17.914830359639
182.400000000009	-17.3390145467072
182.600000000006	-16.7487259050482
182.800000000003	-16.1444751563569
183	-15.5267406451184
183.200000000012	-14.8960002747859
183.399999999994	-14.2527577688781
183.600000000006	-13.5975587158068
183.800000000003	-12.9310011563168
184	-12.2536866676448
184.200000000012	-11.5661509886852
184.399999999994	-10.8688948524027
184.600000000006	-10.1625052729748
184.800000000003	-9.44766774063127
185	-8.72502414101011
185.200000000012	-7.99510032777628
185.399999999994	-7.2584175634514
185.600000000006	-6.5156097869165
185.800000000003	-5.76736448056312
186	-5.01430852497493
186.200000000012	-4.25702508446578
186.399999999994	-3.49614647123995
186.600000000006	-2.73235817942896
186.800000000003	-1.96631784002083
187	-1.19862433320979
187.200000000012	-0.429884873533739
187.400000000009	0.339225337936181
187.600000000006	1.10800189737485
187.800000000003	1.87580017185134
188	2.64204110817701
188.199999999997	3.40612982036693
188.400000000009	4.16740459144898
188.600000000006	4.9251818381404
188.800000000003	5.67881017231618
189	6.42766097189059
189.199999999997	7.17110401238711
189.400000000009	7.90852945539858
189.600000000006	8.63935808253143
189.800000000003	9.36300150181623
190	10.0788313679268
190.199999999997	10.7862167067349
190.400000000009	11.4845722671657
190.600000000006	12.1733396049244
190.800000000003	12.8519443900319
191.000000000015	13.5198012546435
191.199999999997	14.1763545776886
191.400000000009	14.8210881338207
191.599999999991	15.4534921236764
191.800000000003	16.0730213681257
192.000000000015	16.6790957451507
192.199999999997	17.2711538544547
192.400000000009	17.8487163605929
192.599999999991	18.4113730814175
192.800000000003	18.958690920742
193.000000000015	19.49016591983
193.199999999997	20.0053011601734
193.400000000009	20.5037031672933
193.600000000006	20.9850388114145
193.800000000003	21.4489037215164
194	21.8948055029497
194.199999999997	22.3223016493483
194.400000000009	22.7310885275019
194.600000000006	23.1209220530453
194.800000000003	23.4914941453533
195	23.8424371771526
195.199999999997	24.173420371701
195.400000000009	24.4841777984471
195.600000000006	24.7744515388373
195.800000000003	25.0439700578813
196	25.2925085862318
196.200000000012	25.5199143625213
196.399999999994	25.7260314558311
196.600000000006	25.910641315686
196.800000000003	26.0735373549131
197	26.2146187361723
197.200000000012	26.3338390021411
197.399999999994	26.4310859872584
197.600000000006	26.5062080059681
197.800000000003	26.5591459616854
198	26.5899330415624
198.200000000012	26.5985426606296
198.399999999994	26.5848594489903
198.600000000006	26.5488364165116
198.800000000003	26.4905816412526
199	26.4102348987706
199.200000000012	26.3078435792976
199.399999999994	26.1834241137093
199.600000000006	26.0370781366657
199.800000000003	25.8689765366593
200	25.6792770430837


==> figures/time_traces/time_traces-6.tsv <==
100	-50
100	50


==> figures/time_traces/time_traces-7.tsv <==
x	y
0	-8.65090884209545
0.19999999999709	-5.69376565583147
0.400000000008731	-2.38358485523457
0.600000000005821	1.38155693256667
0.80000000000291	5.36582082570891
1	9.07683063930447
1.19999999999709	12.1460686776823
1.40000000000873	14.7559735100252
1.60000000000582	17.4223778003096
1.80000000000291	20.3263713359123
2	23.1827046898133
2.20000000001164	25.7796091598225
2.39999999999418	28.2164428656455
2.60000000000582	30.6814576871135
2.80000000000291	33.1874774929117
3	35.6794069179225
3.20000000001164	38.0325284314592
3.39999999999418	40.0189990800157
3.60000000000582	41.4897032636948
3.80000000000291	42.62220425108
4	43.4902032621811
4.20000000001164	43.8060580666424
4.39999999999418	43.5420859324283
4.60000000000582	43.3447075751843
4.80000000001746	43.8301420409331
5	44.4535731838346
5.20000000001164	44.1624295935755
5.39999999999418	42.8132762594334
5.60000000000582	41.2612842408619
5.80000000000291	39.9866106175525
6	38.6095515155354
6.20000000001164	36.8108248742094
6.39999999999418	34.9451015796277
6.60000000000582	33.2261752952067
6.80000000000291	31.0670543319797
7	27.8076811482216
7.20000000001164	23.9712118269733
7.40000000000873	20.7567667528463
7.60000000000582	18.3718347179466
7.80000000000291	15.7158548030989
8	12.1306705376618
8.19999999999709	8.4543800161033
8.40000000000873	5.60734960651027
8.60000000000582	3.08160452024079
8.80000000000291	-0.161090223393772
9	-3.99357340474668
9.19999999999709	-7.38867750793864
9.40000000000873	-10.0337162613519
9.60000000000582	-12.5357147304712
9.80000000000291	-15.2271835405401
10	-17.7284563084793
10.1999999999971	-19.7729800794278
10.4000000000087	-21.6420815382461
10.5999999999913	-23.6127103956133
10.8000000000029	-25.5282850777997
11.0000000000146	-27.142576228028
11.1999999999971	-28.4433227321303
11.4000000000087	-29.4375417133274
11.5999999999913	-29.9522326140011
11.8000000000029	-29.8798428565756
12.0000000000146	-29.4970430797852
12.1999999999971	-29.0986271576394
12.4000000000087	-28.6671630342897
12.6000000000058	-27.90454433708
12.8000000000029	-26.709726254479
13.0000000000146	-25.3331718723608
13.1999999999971	-24.0308668119967
13.4000000000087	-22.6034212448989
13.6000000000058	-20.6020951124199
13.8000000000029	-17.9681881406471
14	-15.2796668012149
14.1999999999971	-12.9280001594549
14.4000000000087	-10.5168027163252
14.6000000000058	-7.45620039829876
14.8000000000029	-3.84736490996657
15	-0.311367069996372
15.1999999999971	2.74385101730283
15.4000000000087	5.41993898646015
15.6000000000058	8.02796636446051
15.8000000000029	10.9454762742366
16	14.4403195969678
16.2000000000116	18.3232285532023
16.3999999999942	21.9506354468322
16.6000000000058	24.829171826416
16.8000000000029	27.1261166480491
17	29.4341805237869
17.2000000000116	32.111517894779
17.3999999999942	34.8543829389933
17.6000000000058	37.0972580999355
17.8000000000029	38.6961828292679
18	40.0206834394826
18.2000000000116	41.359583633753
18.3999999999942	42.5615610017439
18.6000000000058	43.4116732209642
18.8000000000029	43.9536583783871
19	44.3449155594471
19.2000000000116	44.6101823788168
19.3999999999942	44.7340696934946
19.6000000000058	44.597195060147
19.8000000000029	43.8959855459549
20	42.4987635782935
20.2000000000116	40.7711625176569
20.3999999999942	39.2192962960603
20.6000000000058	37.8307624864386
20.8000000000029	36.174815986667
21	33.9749684344468
21.2000000000116	31.3858205216485
21.4000000000087	28.7322764734206
21.6000000000058	26.2471138140971
21.8000000000029	23.8742888878482
22	21.2885366157083
22.1999999999971	18.2760063352761
22.4000000000087	14.9350918304526
22.6000000000058	11.3941834041775
22.8000000000029	7.66111558285201
23	4.04557382375996
23.1999999999971	1.08529794554968
23.4000000000087	-1.44260376333832
23.6000000000058	-4.60294514196977
23.8000000000029	-8.75216350500968
24.0000000000146	-12.7422197697259
24.1999999999971	-15.3034269527025
24.4000000000087	-16.6814534207232
24.5999999999913	-18.1885091764248
24.8000000000029	-20.6191062228166
25.0000000000146	-23.5646912713465
25.1999999999971	-25.9495969086821
25.4000000000087	-27.1367949893795
25.5999999999913	-27.6360755891037
25.8000000000029	-28.452513408671
26.0000000000146	-29.6964279493915
26.1999999999971	-30.4330145595656
26.4000000000087	-30.1679835982612
26.6000000000058	-29.5338971336299
26.8000000000029	-29.1540519547763
27.0000000000146	-28.8178859709088
27.1999999999971	-28.0461078695882
27.4000000000087	-26.7079495770249
27.6000000000058	-24.9119558332367
27.8000000000029	-22.956210605751
28	-21.2396780885175
28.1999999999971	-19.6781573504783
28.4000000000087	-17.5511779306995
28.6000000000058	-14.5597606620754
28.8000000000029	-11.3658004370092
29	-8.56144181823729
29.1999999999971	-5.86417374468143
29.4000000000087	-2.87206195292027
29.6000000000058	0.274902338722305
29.8000000000029	3.39637507836198
30	6.65071002163516
30.2000000000116	10.0626742669635
30.3999999999942	13.4051503044751
30.6000000000058	16.5906250387979
30.8000000000029	19.709950944149
31	22.7089950184439
31.2000000000116	25.5925326459944
31.3999999999942	28.5394118658478
31.6000000000058	31.4858095918689
31.8000000000029	34.0588397136385
32	36.1244033514911
32.2000000000116	37.9654678926605
32.3999999999942	39.7059503757178
32.6000000000058	41.1646608315647
32.8000000000029	42.3478572138918
33	43.4974393969442
33.2000000000116	44.5061633807258
33.3999999999942	45.0617178553894
33.6000000000058	45.2794432730672
33.8000000000029	45.6630594812395
34	46.1009145689244
34.2000000000116	45.7473310451131
34.3999999999942	44.1887506508114
34.6000000000058	42.2167678097319
34.8000000000029	40.8272338739413
35	39.8763972851715
35.2000000000116	38.3199478588852
35.4000000000087	35.6271867750809
35.6000000000058	32.3959032854692
35.8000000000029	29.5650902499987
36	27.3415998322192
36.1999999999971	24.9798860941067
36.4000000000087	21.7244073585769
36.6000000000058	17.9129233746528
36.8000000000029	14.7073834065316
37	12.4054924927633
37.1999999999971	9.87852054110084
37.4000000000087	6.29238756526469
37.6000000000058	2.44480406145878
37.8000000000029	-0.639563311197473
38.0000000000146	-3.46168948876241
38.1999999999971	-6.98232110175408
38.4000000000087	-10.6939423566721
38.5999999999913	-13.3317533353963
38.8000000000029	-15.0866839978168
39.0000000000146	-17.3518938636706
39.1999999999971	-20.4892835889711
39.4000000000087	-23.2405612306112
39.5999999999913	-24.6211057726129
39.8000000000029	-25.3101174013374
40.0000000000146	-26.4883737580055
40.1999999999971	-28.1779611315873
40.4000000000087	-29.5115599619551
40.6000000000058	-30.2030267042398
40.8000000000029	-30.652016334907
41	-30.8841520469773
41.1999999999971	-30.397778990897
41.4000000000087	-29.2615474759324
41.6000000000058	-28.2067027691821
41.8000000000029	-27.4569659689671
42	-26.4456900950754
42.1999999999971	-24.8427832701533
42.4000000000087	-22.9810743773224
42.6000000000058	-20.9765892283158
42.8000000000029	-18.4888947668669
43	-15.4906507864714
43.2000000000116	-12.5453264220692
43.4000000000087	-10.1459857616748
43.6000000000058	-8.13196846360135
43.8000000000029	-5.90291090425832
44	-2.86445027668726
44.2000000000116	1.08599227118838
44.3999999999942	5.34236716173982
44.6000000000058	9.12886058107597
44.8000000000029	12.2935711538975
45	15.3048984444012
45.2000000000116	18.5334161495973
45.3999999999942	21.8444426933799
45.6000000000058	24.9192410763982
45.8000000000029	27.712798002221
46	30.448404966214
46.2000000000116	33.200078062681
46.3999999999942	35.6561125479986
46.6000000000058	37.4919683350085
46.8000000000029	38.9439940220737
47	40.5945660855823
47.2000000000116	42.4772671698158
47.3999999999942	43.9134691796224
47.6000000000058	44.4776097010652
47.8000000000029	44.6728540314212
48	45.1120191798918
48.2000000000116	45.6653165434896
48.3999999999942	45.771597599031
48.6000000000058	45.2596632746443
48.8000000000029	44.3268108292731
49	43.0459358424593
49.2000000000116	41.4531008403019
49.4000000000087	39.884943075262
49.6000000000058	38.5976538234847
49.8000000000029	37.1392460492907
50	34.7910579830976
50.1999999999971	31.6804186175421
50.4000000000087	28.735936046473
50.6000000000058	26.3731691058076
50.8000000000029	23.8859975352438
51	20.4901922421555
51.1999999999971	16.4713615483489
51.4000000000087	12.6664729652868
51.6000000000058	9.45959245430893
51.8000000000029	6.5464725170702
52.0000000000146	3.60277357861135
52.1999999999971	0.491136724334305
52.4000000000087	-2.82573034815329
52.5999999999913	-6.21331213259518
52.8000000000029	-9.35311101956629
53.0000000000146	-12.0969295899064
53.1999999999971	-14.7535552863691
53.4000000000087	-17.6272170405745
53.5999999999913	-20.4358725836749
53.8000000000029	-22.6167398771911
54.0000000000146	-24.0610978637821
54.1999999999971	-25.2818308048413
54.4000000000087	-26.658803048527
54.6000000000058	-27.9066042357833
54.8000000000029	-28.552623378861
55	-28.7676242777607
55.1999999999971	-29.1512354304103
55.4000000000087	-29.7502899547275
55.6000000000058	-29.8945307248217
55.8000000000029	-29.1287261010254
56	-27.9096095206983
56.1999999999971	-26.9771652166618
56.4000000000087	-26.4030397188706
56.6000000000058	-25.589242473694
56.8000000000029	-24.061740477205
57	-21.9676072408698
57.2000000000116	-19.7767518364498
57.4000000000087	-17.5156052418697
57.6000000000058	-14.7583322062634
57.8000000000029	-11.3770366810289
58	-7.90945132888556
58.2000000000116	-4.8962076119778
58.3999999999942	-2.07806991972082
58.6000000000058	1.08078410329588
58.8000000000029	4.49732689687435
59	7.6939839117662
59.2000000000116	10.7117595544254
59.3999999999942	14.0556320562938
59.6000000000058	17.8318250603208
59.8000000000029	21.5234942161605
60	24.6638084730497
60.2000000000116	27.176632853934
60.3999999999942	29.3216576007196
60.6000000000058	31.5067998065003
60.8000000000029	34.0466333822682
61	36.7111589131219
61.2000000000116	38.8764089222391
61.3999999999942	40.3163317883193
61.6000000000058	41.4330056294427
61.8000000000029	42.495942929567
62	43.3407357490004
62.2000000000116	43.9038211639548
62.3999999999942	44.4690912984267
62.6000000000058	44.9980886405328
62.8000000000029	44.9612406240215
63	44.1233605763302
63.1999999999971	42.9883091463913
63.4000000000087	42.0540079574587
63.6000000000058	41.1600086348687
63.8000000000029	39.9188636921688
64	38.3293456297557
64.1999999999971	36.6367484946896
64.4000000000087	34.7477187589738
64.6000000000058	32.3169274732926
64.8000000000029	29.4318361818895
65	26.6790591181989
65.1999999999971	24.2445621977347
65.4000000000087	21.4071117349038
65.6000000000058	17.5864127469354
65.8000000000029	13.5659321921589
66.0000000000146	10.6356445707383
66.1999999999971	8.75899156127126
66.4000000000087	6.45509864793035
66.5999999999913	2.78485008322432
66.8000000000029	-1.54439207930635
67.0000000000146	-5.25088629846748
67.1999999999971	-7.97928514968285
67.4000000000087	-10.2963449542865
67.5999999999913	-12.7020661889838
67.8000000000029	-15.2567664774775
68.0000000000146	-17.826359653779
68.1999999999971	-20.321343546054
68.4000000000087	-22.6333529137109
68.6000000000058	-24.5474300976065
68.8000000000029	-25.8737539063178
69	-26.7438331442559
69.1999999999971	-27.5911885826654
69.4000000000087	-28.7353597944077
69.6000000000058	-29.8078433907015
69.8000000000029	-29.9806529142532
70	-29.0384706582387
70.1999999999971	-27.8779275582273
70.4000000000087	-27.4879496609997
70.6000000000058	-27.5844700669803
70.8000000000029	-26.9340190516404
71	-25.0323325008359
71.2000000000116	-22.7896660010035
71.4000000000087	-21.172574207754
71.6000000000058	-19.8913924435575
71.8000000000029	-17.9932261618214
72	-15.324203957583
72.2000000000116	-12.6006364214954
72.3999999999942	-10.2242151782322
72.6000000000058	-7.71598847226276
72.8000000000029	-4.50998752751583
73	-0.764017339380142
73.2000000000116	2.96802420095982
73.3999999999942	6.3239804547634
73.6000000000058	9.27021405638034
73.8000000000029	12.0320024273422
74	15.0094714704785
74.2000000000116	18.4807602741367
74.3999999999942	22.0955815536336
74.6000000000058	25.1657628129789
74.8000000000029	27.518173977352
75	29.7587312871802
75.2000000000116	32.3717108651786
75.3999999999942	35.127878143397
75.6000000000058	37.4646673234625
75.8000000000029	39.1396569749408
76	40.287937988599
76.2000000000116	41.2494214844201
76.4000000000087	42.3841087678351
76.6000000000058	43.7739620249384
76.8000000000029	44.9810362352165
77	45.4467154860885
77.1999999999971	45.0942105205731
77.4000000000087	44.453236449571
77.6000000000058	44.0156351773001
77.8000000000029	43.6294531872239
78	42.793328546181
78.1999999999971	41.4017960304089
78.4000000000087	39.8618634892889
78.6000000000058	38.338492388222
78.8000000000029	36.2875158606663
79	33.3779728070065
79.1999999999971	30.3216061259389
79.4000000000087	27.9344364737868
79.6000000000058	25.7208758775124
79.8000000000029	22.6119994844682
80.0000000000146	18.8048099238846
80.1999999999971	15.4542861776422
80.4000000000087	12.6379705101254
80.5999999999913	9.21109525851509
80.8000000000029	5.108542604984
81.0000000000146	1.77625297909887
81.1999999999971	-0.303762817499805
81.4000000000087	-2.59741352449746
81.5999999999913	-6.10157282909943
81.8000000000029	-9.62894356778572
82.0000000000146	-11.8001843765721
82.1999999999971	-13.3298174422079
82.4000000000087	-15.7272253785954
82.6000000000058	-18.9356978865995
82.8000000000029	-21.7631193017955
83	-23.9025387680146
83.1999999999971	-25.8773926297099
83.4000000000087	-27.4940875197688
83.6000000000058	-27.943340981903
83.8000000000029	-27.4857687748775
84	-27.5122253371896
84.1999999999971	-28.6921642687909
84.4000000000087	-30.0200960945416
84.6000000000058	-30.2114801847453
84.8000000000029	-29.2139755894248
85	-27.8962603843146
85.2000000000116	-26.8599086524165
85.3999999999942	-26.0489667958767
85.6000000000058	-25.0339599928401
85.8000000000029	-23.2976034911717
86	-20.6497159328774
86.2000000000116	-17.687018735437
86.3999999999942	-15.2957358315519
86.6000000000058	-13.413451150495
86.8000000000029	-11.0314765626446
87	-7.63632037476901
87.2000000000116	-3.95903667734841
87.3999999999942	-0.850246688124776
87.6000000000058	1.7616279466203
87.8000000000029	4.46080604992391
88	7.50826818117183
88.2000000000116	10.8888789149978
88.3999999999942	14.4742279022927
88.6000000000058	17.9636480142317
88.8000000000029	21.012565956419
89	23.7201144318854
89.2000000000116	26.4665263987942
89.3999999999942	29.2681863017196
89.6000000000058	31.8233963249855
89.8000000000029	34.0292732667836
90	36.0365670110087
90.2000000000116	37.8360443700115
90.4000000000087	39.4204481142554
90.6000000000058	41.048862260845
90.8000000000029	42.7888467705136
91	44.1960503860461
91.1999999999971	44.8500904657734
91.4000000000087	45.002587150182
91.6000000000058	45.1316643472387
91.8000000000029	45.1799118317173
92	44.7267861955071
92.1999999999971	43.7255652081543
92.4000000000087	42.5266924136124
92.6000000000058	41.2853197743554
92.8000000000029	39.775284405867
93	37.7232735520931
93.1999999999971	35.253180782045
93.4000000000087	32.8170520733287
93.6000000000058	30.687080565708
93.8000000000029	28.5898550217937
94.0000000000146	26.098513333419
94.1999999999971	23.2345444583253
94.4000000000087	20.4169712953006
94.5999999999913	17.6777887899961
94.8000000000029	14.6448364759144
95.0000000000146	11.155163017081
95.1999999999971	7.56809784161362
95.4000000000087	4.22041444734072
95.5999999999913	1.1321027116891
95.8000000000029	-1.8311742698229
96.0000000000146	-4.86670707987974
96.1999999999971	-8.18957146397334
96.4000000000087	-11.6093951098857
96.6000000000058	-14.465224225869
96.8000000000029	-16.4959447191311
97	-18.3523833774087
97.1999999999971	-20.6058670389312
97.4000000000087	-22.7733928766711
97.6000000000058	-24.1527199832834
97.8000000000029	-25.1304942852956
98	-26.4957094728449
98.1999999999971	-27.9867862658546
98.4000000000087	-28.6964179367777
98.6000000000058	-28.6377873478092
98.8000000000029	-28.7205554684378
99	-29.2415074297404
99.2000000000116	-29.4011825922569
99.3999999999942	-28.5682846610584
99.6000000000058	-27.2155787857152
99.8000000000029	-26.1261731579357
100	-28.2720075967873
100.200000000012	-27.1064744564669
100.399999999994	-25.6800308157299
100.600000000006	-24.003511522623
100.800000000003	-22.0895562055662
101	-19.9524945365085
101.200000000012	-17.6083386328851
101.399999999994	-15.0747294058012
101.600000000006	-12.3707504483488
101.800000000017	-9.51672650346623
102	-6.53408553161796
102.200000000012	-3.44524543169262
102.399999999994	-0.273449992907969
102.600000000006	2.95742004663977
102.800000000003	6.22304824589442
103	9.4988928763675
103.200000000012	12.7603705597401
103.399999999994	15.9829797837087
103.600000000006	19.1424353665802
103.800000000003	22.2148979608263
104	25.1772639999268
104.200000000012	28.0073467825313
104.400000000009	30.6839125110173
104.600000000006	33.1867454016289
104.800000000003	35.4969056456835
105	37.597051731735
105.199999999997	39.4715511802351
105.400000000009	41.1063776686458
105.600000000006	42.4891226964976
105.800000000003	43.6092693123859
106	44.4584535314781
106.199999999997	45.0304296686662
106.400000000009	45.3209091234911
106.600000000006	45.3275952780392
106.800000000003	45.0503680936163
107	44.4913448644304
107.199999999997	43.6547569000101
107.400000000009	42.5468589703514
107.599999999991	41.1759609493034
107.800000000003	39.5524305184616
108.000000000015	37.6885587801776
108.199999999997	35.5983712948123
108.400000000009	33.2975113485973
108.599999999991	30.8032118528517
108.800000000003	28.1342335493985
109.000000000015	25.3106978786688
109.199999999997	22.3538715768973
109.400000000009	19.2860002855589
109.600000000006	16.1301771568938
109.800000000003	12.9101441526591
110.000000000015	9.650059993042
110.199999999997	6.37435274945973
110.400000000009	3.1076379356844
110.600000000006	-0.125438757050664
110.800000000003	-3.30046975769367
111	-6.39355563564334
111.199999999997	-9.38150347559962
111.400000000009	-12.2419446204753
111.600000000006	-14.9534065148027
111.800000000003	-17.4954166922975
112	-19.8487382367143
112.199999999997	-21.9956667453023
112.400000000009	-23.920168980039
112.600000000006	-25.6078376286972
112.800000000003	-27.0459142363919
113	-28.2235018510803
113.200000000012	-29.1317858497126
113.399999999994	-29.7640292776442
113.600000000006	-30.1154557735114
113.800000000003	-30.1832891661884
114	-29.966951363666
114.200000000012	-29.4681601361583
114.399999999994	-28.6908071390759
114.600000000006	-27.6407761838586
114.800000000003	-26.3259006493369
115	-24.7560119002586
115.200000000012	-22.9429148344618
115.399999999994	-20.9002644779951
115.600000000006	-18.6434322174985
115.800000000017	-16.1893937246481
116	-13.5565792170483
116.200000000012	-10.7647190135327
116.399999999994	-7.83476522444761
116.600000000006	-4.78881895151629
116.800000000003	-1.64990566990562
117	1.55835112415805
117.200000000012	4.81190300963809
117.399999999994	8.08631362997723
117.600000000006	11.3569141345743
117.800000000003	14.5991234642035
118	17.788633210912
118.200000000012	20.9014269744862
118.400000000009	23.9139500769516
118.600000000006	26.8035111008753
118.800000000003	29.5485324946926
119	32.1284902789764
119.199999999997	34.5238919110493
119.400000000009	36.7165694371819
119.600000000006	38.6900382852949
119.800000000003	40.4296016997972
120	41.9222722034108
120.199999999997	43.1567902866424
120.400000000009	44.1237772460259
120.600000000006	44.8158937831332
120.800000000003	45.2279262301416
121	45.3568153829578
121.199999999997	45.20164214673
121.400000000009	44.7635924455162
121.599999999991	44.0459397199097
121.800000000003	43.0540538393232
122.000000000015	41.795401039702
122.199999999997	40.2794790311782
122.400000000009	38.5177041184321
122.599999999991	36.5233105115437
122.800000000003	34.3112986170701
123.000000000015	31.8983463356124
123.199999999997	29.3026222822549
123.400000000009	26.5436018063548
123.600000000006	23.6419819414612
123.800000000003	20.6196059350469
124.000000000015	17.4992505402279
124.199999999997	14.3043565611432
124.400000000009	11.0588796722833
124.600000000006	7.78721259092462
124.800000000003	4.5140150430258
125	1.26394881082053
125.199999999997	-1.93854449480432
125.400000000009	-5.06940597647636
125.600000000006	-8.10511564218351
125.800000000003	-11.022841622978
126	-13.8006011950791
126.199999999997	-16.417478485897
126.400000000009	-18.8538483913402
126.600000000006	-21.0914718984788
126.800000000003	-23.1135174349211
127	-24.9047023564665
127.200000000012	-26.4515344339293
127.399999999994	-27.7424409426161
127.600000000006	-28.7677419344239
127.800000000003	-29.519676555049
128	-29.9925389011604
128.200000000012	-30.1827628139811
128.399999999994	-30.0889227475295
128.600000000006	-29.7117624309001
128.800000000003	-29.0542187612049
129	-28.1213174474838
129.200000000012	-26.9200215524244
129.399999999994	-25.4592129495219
129.600000000006	-23.7497922974855
129.800000000003	-21.8046713703119
130	-19.6385959149323
130.200000000012	-17.2679159048525
130.399999999994	-14.7104294981094
130.600000000006	-11.9852865015205
130.800000000003	-9.112933977714
131	-6.11501097971188
131.200000000012	-3.01413418711722
131.399999999994	0.166369401304442
131.600000000006	3.402621889746
131.800000000003	6.67028457232749
132	9.94476004714989
132.200000000012	13.2014837253388
132.400000000009	16.4160943011799
132.600000000006	19.5644479725419
132.800000000003	22.6227239158334
133	25.5677539021747
133.199999999997	28.3773798942732
133.400000000009	31.030591039043
133.600000000006	33.5075094490885
133.800000000003	35.7894759188941
134	37.8593047602865
134.199999999997	39.7015004558394
134.400000000009	41.3022820157134
134.600000000006	42.6495699279688
134.800000000003	43.7331172540944
135.000000000015	44.5447354432002
135.199999999997	45.0783567730477
135.400000000009	45.3299581649211
135.599999999991	45.2975872719301
135.800000000003	44.9815180262776
136.000000000015	44.3842803295906
136.199999999997	43.5104611319817
136.400000000009	42.3665373935741
136.599999999991	40.9609599215484
136.800000000003	39.304293419007
137.000000000015	37.4091077822753
137.199999999997	35.2897121848879
137.400000000009	32.9620124530844
137.600000000006	30.4435145242477
137.800000000003	27.7531907764811
138.000000000015	24.9112048406792
138.199999999997	21.9387809513013
138.400000000009	18.8582600515333
138.600000000006	15.6929876614918
138.800000000003	12.4668895813887
139	9.20410061114299
139.199999999997	5.9289872372297
139.400000000009	2.66625777077731
139.600000000006	-0.559316631808025
139.800000000003	-3.72345859257875
140	-6.80263093752809
140.199999999997	-9.77385395417206
140.400000000009	-12.614623487597
140.600000000006	-15.303320302443
140.800000000003	-17.819734523479
141	-20.1451671535628
141.200000000012	-22.2622213353174
141.399999999994	-24.1548229013091
141.600000000006	-25.8086047856008
141.800000000003	-27.2112177946136
142	-28.3522844108505
142.200000000012	-29.2232256153927
142.399999999994	-29.8173366221944
142.600000000006	-30.1300680210429
142.800000000003	-30.1591607595142
143	-29.9045005091451
143.200000000012	-29.3679504675998
143.399999999994	-28.5534332173868
143.600000000006	-27.4671072614737
143.800000000003	-26.11730866806
144	-24.5142534916911
144.200000000012	-22.6698689236673
144.399999999994	-20.5978668467634
144.600000000006	-18.3138243760306
144.800000000003	-15.8350514424054
145	-13.1803060935028
145.200000000012	-10.3695416342131
145.399999999994	-7.42377289402558
145.600000000006	-4.36503873887312
145.800000000003	-1.21635894321999
146	1.99846305279995
146.200000000012	5.25517646508726
146.400000000009	8.52934656199753
146.600000000006	11.7964420158801
146.800000000003	15.0319083166129
147	18.2113895691581
147.199999999997	21.3109825839678
147.400000000009	24.3073826639851
147.600000000006	27.1780164006494
147.800000000003	29.9012645502954
148	32.4566733582593
148.199999999997	34.8250376837
148.400000000009	36.988483590292
148.600000000006	38.9306968468855
148.800000000003	40.6371497092969
149.000000000015	42.0951314917886
149.199999999997	43.293680111891
149.400000000009	44.2236659181288
149.599999999991	44.8780213854393
149.800000000003	45.2518731127602
150.000000000015	45.3424788695634
150.199999999997	45.1491313718933
150.400000000009	44.6732022142504
150.599999999991	43.9182484501556
150.800000000003	42.8900217487008
151.000000000015	41.5963314682323
151.199999999997	40.046896488857
151.400000000009	38.2533041054027
151.600000000006	36.2290214693953
151.800000000003	33.9893278940091
152	31.5511250643106
152.199999999997	28.9327388565187
152.400000000009	26.1537897329204
152.600000000006	23.2351147564444
152.800000000003	20.1986663470325
153	17.0673412631597
153.199999999997	13.8647421728331
153.400000000009	10.6149469197772
153.600000000006	7.3423690654313
153.800000000003	4.07163975611837
154	0.827393459993904
154.199999999997	-2.36601087504409
154.400000000009	-5.48466779520429
154.600000000006	-8.50515689969493
154.800000000003	-11.404651984155
155	-14.1612124788781
155.200000000012	-16.7541025655349
155.399999999994	-19.1639315917195
155.600000000006	-21.372651798303
155.800000000003	-23.3636237552022
156	-25.1218204116372
156.200000000012	-26.634045283721
156.399999999994	-27.8890036521721
156.600000000006	-28.877266378277
156.800000000003	-29.5913202538653
157	-30.0257399138673
157.200000000012	-30.1773101227382
157.399999999994	-30.0449777136841
157.600000000006	-29.6297490200715
157.800000000003	-28.9347041591954
158	-27.9650429878616
158.200000000012	-26.7280364153358
158.399999999994	-25.2329290965583
158.600000000006	-23.4909294885634
158.800000000003	-21.515207761538
159	-19.3207394096339
159.200000000012	-16.9240474668617
159.399999999994	-14.3430601810353
159.600000000006	-11.5971216370615
159.800000000003	-8.70692902752526
160	-5.69429084522337
160.200000000012	-2.58186831405733
160.400000000009	0.606965212194518
160.600000000006	3.84824281158543
160.800000000003	7.11760708818867
161	10.3905132574341
161.199999999997	13.6423540852881
161.400000000009	16.8486141959538
161.600000000006	19.9851593048364
161.800000000003	23.0284903905915
162	25.9557825072583
162.199999999997	28.7449100409325
162.400000000009	31.3747257798349
162.600000000006	33.8254658882958
162.800000000003	36.0788955908642
163.000000000015	38.1181783862795
163.199999999997	39.9278527565154
163.400000000009	41.4941388503113
163.599999999991	42.8052729134791
163.800000000003	43.8515574263054
164.000000000015	44.6252040489282
164.199999999997	45.1203107670237
164.400000000009	45.3330658598556
164.599999999991	45.2619226873834
164.800000000003	44.9075193350862
165.000000000015	44.2724885816901
165.199999999997	43.3614474055906
165.400000000009	42.1811691991875
165.600000000006	40.7406507829324
165.800000000003	39.0509149831119
166	37.1247152177336
166.199999999997	34.9764011246818
166.400000000009	32.621968777617
166.600000000006	30.0791078762227
166.800000000003	27.3670721074668
167	24.5063824406294
167.199999999997	21.5185473676632
167.400000000009	18.425937459832
167.600000000006	15.2517400916556
167.800000000003	12.0198339584598
168	8.75455594424949
168.200000000012	5.48048350844202
168.400000000009	2.22225752407637
168.600000000006	-0.995613146922008
168.800000000003	-4.14896586188672
169	-7.21414448407055
169.200000000012	-10.1681068916241
169.399999999994	-12.9885991656522
169.600000000006	-15.6543674859806
169.800000000003	-18.1453255163385
170	-20.4426961422583
170.200000000012	-22.5292105632846
170.399999999994	-24.3892900538647
170.600000000006	-26.0090469016785
170.800000000003	-27.3762267071775
171	-28.4803672064467
171.200000000012	-29.3131363048345
171.399999999994	-29.8684501259147
171.600000000006	-30.142262070347
171.800000000003	-30.1324156348873
172	-29.8388388879549
172.200000000012	-29.263773718367
172.399999999994	-28.4116844991628
172.600000000006	-27.2890057445892
172.800000000003	-25.9040826981463
173	-24.2672731076834
173.200000000012	-22.3909363174188
173.399999999994	-20.2892331588617
173.600000000006	-17.9779265173404
173.800000000003	-15.4743184272941
174	-12.7972386592191
174.199999999997	-9.9669180017672
174.400000000009	-7.00470982180553
174.600000000006	-3.93283009010326
174.800000000003	-0.774272955201235
175	2.4471869815861
175.199999999997	5.70718454508411
175.400000000009	8.98114347482852
175.600000000006	12.2445430087496
175.800000000003	15.472951212361
176	18.6420637701235
176.199999999997	21.7279754418558
176.400000000009	24.7075101990612
176.600000000006	27.5583475672678
176.800000000003	30.2590247532967
177.000000000015	32.789084190841
177.199999999997	35.1294150950592
177.400000000009	37.2625150016319
177.599999999991	39.1724946680553
177.800000000003	40.8449939718578
178.000000000015	42.2673140165578
178.199999999997	43.4287219067934
178.400000000009	44.3205890049821
178.599999999991	44.936278536266
178.800000000003	45.2710719645601
179.000000000015	45.3223266525542
179.199999999997	45.0896608515824
179.400000000009	44.5749390501707
179.600000000006	43.7821298858713
179.800000000003	42.7172051274629
180	41.388103207204
180.199999999997	39.8047183717661
180.400000000009	37.9789206358241
180.600000000006	35.924493539965
180.800000000003	33.6569597702862
181	31.1933839451358
181.199999999997	28.5522633316547
181.400000000009	25.7534375176282
181.600000000006	22.8179546875128
181.800000000003	19.7679159963525
182	16.6263214983057
182.200000000012	13.4168378000539
182.400000000009	10.1635505954803
182.600000000006	6.89082778744865
182.800000000003	3.62324861261691
183	0.385437330469758
183.200000000012	-2.7981834934718
183.399999999994	-5.9036275948476
183.600000000006	-8.90755685104524
183.800000000003	-11.7874775813557
184	-14.5218174429682
184.200000000012	-17.0899567644691
184.399999999994	-19.4724431717442
184.600000000006	-21.651369088714
184.800000000003	-23.6105303367767
185	-25.3352790045303
185.200000000012	-26.8124969870993
185.399999999994	-28.0309073112049
185.600000000006	-28.9813827686129
185.800000000003	-29.656903415562
186	-30.052393597759
186.200000000012	-30.1647930206773
186.399999999994	-29.9932569681816
186.600000000006	-29.5391712748893
186.800000000003	-28.8059889861913
187	-27.7991467236852
187.200000000012	-26.526152198147
187.400000000009	-24.9966420105556
187.600000000006	-23.2222364406533
187.800000000003	-21.2162840317071
188	-18.9937512090701
188.199999999997	-16.5712654959819
188.400000000009	-13.9670884977788
188.600000000006	-11.2008942511424
188.800000000003	-8.29351946563958
189	-5.26682548094636
189.199999999997	-2.14358099945361
189.400000000009	1.05274978531375
189.600000000006	4.29820187629412
189.800000000003	7.56841298715712
190	10.8387472734393
190.199999999997	14.0845505105494
190.400000000009	17.2814263901254
190.600000000006	20.4053831750338
190.800000000003	23.4329321218446
191.000000000015	26.3412723566417
191.199999999997	29.1085388104827
191.400000000009	31.7139839884647
191.599999999991	34.1380703765717
191.800000000003	36.3625370884863
192.000000000015	38.3705373729539
192.199999999997	40.1468667325899
192.400000000009	41.6781969403638
192.599999999991	42.9531508902198
192.800000000003	43.9622123787672
193.000000000015	44.6977057868153
193.199999999997	45.1540010061621
193.400000000009	45.3277380805511
193.600000000006	45.2177698289314
193.800000000003	44.8249199005184
194	44.1519442145203
194.199999999997	43.2037717452576
194.400000000009	41.9876360181254
194.600000000006	40.5128694454822
194.800000000003	38.790597735485
195	36.8336639177725
195.199999999997	34.6567143050253
195.400000000009	32.2761412631139
195.600000000006	29.709851824627
195.800000000003	26.9770916502243
196	24.0984144681938
196.200000000012	21.0955748827486
196.399999999994	17.9912215578653
196.600000000006	14.8086136975807
196.800000000003	11.5715874755079
197	8.3045545591216
197.200000000012	5.03222069765894
197.399999999994	1.77917169923654
197.600000000006	-1.43026193915691
197.800000000003	-4.57193738152579
198	-7.62208173549714
198.200000000012	-10.5577594806122
198.399999999994	-13.3570998727053
198.600000000006	-15.9991628300916
198.800000000003	-18.4639316990656
199	-20.7326980365296
199.200000000012	-22.7884380182885
199.399999999994	-24.6158238947414
199.600000000006	-26.2011185362418
199.800000000003	-27.5323087121303
200	-28.599351703566
200	-43.7659381082108
199.800000000003	-42.6988481169627
199.600000000006	-41.3676097057684
199.399999999994	-39.7822670480939
199.200000000012	-37.9548348202033
199	-35.8990515446076
198.800000000003	-33.6302462690448
198.600000000006	-31.1654439821365
198.399999999994	-28.5233541228865
198.200000000012	-25.7239941427865
198	-22.7883046996726
197.800000000003	-19.7381568754755
197.600000000006	-16.5964862805199
197.399999999994	-13.3870656471228
197.200000000012	-10.1340374067907
197	-6.8617314203909
196.800000000003	-3.59473264797659
196.600000000006	-0.357745804736842
196.399999999994	2.82481863046893
196.200000000012	5.92912579129601
196	8.93191786030885
195.800000000003	11.8105475979234
195.600000000006	14.543261819589
195.400000000009	17.109508169711
195.199999999997	19.4900422726464
195	21.6669582551611
194.800000000003	23.6238647509233
194.600000000006	25.34611625764
194.400000000009	26.8208703432375
194.199999999997	28.0370016669638
194	28.9851779431905
193.800000000003	29.6581655291712
193.600000000006	30.0510350929326
193.400000000009	30.1610301281496
193.199999999997	29.9873261865893
193.000000000015	29.531069462147
192.800000000003	28.7956187650448
192.599999999991	27.7866029324693
192.400000000009	26.5116962251574
192.199999999997	24.9804134407022
192.000000000015	23.2041302734961
191.800000000003	21.1961735746959
191.599999999991	18.9717465422237
191.400000000009	16.5476947426858
191.199999999997	13.942278027634
191.000000000015	11.1750330569064
190.800000000003	8.2667066772581
190.600000000006	5.23916353494188
190.400000000009	2.11520431947557
190.199999999997	-1.08168216596959
190	-4.32750388170557
189.800000000003	-7.59786398248781
189.600000000006	-10.8681074879301
189.400000000009	-14.1135976007828
189.199999999997	-17.3099709127437
189	-20.4332611684891
188.800000000003	-23.4600028169807
188.600000000006	-26.3674257391699
188.400000000009	-29.1336671615842
188.199999999997	-31.7378889663914
188	-34.1604157762491
187.800000000003	-36.3829847529909
187.600000000006	-38.3889672855493
187.400000000009	-40.1633960387414
187.200000000012	-41.6929217652806
187	-42.9659237089835
186.800000000003	-43.9727650350483
186.600000000006	-44.7059380493162
186.399999999994	-45.160006397574
186.200000000012	-45.3315175453634
186	-45.2190863979556
185.800000000003	-44.8235586187659
185.600000000006	-44.147995629067
185.399999999994	-43.1974743558893
185.200000000012	-41.9790161236855
185	-40.5017495878663
184.800000000003	-38.7769531917173
184.600000000006	-36.8177464884325
184.399999999994	-34.6387787720149
184.200000000012	-32.2562554957629
184	-29.6880853635025
183.800000000003	-26.953721695454
183.600000000006	-24.0737848982437
183.399999999994	-21.0698478161106
183.200000000012	-17.9644043816046
183	-14.780792711391
182.800000000003	-11.5429988057751
182.600000000006	-8.27544471570885
182.400000000009	-5.00275395089042
182.200000000012	-1.74950478551875
182	1.4599360235602
181.800000000003	4.60148407724521
181.600000000006	7.65147417299265
181.400000000009	10.5869077273281
181.199999999997	13.3856850775488
181	16.026759507615
180.800000000003	18.4902928293702
180.600000000006	20.7577890637567
180.400000000009	22.8121847296349
180.199999999997	24.6379580925547
180	26.2213263490408
179.800000000003	27.5504199846221
179.600000000006	28.6153450008335
179.400000000009	29.4081629542754
179.199999999997	29.9229018062821
179.000000000015	30.1555923991864
178.800000000003	30.1043694902754
178.599999999991	29.7696138632321
178.400000000009	29.1539670092517
178.199999999997	28.262146172293
178.000000000015	27.1007867285622
177.800000000003	25.6785158530894
177.599999999991	24.0060649592368
177.400000000009	22.0961314869518
177.199999999997	19.9630741716424
177.000000000015	17.6227809799781
176.800000000003	15.0927532499271
176.600000000006	12.3921008230653
176.400000000009	9.54128053347301
176.199999999997	6.56175467462887
176	3.47584346823135
175.800000000003	0.306722943846708
175.600000000006	-2.92170140417091
175.400000000009	-6.18512476134001
175.199999999997	-9.45911446510329
175	-12.7191488186316
174.800000000003	-15.9406504485475
174.600000000006	-19.0992529223572
174.400000000009	-22.171180274948
174.199999999997	-25.1334369284627
174	-27.9638054600595
173.800000000003	-30.6409310713313
173.600000000006	-33.1445816051532
173.399999999994	-35.4559260261475
173.200000000012	-37.5576611759193
173	-39.4340232191652
172.800000000003	-41.0708505762056
172.600000000006	-42.4557833782523
172.399999999994	-43.5784635916393
172.200000000012	-44.4305459338899
172	-45.0055960994277
171.800000000003	-45.2991501650572
171.600000000006	-45.3089669194283
171.399999999994	-45.0351191789991
171.200000000012	-44.4797645130262
171	-43.6469507364349
170.800000000003	-42.5427630548838
170.600000000006	-41.175534966666
170.399999999994	-39.5557301723383
170.200000000012	-37.6956044987173
170	-35.6090470339077
169.800000000003	-33.3116377871452
169.600000000006	-30.820646712521
169.399999999994	-28.1548519139234
169.200000000012	-25.3343405234425
169	-22.3803669397243
168.800000000003	-19.3151854253904
168.600000000006	-16.16183820074
168.400000000009	-12.9439812523569
168.200000000012	-9.68577682810484
168	-6.41173316165935
167.800000000003	-3.14649028246914
167.600000000006	0.0853753844639824
167.400000000009	3.25952815014757
167.199999999997	6.35209063978876
167	9.33987688600927
166.800000000003	12.2005177696792
166.600000000006	14.9125062528664
166.400000000009	17.4553227788728
166.199999999997	19.8097149896125
166	21.9579943906436
165.800000000003	23.8841659534922
165.600000000006	25.5738808936173
165.400000000009	27.0143864283251
165.199999999997	28.194660128844
165.000000000015	29.1057053217155
164.800000000003	29.7407485057549
164.599999999991	30.0951723404184
164.400000000009	30.1663434415232
164.199999999997	29.953622892262
164.000000000015	29.458556299811
163.800000000003	28.6849541810412
163.599999999991	27.6387172112531
163.400000000009	26.3276322962197
163.199999999997	24.7613954696444
163.000000000015	22.9517689926796
162.800000000003	20.9125312618112
162.600000000006	18.6591424228459
162.400000000009	16.2084377293188
162.199999999997	13.5786508717372
162	10.7895447970543
161.800000000003	7.86226605211096
161.600000000006	4.81893983043911
161.400000000009	1.68239091555112
161.199999999997	-1.52388157024537
161	-4.77574298055584
160.800000000003	-8.04867732753191
160.600000000006	-11.3180765331252
160.400000000009	-14.5593947622334
160.200000000012	-17.7482733937125
160	-20.8607441429581
159.800000000003	-23.8734321976071
159.600000000006	-26.7636748237487
159.399999999994	-29.5096620132683
159.200000000012	-32.0906950992582
159	-34.4874286085413
158.800000000003	-36.6819330335016
158.600000000006	-38.657684247259
158.399999999994	-40.3997058630477
158.200000000012	-41.8948270454789
158	-43.1318389198869
157.800000000003	-44.1014966738156
157.600000000006	-44.7965295051591
157.399999999994	-45.2117379253939
157.200000000012	-45.3440424350913
157	-45.1924375491864
156.800000000003	-44.757977487058
156.600000000006	-44.0438787087883
156.399999999994	-43.0555679384388
156.200000000012	-41.8005598361256
156	-40.2882850412441
155.800000000003	-38.5300397769211
155.600000000006	-36.5390219885187
155.399999999994	-34.3302601018198
155.200000000012	-31.9203947940984
155	-29.3274749065341
154.800000000003	-26.5708919762373
154.600000000006	-23.6713824827662
154.400000000009	-20.6508874142863
154.199999999997	-17.5322331389397
154	-14.3388399624187
153.800000000003	-11.0946129881267
153.600000000006	-7.82391056952227
153.400000000009	-4.55136635477626
153.199999999997	-1.30161046986498
153	1.90094471340788
152.800000000003	5.03222267423534
152.600000000006	8.06862216096689
152.400000000009	10.9872478824462
152.199999999997	13.7661488931746
152	16.3844895678953
151.800000000003	18.8226508025667
151.600000000006	21.0623079596246
151.400000000009	23.086560436566
151.199999999997	24.8801298149089
151.000000000015	26.4295496238029
150.800000000003	27.7232330153111
150.599999999991	28.7514613096012
150.400000000009	29.5064250964376
150.199999999997	29.9823724045559
150.000000000015	30.175745637208
149.800000000003	30.0851724319036
149.599999999991	29.7113591027115
149.400000000009	29.0570467371349
149.199999999997	28.1271074538829
149.000000000015	26.9286073942061
148.800000000003	25.4706747651344
148.600000000006	23.7642701866537
148.400000000009	21.8221029071043
148.199999999997	19.6586993007617
148	17.2903723368051
147.800000000003	14.7349948348429
147.600000000006	12.0117709973472
147.400000000009	9.14115384686542
147.199999999997	6.14476212309132
147	3.04516897398808
146.800000000003	-0.134320912504728
146.600000000006	-3.36980410375037
146.400000000009	-6.63692421611149
146.200000000012	-9.91112601930337
146	-13.1678772547648
145.800000000003	-16.3827420762915
145.600000000006	-19.5314684341868
145.399999999994	-22.5902515088699
145.200000000012	-25.5360700732707
145	-28.3468837786991
144.800000000003	-31.0016763268225
144.600000000006	-33.4804930016456
144.399999999994	-35.7645744444693
144.200000000012	-37.8366095527696
144	-39.6810202148851
143.800000000003	-41.2840937568121
143.600000000006	-42.6339024257943
143.399999999994	-43.7202298532169
143.200000000012	-44.5347399144669
143	-45.071274310392
142.800000000003	-45.3259109172812
142.600000000006	-45.2967872382962
142.399999999994	-44.9840185244403
142.200000000012	-44.3898649452858
142	-43.5188771896911
141.800000000003	-42.3777614456951
141.600000000006	-40.9750982155058
141.399999999994	-39.3212665365065
141.200000000012	-37.4286171127692
141	-35.3115184654416
140.800000000003	-32.9860461175086
140.600000000006	-30.4695981407375
140.400000000009	-27.7808745681635
140.199999999997	-24.9400861004076
140	-21.9688525620485
139.800000000003	-18.889678442534
139.600000000006	-15.7255435234357
139.400000000009	-12.4999847797511
139.199999999997	-9.23727912789045
139	-5.96219701383522
138.800000000003	-2.69944581071483
138.600000000006	0.526609132226097
138.400000000009	3.69183431701902
138.199999999997	6.77230537049986
138.000000000015	9.74467828118484
137.800000000003	12.5866136500444
137.600000000006	15.2768887751151
137.400000000009	17.7953414994908
137.199999999997	20.123000815492
137.000000000015	22.2423620107202
136.800000000003	24.1375203010858
136.599999999991	25.7941673406077
136.400000000009	27.1997338207651
136.199999999997	28.3436553687389
136.000000000015	29.2174812402546
135.800000000003	29.8147342690711
135.599999999991	30.1308270365276
135.400000000009	30.1632289246334
135.199999999997	29.9116650591705
135.000000000015	29.3780866483749
134.800000000003	28.5665154706165
134.600000000006	27.4830178258891
134.400000000009	26.1357807643402
134.199999999997	24.5350496909088
134	22.6929025976642
133.800000000003	20.6231190142467
133.600000000006	18.3411931015656
133.400000000009	15.8643093356792
133.199999999997	13.2111258905981
133	10.4015198334414
132.800000000003	7.45650143237543
132.600000000006	4.39822839207228
132.400000000009	1.24986887037036
132.200000000012	-1.96475611722225
132	-5.22150232022272
131.800000000003	-8.49600774231759
131.600000000006	-11.7637068831717
131.399999999994	-15.0000012364704
131.200000000012	-18.1805508325231
131	-21.2814763905011
130.800000000003	-24.2794494470547
130.600000000006	-27.1518518222932
130.399999999994	-29.8770429719636
130.200000000012	-32.4345743955955
130	-34.8052949445167
129.800000000003	-36.9714052544416
129.600000000006	-38.9165543167069
129.399999999994	-40.6259955506432
129.200000000012	-42.0868165742375
129	-43.2881163640751
128.800000000003	-44.2210129356494
128.600000000006	-44.8785433718567
128.399999999994	-45.2556823611903
128.200000000012	-45.3494936439864
128	-45.1592343494581
127.800000000003	-44.6863310772473
127.600000000006	-43.934351203938
127.399999999994	-42.9090019788279
127.200000000012	-41.6180456906258
127	-40.0711637679829
126.800000000003	-38.2799304186411
126.600000000006	-36.2578393136134
126.400000000009	-34.0201744551745
126.199999999997	-31.5837686499332
126	-28.9668619846679
125.800000000003	-26.1890804450998
125.600000000006	-23.2713405669731
125.400000000009	-20.2356254988613
125.199999999997	-17.1047672832195
125	-13.9022858287163
124.800000000003	-10.6522396945067
124.600000000006	-7.37906990786957
124.400000000009	-4.10743743878065
124.199999999997	-0.86200099582219
124.000000000015	2.33284789656346
123.800000000003	5.45315489723386
123.600000000006	8.47548063669113
123.400000000009	11.3770498553898
123.199999999997	14.1360208140874
123.000000000015	16.7316979572466
122.800000000003	19.1446073391446
122.599999999991	21.3565816318258
122.400000000009	23.3509440664801
122.199999999997	25.1126951786396
122.000000000015	26.6286014817695
121.800000000003	27.8872471537602
121.599999999991	28.8791347107709
121.400000000009	29.5967978791856
121.199999999997	30.0348664881793
121	30.1900665401661
120.800000000003	30.0612113144203
120.600000000006	29.6492188926644
120.400000000009	28.9571472792637
120.199999999997	27.9902087913597
120	26.7557412661223
119.800000000003	25.2631218790915
119.600000000006	23.5236085912827
119.400000000009	21.5501873578769
119.199999999997	19.3575534850624
119	16.9621902124851
118.800000000003	14.3822643192764
118.600000000006	11.6372673675388
118.400000000009	8.74772258052125
118.200000000012	5.73520700160879
118	2.62241180412542
117.800000000003	-0.567108305969898
117.600000000006	-3.80933662869238
117.399999999994	-7.0799641931817
117.200000000012	-10.3544091309201
117	-13.6080015599862
116.800000000003	-16.8163039016987
116.600000000006	-19.9552663592313
116.399999999994	-23.0012639488158
116.200000000012	-25.9312696413849
116	-28.7231807624308
115.800000000017	-31.3560436580202
115.600000000006	-33.8101265421322
115.399999999994	-36.0669978512327
115.200000000012	-38.1096807300992
115	-39.9228028070504
114.800000000003	-41.4927082995036
114.600000000006	-42.8075918045568
114.399999999994	-43.8576217190908
114.200000000012	-44.634964699619
114	-45.1337372423859
113.800000000003	-45.3500482622893
113.600000000006	-45.2821808043125
113.399999999994	-44.9307139953642
113.200000000012	-44.2984252293268
113	-43.3900922406762
112.800000000003	-42.2124534655355
112.600000000006	-40.7743250716235
112.400000000009	-39.0866055718766
112.199999999997	-37.1620549509829
112	-35.0150819736638
111.800000000003	-32.661721209408
111.600000000006	-30.1196782315043
111.400000000009	-27.4081909309204
111.199999999997	-24.5477325240042
111	-21.5597760696759
110.800000000003	-18.4666904674271
110.600000000006	-15.2916686073913
110.400000000009	-12.0586096289776
110.199999999997	-8.79192055554309
110.000000000015	-5.51624629129706
109.800000000003	-2.25620134792565
109.600000000006	0.963787389703826
109.400000000009	4.1195625364352
109.199999999997	7.18738357375741
109.000000000015	10.1441588575586
108.800000000003	12.967644274277
108.599999999991	15.6365745898576
108.400000000009	18.1308297957219
108.199999999997	20.4316504692153
108.000000000015	22.5218048666172
107.800000000003	24.3856506834384
107.599999999991	26.0091631265043
107.400000000009	27.3800516237965
107.199999999997	28.4879487719342
107	29.3245447153526
106.800000000003	29.8835844422523
106.600000000006	30.1608361486948
106.400000000009	30.1541818083363
106.199999999997	29.8637405118371
106	29.2918077413082
105.800000000003	28.4426708072364
105.600000000006	27.3225739886767
105.400000000009	25.9398797897944
105.199999999997	24.3051036503507
105	22.430652572741
104.800000000003	20.3305514391548
104.600000000006	18.0204313890062
104.400000000009	15.5176327334061
104.200000000012	12.8410942560292
104	10.0110309213836
103.800000000003	7.04867593804969
103.600000000006	3.97621566627183
103.399999999994	0.816753589887282
103.200000000012	-2.40587076492035
103	-5.6673717812287
102.800000000003	-8.94324726725925
102.600000000006	-12.208912940533
102.399999999994	-15.4398259699627
102.200000000012	-18.6116686456441
102	-21.700558831597
101.800000000017	-24.6832512528473
101.600000000006	-27.5373264807988
101.399999999994	-30.2413550267227
101.200000000012	-32.775010666392
101	-35.1192084167263
100.800000000003	-37.2563061097244
100.600000000006	-39.1702905421521
100.399999999994	-40.8468311604212
100.200000000012	-42.2732876857369
100	-43.4388248712448
99.8000000000029	-41.2923928116366
99.6000000000058	-42.3817984394162
99.3999999999942	-43.7345043147594
99.2000000000116	-44.5674022459579
99	-44.4077270834413
98.8000000000029	-43.8867751221388
98.6000000000058	-43.8040070015102
98.4000000000087	-43.8626375904787
98.1999999999971	-43.1530059195555
98	-41.6619291265458
97.8000000000029	-40.2967139389966
97.6000000000058	-39.3189396369844
97.4000000000087	-37.9396125303721
97.1999999999971	-35.7720866926321
97	-33.5186030311096
96.8000000000029	-31.6621643728321
96.6000000000058	-29.63144387957
96.4000000000087	-26.7756147635867
96.1999999999971	-23.3557911176743
96.0000000000146	-20.0329267335807
95.8000000000029	-16.9973939235239
95.5999999999913	-14.0341169420119
95.4000000000087	-10.9458052063602
95.1999999999971	-7.59812181208734
95.0000000000146	-4.01105663661996
94.8000000000029	-0.521383177786555
94.5999999999913	2.51156913629511
94.4000000000087	5.25075164159966
94.1999999999971	8.06832480462434
94.0000000000146	10.932293679718
93.8000000000029	13.4236353680927
93.6000000000058	15.5208609120071
93.4000000000087	17.6508324196278
93.1999999999971	20.0869611283441
93	22.5570538983921
92.8000000000029	24.609064752166
92.6000000000058	26.1191001206545
92.4000000000087	27.3604727599114
92.1999999999971	28.5593455544533
92	29.5605665418061
91.8000000000029	30.0136921780164
91.6000000000058	29.9654446935378
91.4000000000087	29.836367496481
91.1999999999971	29.6838708120725
91	29.0298307323452
90.8000000000029	27.6226271168126
90.6000000000058	25.882642607144
90.4000000000087	24.2542284605545
90.2000000000116	22.6698247163106
90	20.8703473573077
89.8000000000029	18.8630536130826
89.6000000000058	16.6571766712845
89.3999999999942	14.1019666480187
89.2000000000116	11.3003067450932
89	8.55389477818447
88.8000000000029	5.84634630271803
88.6000000000058	2.7974283605307
88.3999999999942	-0.691991751408221
88.2000000000116	-4.27734073870317
88	-7.65795147252914
87.8000000000029	-10.7054136037771
87.6000000000058	-13.4045917070807
87.3999999999942	-16.0164663418257
87.2000000000116	-19.1252563310494
87	-22.80254002847
86.8000000000029	-26.1976962163456
86.6000000000058	-28.5796708041959
86.3999999999942	-30.4619554852529
86.2000000000116	-32.8532383891379
86	-35.8159355865784
85.8000000000029	-38.4638231448726
85.6000000000058	-40.200179646541
85.3999999999942	-41.2151864495777
85.2000000000116	-42.0261283061175
85	-43.0624800380156
84.8000000000029	-44.3801952431257
84.6000000000058	-45.3776998384462
84.4000000000087	-45.1863157482425
84.1999999999971	-43.8583839224919
84	-42.6784449908906
83.8000000000029	-42.6519884285785
83.6000000000058	-43.109560635604
83.4000000000087	-42.6603071734698
83.1999999999971	-41.0436122834108
83	-39.0687584217155
82.8000000000029	-36.9293389554965
82.6000000000058	-34.1019175403004
82.4000000000087	-30.8934450322963
82.1999999999971	-28.4960370959089
82.0000000000146	-26.966404030273
81.8000000000029	-24.7951632214867
81.5999999999913	-21.2677924828004
81.4000000000087	-17.7636331781984
81.1999999999971	-15.4699824712008
81.0000000000146	-13.3899666746021
80.8000000000029	-10.057677048717
80.5999999999913	-5.95512439518587
80.4000000000087	-2.52824914357557
80.1999999999971	0.288066523941223
80.0000000000146	3.63859027018362
79.8000000000029	7.44577983076725
79.6000000000058	10.5546562238114
79.4000000000087	12.7682168200859
79.1999999999971	15.1553864722379
79	18.2117531533056
78.8000000000029	21.1212962069653
78.6000000000058	23.172272734521
78.4000000000087	24.6956438355879
78.1999999999971	26.2355763767079
78	27.6271088924801
77.8000000000029	28.4632335335229
77.6000000000058	28.8494155235991
77.4000000000087	29.28701679587
77.1999999999971	29.9279908668721
77	30.2804958323876
76.8000000000029	29.8148165815156
76.6000000000058	28.6077423712374
76.4000000000087	27.2178891141342
76.2000000000116	26.0832018307191
76	25.121718334898
75.8000000000029	23.9734373212399
75.6000000000058	22.2984476697615
75.3999999999942	19.9616584896961
75.2000000000116	17.2054912114776
75	14.5925116334792
74.8000000000029	12.351954323651
74.6000000000058	9.99954315927796
74.3999999999942	6.92936189993258
74.2000000000116	3.31454062043575
74	-0.156748183222509
73.8000000000029	-3.1342172263588
73.6000000000058	-5.89600559732063
73.3999999999942	-8.84223919893757
73.2000000000116	-12.1981954527411
73	-15.9302369930811
72.8000000000029	-19.6762071812168
72.6000000000058	-22.8822081259637
72.3999999999942	-25.3904348319331
72.2000000000116	-27.7668560751964
72	-30.490423611284
71.8000000000029	-33.1594458155224
71.6000000000058	-35.0576120972584
71.4000000000087	-36.338793861455
71.2000000000116	-37.9558856547045
71	-40.1985521545369
70.8000000000029	-42.1002387053414
70.6000000000058	-42.7506897206812
70.4000000000087	-42.6541693147007
70.1999999999971	-43.0441472119283
70	-44.2046903119397
69.8000000000029	-45.1468725679541
69.6000000000058	-44.9740630444025
69.4000000000087	-43.9015794481086
69.1999999999971	-42.7574082363664
69	-41.9100527979569
68.8000000000029	-41.0399735600188
68.6000000000058	-39.7136497513075
68.4000000000087	-37.7995725674119
68.1999999999971	-35.487563199755
68.0000000000146	-32.9925793074799
67.8000000000029	-30.4229861311784
67.5999999999913	-27.8682858426848
67.4000000000087	-25.4625646079875
67.1999999999971	-23.1455048033838
67.0000000000146	-20.4171059521684
66.8000000000029	-16.7106117330073
66.5999999999913	-12.3813695704766
66.4000000000087	-8.71112100577061
66.1999999999971	-6.4072280924297
66.0000000000146	-4.53057508296267
65.8000000000029	-1.60028746154208
65.6000000000058	2.42019309323448
65.4000000000087	6.24089208120286
65.1999999999971	9.07834254403378
65	11.5128394644979
64.8000000000029	14.2656165281886
64.6000000000058	17.1507078195916
64.4000000000087	19.5814991052728
64.1999999999971	21.4705288409886
64	23.1631259760547
63.8000000000029	24.7526440384679
63.6000000000058	25.9937889811677
63.4000000000087	26.8877883037577
63.1999999999971	27.8220894926903
63	28.9571409226293
62.8000000000029	29.7950209703205
62.6000000000058	29.8318689868319
62.3999999999942	29.3028716447258
62.2000000000116	28.7376015102538
62	28.1745160952994
61.8000000000029	27.329723275866
61.6000000000058	26.2667859757418
61.3999999999942	25.1501121346184
61.2000000000116	23.7101892685382
61	21.5449392594209
60.8000000000029	18.8804137285672
60.6000000000058	16.3405801527993
60.3999999999942	14.1554379470186
60.2000000000116	12.0104132002331
60	9.49758881934878
59.8000000000029	6.35727456245951
59.6000000000058	2.66560540661986
59.3999999999942	-1.11058759740714
59.2000000000116	-4.45446009927555
59	-7.47223574193476
58.8000000000029	-10.6688927568266
58.6000000000058	-14.0854355504051
58.3999999999942	-17.2442895734218
58.2000000000116	-20.0624272656788
58	-23.0756709825865
57.8000000000029	-26.5432563347298
57.6000000000058	-29.9245518599643
57.4000000000087	-32.6818248955707
57.2000000000116	-34.9429714901507
57	-37.1338268945708
56.8000000000029	-39.227960130906
56.6000000000058	-40.755462127395
56.4000000000087	-41.5692593725716
56.1999999999971	-42.1433848703627
56	-43.0758291743993
55.8000000000029	-44.2949457547264
55.6000000000058	-45.0607503785227
55.4000000000087	-44.9165096084284
55.1999999999971	-44.3174550841113
55	-43.9338439314617
54.8000000000029	-43.718843032562
54.6000000000058	-43.0728238894842
54.4000000000087	-41.8250227022279
54.1999999999971	-40.4480504585423
54.0000000000146	-39.2273175174831
53.8000000000029	-37.7829595308921
53.5999999999913	-35.6020922373759
53.4000000000087	-32.7934366942754
53.1999999999971	-29.9197749400701
53.0000000000146	-27.2631492436073
52.8000000000029	-24.5193306732673
52.5999999999913	-21.3795317862962
52.4000000000087	-17.9919500018543
52.1999999999971	-14.6750829293667
52.0000000000146	-11.5634460750896
51.8000000000029	-8.61974713663077
51.6000000000058	-5.70662719939204
51.4000000000087	-2.49974668841416
51.1999999999971	1.30514189464791
51	5.32397258845454
50.8000000000029	8.7197778815428
50.6000000000058	11.2069494521066
50.4000000000087	13.569716392772
50.1999999999971	16.5141989638411
50	19.6248383293966
49.8000000000029	21.9730263955898
49.6000000000058	23.4314341697837
49.4000000000087	24.7187234215611
49.2000000000116	26.2868811866009
49	27.8797161887583
48.8000000000029	29.1605911755721
48.6000000000058	30.0934436209434
48.3999999999942	30.60537794533
48.2000000000116	30.4990968897886
48	29.9457995261909
47.8000000000029	29.5066343777203
47.6000000000058	29.3113900473643
47.3999999999942	28.7472495259214
47.2000000000116	27.3110475161148
47	25.4283464318814
46.8000000000029	23.7777743683728
46.6000000000058	22.3257486813075
46.3999999999942	20.4898928942977
46.2000000000116	18.0338584089801
46	15.282185312513
45.8000000000029	12.54657834852
45.6000000000058	9.75302142269726
45.3999999999942	6.67822303967894
45.2000000000116	3.36719649589635
45	0.138678790700253
44.8000000000029	-2.87264849980341
44.6000000000058	-6.03735907262499
44.3999999999942	-9.82385249196114
44.2000000000116	-14.0802273825126
44	-18.0306699303882
43.8000000000029	-21.0691305579593
43.6000000000058	-23.2981881173023
43.4000000000087	-25.3122054153757
43.2000000000116	-27.7115460757702
43	-30.6568704401723
42.8000000000029	-33.6551144205679
42.6000000000058	-36.1428088820168
42.4000000000087	-38.1472940310233
42.1999999999971	-40.0090029238543
42	-41.6119097487763
41.8000000000029	-42.623185622668
41.6000000000058	-43.372922422883
41.4000000000087	-44.4277671296334
41.1999999999971	-45.563998644598
41	-46.0503717006783
40.8000000000029	-45.818235988608
40.6000000000058	-45.3692463579408
40.4000000000087	-44.6777796156561
40.1999999999971	-43.3441807852883
40.0000000000146	-41.6545934117065
39.8000000000029	-40.4763370550384
39.5999999999913	-39.7873254263139
39.4000000000087	-38.4067808843121
39.1999999999971	-35.6555032426721
39.0000000000146	-32.5181135173715
38.8000000000029	-30.2529036515178
38.5999999999913	-28.4979729890973
38.4000000000087	-25.8601620103731
38.1999999999971	-22.148540755455
38.0000000000146	-18.6279091424634
37.8000000000029	-15.8057829648984
37.6000000000058	-12.7214155922422
37.4000000000087	-8.87383208843627
37.1999999999971	-5.28769911260013
37	-2.76072716093764
36.8000000000029	-0.458836247169376
36.6000000000058	2.74670372095185
36.4000000000087	6.55818770487597
36.1999999999971	9.8136664404057
36	12.1753801785182
35.8000000000029	14.3988705962977
35.6000000000058	17.2296836317682
35.4000000000087	20.46096712138
35.2000000000116	23.1537282051842
35	24.7101776314705
34.8000000000029	25.6610142202404
34.6000000000058	27.0505481560309
34.3999999999942	29.0225309971105
34.2000000000116	30.5811113914121
34	30.9346949152234
33.8000000000029	30.4968398275386
33.6000000000058	30.1132236193663
33.3999999999942	29.8954982016884
33.2000000000116	29.3399437270248
33	28.3312197432432
32.8000000000029	27.1816375601909
32.6000000000058	25.9984411778637
32.3999999999942	24.5397307220168
32.2000000000116	22.7992482389596
32	20.9581836977902
31.8000000000029	18.8926200599376
31.6000000000058	16.319589938168
31.3999999999942	13.3731922121469
31.2000000000116	10.4263129922934
31	7.54277536474296
30.8000000000029	4.543731290448
30.6000000000058	1.42440538509697
30.3999999999942	-1.76106934922589
30.2000000000116	-5.10354538673745
30	-8.51550963206581
29.8000000000029	-11.769844575339
29.6000000000058	-14.8913173149787
29.4000000000087	-18.0382816066212
29.1999999999971	-21.0303933983824
29	-23.7276614719383
28.8000000000029	-26.5320200907102
28.6000000000058	-29.7259803157764
28.4000000000087	-32.7173975844005
28.1999999999971	-34.8443770041792
28	-36.4058977422185
27.8000000000029	-38.1224302594519
27.6000000000058	-40.0781754869377
27.4000000000087	-41.8741692307259
27.1999999999971	-43.2123275232892
27.0000000000146	-43.9841056246097
26.8000000000029	-44.3202716084773
26.6000000000058	-44.7001167873309
26.4000000000087	-45.3342032519622
26.1999999999971	-45.5992342132666
26.0000000000146	-44.8626476030924
25.8000000000029	-43.618733062372
25.5999999999913	-42.8022952428046
25.4000000000087	-42.3030146430805
25.1999999999971	-41.1158165623831
25.0000000000146	-38.7309109250475
24.8000000000029	-35.7853258765175
24.5999999999913	-33.3547288301258
24.4000000000087	-31.8476730744242
24.1999999999971	-30.4696466064035
24.0000000000146	-27.9084394234268
23.8000000000029	-23.9183831587106
23.6000000000058	-19.7691647956707
23.4000000000087	-16.6088234170393
23.1999999999971	-14.0809217081513
23	-11.120645829941
22.8000000000029	-7.50510407084895
22.6000000000058	-3.77203624952343
22.4000000000087	-0.2311278232484
22.1999999999971	3.10978668157514
22	6.12231696200731
21.8000000000029	8.70806923414725
21.6000000000058	11.0808941603961
21.4000000000087	13.5660568197197
21.2000000000116	16.2196008679475
21	18.8087487807458
20.8000000000029	21.0085963329661
20.6000000000058	22.6645428327376
20.3999999999942	24.0530766423594
20.2000000000116	25.604942863956
20	27.3325439245926
19.8000000000029	28.729765892254
19.6000000000058	29.430975406446
19.3999999999942	29.5678500397936
19.2000000000116	29.4439627251158
19	29.1786959057462
18.8000000000029	28.7874387246861
18.6000000000058	28.2454535672632
18.3999999999942	27.3953413480429
18.2000000000116	26.193363980052
18	24.8544637857817
17.8000000000029	23.5299631755669
17.6000000000058	21.9310384462345
17.3999999999942	19.6881632852924
17.2000000000116	16.9452982410781
17	14.2679608700859
16.8000000000029	11.9598969943481
16.6000000000058	9.66295217271499
16.3999999999942	6.78441579313125
16.2000000000116	3.15700889950134
16	-0.725900056733144
15.8000000000029	-4.22074337946441
15.6000000000058	-7.13825328924045
15.4000000000087	-9.74628066724081
15.1999999999971	-12.4223686363981
15	-15.4775867236973
14.8000000000029	-19.0135845636675
14.6000000000058	-22.6224200519997
14.4000000000087	-25.6830223700261
14.1999999999971	-28.0942198131559
14	-30.4458864549159
13.8000000000029	-33.1344077943481
13.6000000000058	-35.7683147661209
13.4000000000087	-37.7696408985999
13.1999999999971	-39.1970864656976
13.0000000000146	-40.4993915260618
12.8000000000029	-41.87594590818
12.6000000000058	-43.0707639907809
12.4000000000087	-43.8333826879906
12.1999999999971	-44.2648468113404
12.0000000000146	-44.6632627334862
11.8000000000029	-45.0460625102766
11.5999999999913	-45.1184522677021
11.4000000000087	-44.6037613670283
11.1999999999971	-43.6095423858313
11.0000000000146	-42.3087958817289
10.8000000000029	-40.6945047315007
10.5999999999913	-38.7789300493142
10.4000000000087	-36.8083011919471
10.1999999999971	-34.9391997331287
10	-32.8946759621803
9.80000000000291	-30.393403194241
9.60000000000582	-27.7019343841722
9.40000000000873	-25.1999359150528
9.19999999999709	-22.5548971616396
9	-19.1597930584476
8.80000000000291	-15.3273098770947
8.60000000000582	-12.0846151334602
8.40000000000873	-9.5588700471907
8.19999999999709	-6.71183963759766
8	-3.0355491160392
7.80000000000291	0.549635149397885
7.60000000000582	3.20561506424566
7.40000000000873	5.59054709914537
7.20000000001164	8.80499217327228
7	12.6414614945206
6.80000000000291	15.9008346782787
6.60000000000582	18.0599556415057
6.39999999999418	19.7788819259267
6.20000000001164	21.6446052205084
6	23.4433318618344
5.80000000000291	24.8203909638515
5.60000000000582	26.0950645871609
5.39999999999418	27.6470566057324
5.20000000001164	28.9962099398745
5	29.2873535301337
4.80000000001746	28.6639223872322
4.60000000000582	28.1784879214833
4.39999999999418	28.3758662787273
4.20000000001164	28.6398384129415
4	28.3239836084801
3.80000000000291	27.455984597379
3.60000000000582	26.3234836099938
3.39999999999418	24.8527794263148
3.20000000001164	22.8663087777582
3	20.5131872642216
2.80000000000291	18.0212578392108
2.60000000000582	15.5152380334125
2.39999999999418	13.0502232119445
2.20000000001164	10.6133895061216
2	8.01648503611229
1.80000000000291	5.16015168221139
1.60000000000582	2.25615814660865
1.40000000000873	-0.410246143675728
1.19999999999709	-3.02015097601867
1	-6.08938901439649
0.80000000000291	-9.80039882799205
0.600000000005821	-13.7846627211343
0.400000000008731	-17.5498045089355
0.19999999999709	-20.8599853095324
0	-23.8171284957964


==> figures/time_traces/time_traces-8.tsv <==
0	-16.2340186689459
0.19999999999709	-13.2768754826819
0.400000000008731	-9.96669468208505
0.600000000005821	-6.20155289428381
0.80000000000291	-2.21728900114157
1	1.49372081245399
1.19999999999709	4.56295885083181
1.40000000000873	7.17286368317475
1.60000000000582	9.83926797345913
1.80000000000291	12.7432615090619
2	15.5995948629628
2.20000000001164	18.196499332972
2.39999999999418	20.633333038795
2.60000000000582	23.098347860263
2.80000000000291	25.6043676660613
3	28.0962970910721
3.20000000001164	30.4494186046087
3.39999999999418	32.4358892531653
3.60000000000582	33.9065934368443
3.80000000000291	35.0390944242295
4	35.9070934353306
4.20000000001164	36.2229482397919
4.39999999999418	35.9589761055778
4.60000000000582	35.7615977483338
4.80000000001746	36.2470322140826
5	36.8704633569842
5.20000000001164	36.579319766725
5.39999999999418	35.2301664325829
5.60000000000582	33.6781744140114
5.80000000000291	32.403500790702
6	31.0264416886849
6.20000000001164	29.2277150473589
6.39999999999418	27.3619917527772
6.60000000000582	25.6430654683562
6.80000000000291	23.4839445051292
7	20.2245713213711
7.20000000001164	16.3881020001228
7.40000000000873	13.1736569259959
7.60000000000582	10.7887248910961
7.80000000000291	8.13274497624837
8	4.54756071081128
8.19999999999709	0.871270189252822
8.40000000000873	-1.97576022034022
8.60000000000582	-4.50150530660969
8.80000000000291	-7.74420005024425
9	-11.5766832315972
9.19999999999709	-14.9717873347891
9.40000000000873	-17.6168260882023
9.60000000000582	-20.1188245573217
9.80000000000291	-22.8102933673906
10	-25.3115661353298
10.1999999999971	-27.3560899062782
10.4000000000087	-29.2251913650966
10.5999999999913	-31.1958202224637
10.8000000000029	-33.1113949046502
11.0000000000146	-34.7256860548785
11.1999999999971	-36.0264325589808
11.4000000000087	-37.0206515401778
11.5999999999913	-37.5353424408516
11.8000000000029	-37.4629526834261
12.0000000000146	-37.0801529066357
12.1999999999971	-36.6817369844899
12.4000000000087	-36.2502728611402
12.6000000000058	-35.4876541639304
12.8000000000029	-34.2928360813295
13.0000000000146	-32.9162816992113
13.1999999999971	-31.6139766388471
13.4000000000087	-30.1865310717494
13.6000000000058	-28.1852049392704
13.8000000000029	-25.5512979674976
14	-22.8627766280654
14.1999999999971	-20.5111099863054
14.4000000000087	-18.0999125431756
14.6000000000058	-15.0393102251492
14.8000000000029	-11.4304747368171
15	-7.89447689684685
15.1999999999971	-4.83925880954765
15.4000000000087	-2.16317084039033
15.6000000000058	0.444856537610031
15.8000000000029	3.36236644738608
16	6.85720977011734
16.2000000000116	10.7401187263518
16.3999999999942	14.3675256199817
16.6000000000058	17.2460619995655
16.8000000000029	19.5430068211986
17	21.8510706969364
17.2000000000116	24.5284080679285
17.3999999999942	27.2712731121428
17.6000000000058	29.514148273085
17.8000000000029	31.1130730024174
18	32.4375736126321
18.2000000000116	33.7764738069025
18.3999999999942	34.9784511748934
18.6000000000058	35.8285633941137
18.8000000000029	36.3705485515366
19	36.7618057325967
19.2000000000116	37.0270725519663
19.3999999999942	37.1509598666441
19.6000000000058	37.0140852332965
19.8000000000029	36.3128757191045
20	34.9156537514431
20.2000000000116	33.1880526908065
20.3999999999942	31.6361864692098
20.6000000000058	30.2476526595881
20.8000000000029	28.5917061598166
21	26.3918586075963
21.2000000000116	23.802710694798
21.4000000000087	21.1491666465701
21.6000000000058	18.6640039872466
21.8000000000029	16.2911790609977
22	13.7054267888578
22.1999999999971	10.6928965084256
22.4000000000087	7.35198200360208
22.6000000000058	3.81107357732705
22.8000000000029	0.0780057560015315
23	-3.53753600309052
23.1999999999971	-6.4978118813008
23.4000000000087	-9.0257135901888
23.6000000000058	-12.1860549688203
23.8000000000029	-16.3352733318602
24.0000000000146	-20.3253295965763
24.1999999999971	-22.886536779553
24.4000000000087	-24.2645632475737
24.5999999999913	-25.7716190032753
24.8000000000029	-28.2022160496671
25.0000000000146	-31.147801098197
25.1999999999971	-33.5327067355326
25.4000000000087	-34.71990481623
25.5999999999913	-35.2191854159541
25.8000000000029	-36.0356232355215
26.0000000000146	-37.2795377762419
26.1999999999971	-38.0161243864161
26.4000000000087	-37.7510934251117
26.6000000000058	-37.1170069604804
26.8000000000029	-36.7371617816268
27.0000000000146	-36.4009957977592
27.1999999999971	-35.6292176964387
27.4000000000087	-34.2910594038754
27.6000000000058	-32.4950656600872
27.8000000000029	-30.5393204326014
28	-28.822787915368
28.1999999999971	-27.2612671773287
28.4000000000087	-25.13428775755
28.6000000000058	-22.1428704889259
28.8000000000029	-18.9489102638597
29	-16.1445516450878
29.1999999999971	-13.4472835715319
29.4000000000087	-10.4551717797708
29.6000000000058	-7.30820748812818
29.8000000000029	-4.1867347484885
30	-0.932399805215327
30.2000000000116	2.47956444011304
30.3999999999942	5.82204047762459
30.6000000000058	9.00751521194745
30.8000000000029	12.1268411172985
31	15.1258851915934
31.2000000000116	18.0094228191439
31.3999999999942	20.9563020389973
31.6000000000058	23.9026997650185
31.8000000000029	26.4757298867881
32	28.5412935246407
32.2000000000116	30.38235806581
32.3999999999942	32.1228405488673
32.6000000000058	33.5815510047142
32.8000000000029	34.7647473870414
33	35.9143295700937
33.2000000000116	36.9230535538753
33.3999999999942	37.4786080285389
33.6000000000058	37.6963334462168
33.8000000000029	38.0799496543891
34	38.5178047420739
34.2000000000116	38.1642212182626
34.3999999999942	36.6056408239609
34.6000000000058	34.6336579828814
34.8000000000029	33.2441240470908
35	32.293287458321
35.2000000000116	30.7368380320347
35.4000000000087	28.0440769482304
35.6000000000058	24.8127934586187
35.8000000000029	21.9819804231482
36	19.7584900053687
36.1999999999971	17.3967762672562
36.4000000000087	14.1412975317265
36.6000000000058	10.3298135478023
36.8000000000029	7.12427357968111
37	4.82238266591284
37.1999999999971	2.29541071425035
37.4000000000087	-1.29072226158579
37.6000000000058	-5.1383057653917
37.8000000000029	-8.22267313804796
38.0000000000146	-11.0447993156129
38.1999999999971	-14.5654309286046
38.4000000000087	-18.2770521835226
38.5999999999913	-20.9148631622468
38.8000000000029	-22.6697938246673
39.0000000000146	-24.9350036905211
39.1999999999971	-28.0723934158216
39.4000000000087	-30.8236710574616
39.5999999999913	-32.2042155994634
39.8000000000029	-32.8932272281879
40.0000000000146	-34.071483584856
40.1999999999971	-35.7610709584378
40.4000000000087	-37.0946697888056
40.6000000000058	-37.7861365310903
40.8000000000029	-38.2351261617575
41	-38.4672618738278
41.1999999999971	-37.9808888177475
41.4000000000087	-36.8446573027829
41.6000000000058	-35.7898125960325
41.8000000000029	-35.0400757958176
42	-34.0287999219258
42.1999999999971	-32.4258930970038
42.4000000000087	-30.5641842041728
42.6000000000058	-28.5596990551663
42.8000000000029	-26.0720045937174
43	-23.0737606133219
43.2000000000116	-20.1284362489197
43.4000000000087	-17.7290955885253
43.6000000000058	-15.7150782904518
43.8000000000029	-13.4860207311088
44	-10.4475601035377
44.2000000000116	-6.4971175556621
44.3999999999942	-2.24074266511066
44.6000000000058	1.54575075422549
44.8000000000029	4.71046132704707
45	7.72178861755073
45.2000000000116	10.9503063227468
45.3999999999942	14.2613328665294
45.6000000000058	17.3361312495477
45.8000000000029	20.1296881753705
46	22.8652951393635
46.2000000000116	25.6169682358306
46.3999999999942	28.0730027211481
46.6000000000058	29.908858508158
46.8000000000029	31.3608841952232
47	33.0114562587318
47.2000000000116	34.8941573429653
47.3999999999942	36.3303593527719
47.6000000000058	36.8944998742148
47.8000000000029	37.0897442045708
48	37.5289093530414
48.2000000000116	38.0822067166391
48.3999999999942	38.1884877721805
48.6000000000058	37.6765534477939
48.8000000000029	36.7437010024226
49	35.4628260156088
49.2000000000116	33.8699910134514
49.4000000000087	32.3018332484116
49.6000000000058	31.0145439966342
49.8000000000029	29.5561362224402
50	27.2079481562471
50.1999999999971	24.0973087906916
50.4000000000087	21.1528262196225
50.6000000000058	18.7900592789571
50.8000000000029	16.3028877083933
51	12.907082415305
51.1999999999971	8.88825172149839
51.4000000000087	5.08336313843632
51.6000000000058	1.87648262745844
51.8000000000029	-1.03663730978029
52.0000000000146	-3.98033624823914
52.1999999999971	-7.09197310251618
52.4000000000087	-10.4088401750038
52.5999999999913	-13.7964219594457
52.8000000000029	-16.9362208464168
53.0000000000146	-19.6800394167569
53.1999999999971	-22.3366651132196
53.4000000000087	-25.210326867425
53.5999999999913	-28.0189824105254
53.8000000000029	-30.1998497040416
54.0000000000146	-31.6442076906326
54.1999999999971	-32.8649406316918
54.4000000000087	-34.2419128753775
54.6000000000058	-35.4897140626337
54.8000000000029	-36.1357332057115
55	-36.3507341046112
55.1999999999971	-36.7343452572608
55.4000000000087	-37.333399781578
55.6000000000058	-37.4776405516722
55.8000000000029	-36.7118359278759
56	-35.4927193475488
56.1999999999971	-34.5602750435123
56.4000000000087	-33.9861495457211
56.6000000000058	-33.1723523005445
56.8000000000029	-31.6448503040555
57	-29.5507170677203
57.2000000000116	-27.3598616633003
57.4000000000087	-25.0987150687202
57.6000000000058	-22.3414420331138
57.8000000000029	-18.9601465078794
58	-15.492561155736
58.2000000000116	-12.4793174388283
58.3999999999942	-9.6611797465713
58.6000000000058	-6.5023257235546
58.8000000000029	-3.08578292997614
59	0.11087408491572
59.2000000000116	3.12864972757493
59.3999999999942	6.47252222944334
59.6000000000058	10.2487152334703
59.8000000000029	13.94038438931
60	17.0806986461993
60.2000000000116	19.5935230270835
60.3999999999942	21.7385477738691
60.6000000000058	23.9236899796498
60.8000000000029	26.4635235554177
61	29.1280490862714
61.2000000000116	31.2932990953886
61.3999999999942	32.7332219614689
61.6000000000058	33.8498958025923
61.8000000000029	34.9128331027165
62	35.7576259221499
62.2000000000116	36.3207113371043
62.3999999999942	36.8859814715763
62.6000000000058	37.4149788136823
62.8000000000029	37.378130797171
63	36.5402507494797
63.1999999999971	35.4051993195408
63.4000000000087	34.4708981306082
63.6000000000058	33.5768988080182
63.8000000000029	32.3357538653184
64	30.7462358029052
64.1999999999971	29.0536386678391
64.4000000000087	27.1646089321233
64.6000000000058	24.7338176464421
64.8000000000029	21.848726355039
65	19.0959492913484
65.1999999999971	16.6614523708843
65.4000000000087	13.8240019080533
65.6000000000058	10.003302920085
65.8000000000029	5.9828223653084
66.0000000000146	3.05253474388781
66.1999999999971	1.17588173442078
66.4000000000087	-1.12801117892013
66.5999999999913	-4.79825974362616
66.8000000000029	-9.12750190615683
67.0000000000146	-12.833996125318
67.1999999999971	-15.5623949765333
67.4000000000087	-17.879454781137
67.5999999999913	-20.2851760158343
67.8000000000029	-22.839876304328
68.0000000000146	-25.4094694806294
68.1999999999971	-27.9044533729045
68.4000000000087	-30.2164627405614
68.6000000000058	-32.130539924457
68.8000000000029	-33.4568637331683
69	-34.3269429711064
69.1999999999971	-35.1742984095159
69.4000000000087	-36.3184696212581
69.6000000000058	-37.390953217552
69.8000000000029	-37.5637627411037
70	-36.6215804850892
70.1999999999971	-35.4610373850778
70.4000000000087	-35.0710594878502
70.6000000000058	-35.1675798938307
70.8000000000029	-34.5171288784909
71	-32.6154423276864
71.2000000000116	-30.372775827854
71.4000000000087	-28.7556840346045
71.6000000000058	-27.474502270408
71.8000000000029	-25.5763359886719
72	-22.9073137844335
72.2000000000116	-20.1837462483459
72.3999999999942	-17.8073250050826
72.6000000000058	-15.2990982991132
72.8000000000029	-12.0930973543663
73	-8.34712716623062
73.2000000000116	-4.61508562589066
73.3999999999942	-1.25912937208709
73.6000000000058	1.68710422952986
73.8000000000029	4.44889260049168
74	7.42636164362798
74.2000000000116	10.8976504472862
74.3999999999942	14.5124717267831
74.6000000000058	17.5826529861284
74.8000000000029	19.9350641505015
75	22.1756214603297
75.2000000000116	24.7886010383281
75.3999999999942	27.5447683165466
75.6000000000058	29.881557496612
75.8000000000029	31.5565471480903
76	32.7048281617485
76.2000000000116	33.6663116575696
76.4000000000087	34.8009989409846
76.6000000000058	36.1908521980879
76.8000000000029	37.397926408366
77	37.863605659238
77.1999999999971	37.5111006937226
77.4000000000087	36.8701266227205
77.6000000000058	36.4325253504496
77.8000000000029	36.0463433603734
78	35.2102187193305
78.1999999999971	33.8186862035584
78.4000000000087	32.2787536624384
78.6000000000058	30.7553825613715
78.8000000000029	28.7044060338158
79	25.794862980156
79.1999999999971	22.7384962990884
79.4000000000087	20.3513266469364
79.6000000000058	18.1377660506619
79.8000000000029	15.0288896576177
80.0000000000146	11.2217000970341
80.1999999999971	7.87117635079171
80.4000000000087	5.05486068327491
80.5999999999913	1.62798543166461
80.8000000000029	-2.47456722186649
81.0000000000146	-5.80685684775161
81.1999999999971	-7.88687264435029
81.4000000000087	-10.1805233513479
81.5999999999913	-13.6846826559499
81.8000000000029	-17.2120533946362
82.0000000000146	-19.3832942034225
82.1999999999971	-20.9129272690584
82.4000000000087	-23.3103352054458
82.6000000000058	-26.5188077134499
82.8000000000029	-29.346229128646
83	-31.485648594865
83.1999999999971	-33.4605024565603
83.4000000000087	-35.0771973466193
83.6000000000058	-35.5264508087535
83.8000000000029	-35.068878601728
84	-35.0953351640401
84.1999999999971	-36.2752740956414
84.4000000000087	-37.6032059213921
84.6000000000058	-37.7945900115957
84.8000000000029	-36.7970854162753
85	-35.4793702111651
85.2000000000116	-34.443018479267
85.3999999999942	-33.6320766227272
85.6000000000058	-32.6170698196905
85.8000000000029	-30.8807133180222
86	-28.2328257597279
86.2000000000116	-25.2701285622875
86.3999999999942	-22.8788456584024
86.6000000000058	-20.9965609773455
86.8000000000029	-18.6145863894951
87	-15.2194302016195
87.2000000000116	-11.5421465041989
87.3999999999942	-8.43335651497526
87.6000000000058	-5.82148188023018
87.8000000000029	-3.12230377692657
88	-0.0748416456786556
88.2000000000116	3.30576908814731
88.3999999999942	6.89111807544226
88.6000000000058	10.3805381873812
88.8000000000029	13.4294561295685
89	16.137004605035
89.2000000000116	18.8834165719437
89.3999999999942	21.6850764748692
89.6000000000058	24.240286498135
89.8000000000029	26.4461634399331
90	28.4534571841582
90.2000000000116	30.2529345431611
90.4000000000087	31.837338287405
90.6000000000058	33.4657524339945
90.8000000000029	35.2057369436631
91	36.6129405591957
91.1999999999971	37.2669806389229
91.4000000000087	37.4194773233315
91.6000000000058	37.5485545203882
91.8000000000029	37.5968020048668
92	37.1436763686566
92.1999999999971	36.1424553813038
92.4000000000087	34.9435825867619
92.6000000000058	33.702209947505
92.8000000000029	32.1921745790165
93	30.1401637252426
93.1999999999971	27.6700709551945
93.4000000000087	25.2339422464783
93.6000000000058	23.1039707388575
93.8000000000029	21.0067451949432
94.0000000000146	18.5154035065685
94.1999999999971	15.6514346314748
94.4000000000087	12.8338614684501
94.5999999999913	10.0946789631456
94.8000000000029	7.06172664906393
95.0000000000146	3.57205319023052
95.1999999999971	-0.0150119852368604
95.4000000000087	-3.36269537950976
95.5999999999913	-6.45100711516138
95.8000000000029	-9.41428409667338
96.0000000000146	-12.4498169067302
96.1999999999971	-15.7726812908238
96.4000000000087	-19.1925049367362
96.6000000000058	-22.0483340527195
96.8000000000029	-24.0790545459816
97	-25.9354932042592
97.1999999999971	-28.1889768657817
97.4000000000087	-30.3565027035216
97.6000000000058	-31.7358298101339
97.8000000000029	-32.7136041121461
98	-34.0788192996954
98.1999999999971	-35.569896092705
98.4000000000087	-36.2795277636282
98.6000000000058	-36.2208971746597
98.8000000000029	-36.3036652952883
99	-36.8246172565908
99.2000000000116	-36.9842924191074
99.3999999999942	-36.1513944879089
99.6000000000058	-34.7986886125657
99.8000000000029	-33.7092829847861
100	-35.8554162340161
100.200000000012	-34.6898810711019
100.399999999994	-33.2634309880756
100.600000000006	-31.5869010323876
100.800000000003	-29.6729311576453
101	-27.5358514766174
101.200000000012	-25.1916746496386
101.399999999994	-22.658042216262
101.600000000006	-19.9540384645738
101.800000000017	-17.0999888781567
102	-14.1173221816075
102.200000000012	-11.0284570386684
102.399999999994	-7.85663798143535
102.600000000006	-4.62574644694664
102.800000000003	-1.36009951068242
103	1.9157605475694
103.200000000012	5.1772498974099
103.399999999994	8.39986668679798
103.600000000006	11.559325516426
103.800000000003	14.631786949438
104	17.5941474606552
104.200000000012	20.4242205192803
104.400000000009	23.1007726222117
104.600000000006	25.6035883953175
104.800000000003	27.9137285424192
105	30.013852152238
105.199999999997	31.8883274152929
105.400000000009	33.5231287292201
105.600000000006	34.9058483425871
105.800000000003	36.0259700598112
106	36.8751306363932
106.199999999997	37.4470850902516
106.400000000009	37.7375454659137
106.600000000006	37.744215713367
106.800000000003	37.4669762679343
107	36.9079447898915
107.199999999997	36.0713528359721
107.400000000009	34.9634552970739
107.599999999991	33.5925620379039
107.800000000003	31.96904060095
108.000000000015	30.1051818233974
108.199999999997	28.0150108820138
108.400000000009	25.7141705721596
108.599999999991	23.2198932213547
108.800000000003	20.5509389118378
109.000000000015	17.7274283681137
109.199999999997	14.7706275753273
109.400000000009	11.7027814109971
109.600000000006	8.54698227329883
109.800000000003	5.32697140236671
110.000000000015	2.06690685087247
110.199999999997	-1.20878390304168
110.400000000009	-4.4754858466466
110.600000000006	-7.70855368222098
110.800000000003	-10.8835801125604
111	-13.9766658526596
111.199999999997	-16.9646179998019
111.400000000009	-19.8250677756978
111.600000000006	-22.5365423731535
111.800000000003	-25.0785689508527
112	-27.431910105189
112.199999999997	-29.5788608481426
112.400000000009	-31.5033872759578
112.600000000006	-33.1910813501604
112.800000000003	-34.6291838509637
113	-35.8067970458783
113.200000000012	-36.7151055395197
113.399999999994	-37.3473716365042
113.600000000006	-37.698818288912
113.800000000003	-37.7666687142388
114	-37.550344303026
114.200000000012	-37.0515624178886
114.399999999994	-36.2742144290834
114.600000000006	-35.2241839942077
114.800000000003	-33.9093044744202
115	-32.3394073536545
115.200000000012	-30.5262977822805
115.399999999994	-28.4836311646139
115.600000000006	-26.2267793798153
115.800000000017	-23.7727186913341
116	-21.1398799897395
116.200000000012	-18.3479943274588
116.399999999994	-15.4180145866317
116.600000000006	-12.3720426553738
116.800000000003	-9.23310478580214
117	-6.02482521791407
117.200000000012	-2.77125306064098
117.399999999994	0.50317471839777
117.600000000006	3.77378875294096
117.800000000003	7.01600757911678
118	10.2055225075187
118.200000000012	13.3183169880475
118.400000000009	16.3308363287364
118.600000000006	19.220389234207
118.800000000003	21.9653984069845
119	24.5453402457307
119.199999999997	26.9407226980558
119.400000000009	29.1333783975294
119.600000000006	31.1068234382888
119.800000000003	32.8463617894443
120	34.3390067347666
120.199999999997	35.573499539001
120.400000000009	36.5404622626448
120.600000000006	37.2325563378988
120.800000000003	37.644568772281
121	37.7734409615619
121.199999999997	37.6182543174547
121.400000000009	37.1801951623509
121.599999999991	36.4625372153403
121.800000000003	35.4706504965417
122.000000000015	34.2120012607357
122.199999999997	32.6960871049089
122.400000000009	30.9343240924561
122.599999999991	28.9399460716848
122.800000000003	26.7279529781073
123.000000000015	24.3150221464295
123.199999999997	21.7193215481712
123.400000000009	18.9603258308723
123.600000000006	16.0587312890762
123.800000000003	13.0363804161404
124.000000000015	9.91604921839568
124.199999999997	6.72117778266049
124.400000000009	3.47572111675132
124.600000000006	0.204071341527524
124.800000000003	-3.06911232574043
125	-6.31916850894789
125.199999999997	-9.5216558890119
125.400000000009	-12.6525157376689
125.600000000006	-15.6882281045783
125.800000000003	-18.6059610340389
126	-21.3837315898735
126.199999999997	-24.0006235679151
126.400000000009	-26.4370114232573
126.600000000006	-28.6746556060461
126.800000000003	-30.6967239267811
127	-32.4879330622247
127.200000000012	-34.0347900622776
127.399999999994	-35.325721460722
127.600000000006	-36.351046569181
127.800000000003	-37.1030038161481
128	-37.5758866253092
128.200000000012	-37.7661282289838
128.399999999994	-37.6723025543599
128.600000000006	-37.2951529013784
128.800000000003	-36.6376158484272
129	-35.7047169057795
129.200000000012	-34.5034190633309
129.399999999994	-33.0426042500825
129.600000000006	-31.3331733070962
129.800000000003	-29.3880383123768
130	-27.2219454297245
130.200000000012	-24.851245150224
130.399999999994	-22.2937362350365
130.600000000006	-19.5685691619069
130.800000000003	-16.6961917123844
131	-13.6982436851065
131.200000000012	-10.5973425098202
131.399999999994	-7.416815917583
131.600000000006	-4.18054249671287
131.800000000003	-0.912861584995051
132	2.36162886346359
132.200000000012	5.61836380405828
132.400000000009	8.83298158577513
132.600000000006	11.9813381823071
132.800000000003	15.0396126741044
133	17.984636867808
133.199999999997	20.7942528924357
133.400000000009	23.4474501873611
133.600000000006	25.9243512753271
133.800000000003	28.2062974665704
134	30.2761036789753
134.199999999997	32.1182750733741
134.400000000009	33.7190313900268
134.600000000006	35.066293876929
134.800000000003	36.1498163623554
135.000000000015	36.9614110457875
135.199999999997	37.4950109161091
135.400000000009	37.7465935447772
135.599999999991	37.7142071542288
135.800000000003	37.3981261476744
136.000000000015	36.8008807849226
136.199999999997	35.9270582503603
136.400000000009	34.7831356071696
136.599999999991	33.3775636310781
136.800000000003	31.7209068600464
137.000000000015	29.8257348964977
137.199999999997	27.70635650019
137.400000000009	25.3786769762876
137.600000000006	22.8602016496814
137.800000000003	20.1699022132627
138.000000000015	17.327941560932
138.199999999997	14.3555431609006
138.400000000009	11.2750471842762
138.600000000006	8.10979839685892
138.800000000003	4.88372188533693
139	1.62095179865389
139.199999999997	-1.65414594533037
139.400000000009	-4.91686350448692
139.600000000006	-8.14243007762187
139.800000000003	-11.3065685175564
140	-14.3857417497883
140.199999999997	-17.3569700272899
140.400000000009	-20.1977490278802
140.600000000006	-22.8864592215903
140.800000000003	-25.4028903204938
141	-27.7283428095022
141.200000000012	-29.8454192240433
141.399999999994	-31.7380447189078
141.600000000006	-33.3918515005533
141.800000000003	-34.7944896201543
142	-35.9355808002708
142.200000000012	-36.8065452803392
142.399999999994	-37.4006775733173
142.600000000006	-37.7134276296696
142.800000000003	-37.7425358383977
143	-37.4878874097686
143.200000000012	-36.9513451910333
143.399999999994	-36.1368315353019
143.600000000006	-35.050504843634
143.800000000003	-33.700701212436
144	-32.0976368532881
144.200000000012	-30.2532392382184
144.399999999994	-28.1812206456163
144.600000000006	-25.8971586888381
144.800000000003	-23.418363884614
145	-20.763594936101
145.200000000012	-17.9528058537419
145.399999999994	-15.0070122014477
145.600000000006	-11.9482535865299
145.800000000003	-8.79955050975577
146	-5.58470710098242
146.200000000012	-2.32797477710806
146.400000000009	0.946211172943018
146.600000000006	4.21331895606487
146.800000000003	7.4487937020541
147	10.6282792715731
147.199999999997	13.7278723535296
147.400000000009	16.7242682554253
147.600000000006	19.5948936989983
147.800000000003	22.3181296925692
148	24.8735228475322
148.199999999997	27.2418684922309
148.400000000009	29.4052932486982
148.600000000006	31.3474835167696
148.800000000003	33.0539122372157
149.000000000015	34.5118694429974
149.199999999997	35.7103937828869
149.400000000009	36.6403563276318
149.599999999991	37.2946902440754
149.800000000003	37.6685227723319
150.000000000015	37.7591122533857
150.199999999997	37.5657518882246
150.400000000009	37.089813655344
150.599999999991	36.3348548798784
150.800000000003	35.3066273820059
151.000000000015	34.0129405460176
151.199999999997	32.4635131518829
151.400000000009	30.6699322709843
151.600000000006	28.64566471451
151.800000000003	26.4059893482879
152	23.9678073161029
152.199999999997	21.3494438748467
152.400000000009	18.5705188076833
152.600000000006	15.6518684587057
152.800000000003	12.6154445106339
153	9.48414298828377
153.199999999997	6.28156585148404
153.400000000009	3.03179028250048
153.600000000006	-0.240770752045485
153.800000000003	-3.51148661600416
154	-6.75572325121241
154.199999999997	-9.9491220069919
154.400000000009	-13.0677776047453
154.600000000006	-16.0882696912306
154.800000000003	-18.9877719801962
155	-21.7443436927061
155.200000000012	-24.3372486798166
155.399999999994	-26.7470958467697
155.600000000006	-28.9558368934108
155.800000000003	-30.9468317660616
156	-32.7050527264406
156.200000000012	-34.2173025599233
156.399999999994	-35.4722857953055
156.600000000006	-36.4605725435326
156.800000000003	-37.1746488704616
157	-37.6090887315269
157.200000000012	-37.7606762789147
157.399999999994	-37.628357819539
157.600000000006	-37.2131392626153
157.800000000003	-36.5181004165055
158	-35.5484409538742
158.200000000012	-34.3114317304073
158.399999999994	-32.816317479803
158.600000000006	-31.0743068679112
158.800000000003	-29.0985703975198
159	-26.9040840090876
159.200000000012	-24.50737128306
159.399999999994	-21.9263610971518
159.600000000006	-19.1803982304051
159.800000000003	-16.2901806125662
160	-13.2775174940907
160.200000000012	-10.1650708538849
160.400000000009	-6.97621477501943
160.600000000006	-3.73491686076986
160.800000000003	-0.465535119671618
161	2.80738513843913
161.199999999997	6.05923625752136
161.400000000009	9.26550255575245
161.600000000006	12.4020495676377
161.800000000003	15.4453782213512
162	18.3726636521563
162.199999999997	21.1617804563348
162.400000000009	23.7915817545768
162.600000000006	26.2423041555709
162.800000000003	28.4957134263377
163.000000000015	30.5349736894795
163.199999999997	32.3446241130799
163.400000000009	33.9108855732655
163.599999999991	35.2219950623661
163.800000000003	36.2682558036733
164.000000000015	37.0418801743696
164.199999999997	37.5369668296429
164.400000000009	37.7497046506894
164.599999999991	37.6785475139009
164.800000000003	37.3241339204206
165.000000000015	36.6890969517028
165.199999999997	35.7780537672173
165.400000000009	34.5977778137563
165.600000000006	33.1572658382748
165.800000000003	31.467540468302
166	29.5413548041886
166.199999999997	27.3930580571472
166.400000000009	25.0386457782449
166.600000000006	22.4958070645446
166.800000000003	19.783794938573
167	16.9231296633193
167.199999999997	13.935319003726
167.400000000009	10.8427328049898
167.600000000006	7.66855773805977
167.800000000003	4.43667183799533
168	1.17141139129507
168.200000000012	-2.10264665983141
168.400000000009	-5.36086186414028
168.600000000006	-8.578725673831
168.800000000003	-11.7320756436385
169	-14.7972557118974
169.200000000012	-17.7512237075333
169.399999999994	-20.5717255397878
169.600000000006	-23.2375070992508
169.800000000003	-25.7284816517419
170	-28.025871588083
170.200000000012	-30.1124075310009
170.399999999994	-31.9725101131015
170.600000000006	-33.5922909341722
170.800000000003	-34.9594948810307
171	-36.0636589714408
171.200000000012	-36.8964504089304
171.399999999994	-37.4517846524569
171.600000000006	-37.7256144948876
171.800000000003	-37.7157828999722
172	-37.4222174936913
172.200000000012	-36.8471598261284
172.399999999994	-35.995074045401
172.600000000006	-34.8723945614208
172.800000000003	-33.4874666371759
173	-31.8506481634243
173.200000000012	-29.974298746669
173.399999999994	-27.8725795925046
173.600000000006	-25.5612540612468
173.800000000003	-23.0576247493127
174	-20.3805220596393
174.199999999997	-17.550177465115
174.400000000009	-14.5879450483768
174.600000000006	-11.5160415062302
174.800000000003	-8.35746170187438
175	-5.13598091852272
175.199999999997	-1.87596496000959
175.400000000009	1.39800935674426
175.600000000006	4.66142080228934
175.800000000003	7.88983707810387
176	11.0589536191774
176.199999999997	14.1448650582423
176.400000000009	17.1243953662671
176.600000000006	19.9752241951666
176.800000000003	22.6758890016119
177.000000000015	25.2059325854095
177.199999999997	27.5462446333508
177.400000000009	29.6793232442919
177.599999999991	31.589279813646
177.800000000003	33.2617549124736
178.000000000015	34.68405037256
178.199999999997	35.8454340395432
178.400000000009	36.7372780071169
178.599999999991	37.352946199749
178.800000000003	37.6877207274178
179.000000000015	37.7389595258703
179.199999999997	37.5062813289322
179.400000000009	36.9915510022231
179.600000000006	36.1987374433524
179.800000000003	35.1338125560425
180	33.8047147781224
180.199999999997	32.2213382321604
180.400000000009	30.3955526827295
180.600000000006	28.3411413018608
180.800000000003	26.0736262998282
181	23.6100717263754
181.199999999997	20.9689742046018
181.400000000009	18.1701726224782
181.600000000006	15.2347144302527
181.800000000003	12.1847000367988
182	9.04312876093297
182.200000000012	5.83366650726759
182.400000000009	2.58039832229495
182.600000000006	-0.692308464130099
182.800000000003	-3.95987509657907
183	-7.19767769046062
183.200000000012	-10.3812939375382
183.399999999994	-13.4867377054791
183.600000000006	-16.4906708746445
183.800000000003	-19.3705996384048
184	-22.1049514032354
184.200000000012	-24.673106130116
184.399999999994	-27.0556109718795
184.600000000006	-29.2345577885732
184.800000000003	-31.193741764247
185	-32.9185142961983
185.200000000012	-34.3957565553924
185.399999999994	-35.6141908335471
185.600000000006	-36.5646891988399
185.800000000003	-37.240231017164
186	-37.6357399978573
186.200000000012	-37.7481552830204
186.399999999994	-37.5766316828778
186.600000000006	-37.1225546621027
186.800000000003	-36.3893770106198
187	-35.3825352163343
187.200000000012	-34.1095369817138
187.400000000009	-32.5800190246485
187.600000000006	-30.8056018631013
187.800000000003	-28.799634392349
188	-26.5770834926596
188.199999999997	-24.1545772311867
188.400000000009	-21.5503778296815
188.600000000006	-18.7841599951561
188.800000000003	-15.8767611413102
189	-12.8500433247177
189.199999999997	-9.72677595609864
189.400000000009	-6.53042390773451
189.600000000006	-3.28495280581797
189.800000000003	-0.0147254976653474
190	3.25562169586688
190.199999999997	6.50143417228988
190.400000000009	9.69831535480051
190.600000000006	12.8222733549879
190.800000000003	15.8498193995514
191.000000000015	18.758152706774
191.199999999997	21.5254084190584
191.400000000009	24.1308393655753
191.599999999991	26.5549084593977
191.800000000003	28.7793553315911
192.000000000015	30.787333823225
192.199999999997	32.563640086646
192.400000000009	34.0949465827606
192.599999999991	35.3698769113446
192.800000000003	36.378915571906
193.000000000015	37.1143876244811
193.199999999997	37.5706635963757
193.400000000009	37.7443841043504
193.600000000006	37.634402460932
193.800000000003	37.2415427148448
194	36.5685610788554
194.199999999997	35.6203867061107
194.400000000009	34.4042531806814
194.600000000006	32.9294928515611
194.800000000003	31.2072312432041
195	29.2503110864668
195.199999999997	27.0733782888358
195.400000000009	24.6928247164124
195.600000000006	22.126556822108
195.800000000003	19.3938196240739
196	16.5151661642513
196.200000000012	13.5123503370223
196.399999999994	10.4080200941671
196.600000000006	7.22543394642193
196.800000000003	3.98842741376566
197	0.721411569365353
197.200000000012	-2.55090835456587
197.399999999994	-5.80394697394312
197.600000000006	-9.01337410983843
197.800000000003	-12.1550471285006
198	-15.2051932175849
198.200000000012	-18.1408768116994
198.399999999994	-20.9402269977959
198.600000000006	-23.5823034061141
198.800000000003	-26.0470889840552
199	-28.3158747905686
199.200000000012	-30.3716364192459
199.399999999994	-32.1990454714176
199.600000000006	-33.7843641210051
199.800000000003	-35.1155784145465
200	-36.1826449058884


==> figures/time_traces/time_traces-9.tsv <==
100	-50
100	50


==> figures/time_traces/time_traces_fb-1.tsv <==
0	2616.45788574219
0.200000000011642	3251.22351074219
0.399999999994179	1295.65710449219
0.600000000005821	-2503.17102050781
0.80000000000291	-5196.04211425781
1	-3601.80383300781
1.20000000001164	1105.22741699219
1.39999999999418	3531.98522949219
1.60000000000582	2133.05944824219
1.80000000000291	526.614135742188
2	507.082885742188
2.20000000001164	509.524291992188
2.39999999999418	-51.9991455078125
2.60000000000582	-22.7022705078125
2.80000000000291	33.4500732421875
3	-572.018676757812
3.20000000001164	72.5125732421875
3.39999999999418	1857.18054199219
3.60000000000582	765.871948242188
3.80000000000291	-3467.52648925781
4	-4741.94055175781
4.20000000001164	-598.874145507812
4.39999999999418	3212.16101074219
4.60000000000582	2452.88366699219
4.80000000000291	577.883666992188
5	262.942260742188
5.20000000001164	-249.753051757812
5.39999999999418	-1123.77648925781
5.60000000000582	426.516479492188
5.80000000000291	2704.34851074219
6	1674.07507324219
6.19999999999709	-1182.37023925781
6.40000000000873	-894.284301757812
6.60000000000582	1073.48913574219
6.80000000000291	-120.358520507812
7	-2949.94836425781
7.19999999999709	-2554.44055175781
7.40000000000873	526.614135742188
7.60000000000582	2311.28210449219
7.80000000000291	2184.32897949219
8	1244.38757324219
8.19999999999709	-1385.00695800781
8.40000000000873	-4527.09680175781
8.59999999999127	-3648.19055175781
8.80000000000291	1344.48522949219
9.00000000001455	3727.29772949219
9.19999999999709	560.793823242188
9.40000000000873	-2141.84289550781
9.59999999999127	106.692260742188
9.80000000000291	2863.03991699219
10.0000000000146	1708.25476074219
10.1999999999971	-532.956176757812
10.4000000000087	26.1258544921875
10.5999999999913	1002.68835449219
10.8000000000029	-132.565551757812
11.0000000000146	-1155.51477050781
11.1999999999971	60.3055419921875
11.4000000000087	702.395385742188
11.6000000000058	-930.905395507812
11.8000000000029	-2346.92102050781
12	-1363.03430175781
12.1999999999971	621.828979492188
12.4000000000087	1500.73522949219
12.6000000000058	983.157104492188
12.8000000000029	-869.870239257812
13	-2854.73352050781
13.1999999999971	-2132.07727050781
13.4000000000087	1122.31726074219
13.6000000000058	2482.18054199219
13.8000000000029	609.621948242188
14	-386.471801757812
14.2000000000116	1132.08288574219
14.3999999999942	931.887573242188
14.6000000000058	-2771.72570800781
14.8000000000029	-4490.47570800781
15	-574.460083007812
15.2000000000116	4225.34460449219
15.3999999999942	4452.39538574219
15.6000000000058	1525.14929199219
15.8000000000029	77.3953857421875
16	363.039916992188
16.2000000000116	-156.979614257812
16.3999999999942	-1367.91711425781
16.6000000000058	-1096.92102050781
16.8000000000029	1095.46179199219
17	2557.86413574219
17.2000000000116	983.157104492188
17.3999999999942	-2337.15539550781
17.6000000000058	-3772.70227050781
17.8000000000029	-1475.33898925781
18	2128.17663574219
18.2000000000116	3346.43835449219
18.3999999999942	1625.24694824219
18.6000000000058	-725.827270507812
18.8000000000029	-1560.78820800781
19	-391.354614257812
19.2000000000116	1395.75476074219
19.4000000000087	1114.99304199219
19.6000000000058	-2327.38977050781
19.8000000000029	-5545.16320800781
20	-3726.31555175781
20.1999999999971	2494.38757324219
20.4000000000087	5970.95007324219
20.6000000000058	2157.47351074219
20.8000000000029	-4536.86242675781
21	-5637.93664550781
21.1999999999971	267.825073242188
21.4000000000087	5897.70788574219
21.6000000000058	4742.92272949219
21.8000000000029	-860.104614257812
22	-3235.59289550781
22.1999999999971	316.653198242188
22.4000000000087	3947.02429199219
22.5999999999913	1832.76647949219
22.8000000000029	-3465.08508300781
23.0000000000146	-4441.64758300781
23.1999999999971	135.989135742188
23.4000000000087	3033.93835449219
23.5999999999913	-69.0889892578125
23.8000000000029	-3645.74914550781
24.0000000000146	-1092.03820800781
24.1999999999971	4364.50476074219
24.4000000000087	4591.55554199219
24.5999999999913	-547.604614257812
24.8000000000029	-3767.81945800781
25.0000000000146	-2481.19836425781
25.1999999999971	-767.331176757812
25.4000000000087	-449.948364257812
25.6000000000058	948.977416992188
25.8000000000029	2831.30163574219
26	1364.01647949219
26.1999999999971	-2915.76867675781
26.4000000000087	-3831.29602050781
26.6000000000058	138.430541992188
26.8000000000029	3309.81726074219
27	1766.84851074219
27.1999999999971	-1021.23742675781
27.4000000000087	-1070.06555175781
27.6000000000058	87.1610107421875
27.8000000000029	-86.1788330078125
28	560.793823242188
28.2000000000116	3649.17272949219
28.3999999999942	5548.58679199219
28.6000000000058	2079.34851074219
28.8000000000029	-3748.28820800781
29	-4759.03039550781
29.2000000000116	50.5399169921875
29.3999999999942	3849.36804199219
29.6000000000058	1119.87585449219
29.8000000000029	-3855.71008300781
30	-3501.70617675781
30.2000000000116	1556.88757324219
30.3999999999942	3077.88366699219
30.6000000000058	-1375.24133300781
30.8000000000029	-4107.17492675781
31	260.500854492188
31.2000000000116	4952.88366699219
31.3999999999942	2291.75085449219
31.6000000000058	-4182.85852050781
31.8000000000029	-4810.29992675781
32	1102.78601074219
32.2000000000116	5284.91491699219
32.3999999999942	3182.86413574219
32.6000000000058	-940.671020507812
32.8000000000029	-1895.26086425781
33	160.403198242188
33.2000000000116	1573.97741699219
33.4000000000087	638.918823242187
33.6000000000058	-1201.90148925781
33.8000000000029	-1721.92102050781
34	-606.198364257812
34.1999999999971	531.496948242188
34.4000000000087	365.481323242188
34.6000000000058	-423.092895507812
34.8000000000029	-698.971801757812
35	70.0711669921875
35.1999999999971	1398.19616699219
35.4000000000087	2528.56726074219
35.6000000000058	1849.85632324219
35.8000000000029	-879.635864257812
36	-2947.50695800781
36.1999999999971	-1917.23352050781
36.4000000000087	551.028198242188
36.5999999999913	1017.33679199219
36.8000000000029	-515.866333007812
37.0000000000146	-1126.21789550781
37.1999999999971	280.032104492188
37.4000000000087	1547.12194824219
37.5999999999913	1114.99304199219
37.8000000000029	-630.612426757813
38.0000000000146	-1856.19836425781
38.1999999999971	-508.542114257812
38.4000000000087	3048.58679199219
38.6000000000058	4967.53210449219
38.8000000000029	2286.86804199219
39.0000000000146	-2862.05773925781
39.1999999999971	-5637.93664550781
39.4000000000087	-4771.23742675781
39.6000000000058	-1797.60461425781
39.8000000000029	2062.25866699219
40	4186.28210449219
40.1999999999971	2086.67272949219
40.4000000000087	-1692.62414550781
40.6000000000058	-967.526489257812
40.8000000000029	3651.61413574219
41	4117.92272949219
41.1999999999971	-1558.34680175781
41.4000000000087	-5327.87805175781
41.6000000000058	-1641.35461425781
41.8000000000029	3883.54772949219
42	3588.13757324219
42.2000000000116	-1402.09680175781
42.3999999999942	-4361.08117675781
42.6000000000058	-2405.51477050781
42.8000000000029	1593.50866699219
43	3116.94616699219
43.2000000000116	656.008666992188
43.3999999999942	-3025.63195800781
43.6000000000058	-2791.25695800781
43.8000000000029	2184.32897949219
44	5646.24304199219
44.2000000000116	2277.10241699219
44.3999999999942	-3709.22570800781
44.6000000000058	-3369.87023925781
44.8000000000029	3031.49694824219
45	4628.17663574219
45.2000000000116	-2439.69445800781
45.3999999999942	-6926.99914550781
45.6000000000058	-381.588989257812
45.8000000000029	6940.18835449219
46	2008.54772949219
46.2000000000116	-8277.09680175781
46.3999999999942	-7031.97961425781
46.6000000000058	5006.59460449219
46.8000000000029	10411.8680419922
47	2289.30944824219
47.2000000000116	-6931.88195800781
47.4000000000087	-5938.22961425781
47.6000000000058	372.805541992188
47.8000000000029	2853.27429199219
48	1371.34069824219
48.1999999999971	497.317260742188
48.4000000000087	497.317260742188
48.6000000000058	-1079.83117675781
48.8000000000029	-2852.29211425781
49	-1785.39758300781
49.1999999999971	848.879760742188
49.4000000000087	1385.98913574219
49.6000000000058	292.239135742188
49.8000000000029	321.536010742188
50	1200.44226074219
50.1999999999971	262.942260742188
50.4000000000087	-1326.41320800781
50.5999999999913	-369.381958007812
50.8000000000029	1217.53210449219
51.0000000000146	-447.506958007812
51.1999999999971	-2962.15539550781
51.4000000000087	-869.870239257812
51.5999999999913	3600.34460449219
51.8000000000029	3221.92663574219
52.0000000000146	-1609.61633300781
52.1999999999971	-3076.90148925781
52.4000000000087	670.657104492188
52.6000000000058	3466.06726074219
52.8000000000029	1718.02038574219
53	-1739.01086425781
53.1999999999971	-3924.06945800781
53.4000000000087	-4343.99133300781
53.6000000000058	-2014.88977050781
53.8000000000029	2728.76257324219
54	5511.96569824219
54.1999999999971	3422.12194824219
54.4000000000087	-242.428833007812
54.6000000000058	-1319.08898925781
54.8000000000029	-1338.62023925781
55	-2132.07727050781
55.1999999999971	-1031.00305175781
55.4000000000087	2628.66491699219
55.6000000000058	2592.04382324219
55.8000000000029	-3987.54602050781
56	-8352.78039550781
56.2000000000116	-2383.54211425781
56.3999999999942	7115.96960449219
56.6000000000058	7350.34460449219
56.8000000000029	-342.526489257812
57	-3689.69445800781
57.2000000000116	673.098510742188
57.3999999999942	3622.31726074219
57.6000000000058	177.493041992188
57.8000000000029	-3892.33117675781
58	-2478.75695800781
58.2000000000116	1808.35241699219
58.3999999999942	3602.78601074219
58.6000000000058	1046.63366699219
58.8000000000029	-3526.12023925781
59	-6189.69445800781
59.2000000000116	-3958.24914550781
59.3999999999942	1910.89147949219
59.6000000000058	6232.18054199219
59.8000000000029	5519.28991699219
60	1554.44616699219
60.2000000000116	-1851.31555175781
60.3999999999942	-2551.99914550781
60.6000000000058	-1143.30773925781
60.8000000000029	218.996948242188
61	-78.8546142578125
61.2000000000116	-1118.89367675781
61.4000000000087	-620.846801757812
61.6000000000058	1403.07897949219
61.8000000000029	2936.28210449219
62	2184.32897949219
62.1999999999971	-1006.58898925781
62.4000000000087	-4671.13977050781
62.6000000000058	-4671.13977050781
62.8000000000029	636.477416992187
63	5775.63757324219
63.1999999999971	4457.27819824219
63.4000000000087	-769.772583007812
63.6000000000058	-1809.81164550781
63.8000000000029	1188.23522949219
64.0000000000146	555.911010742188
64.1999999999971	-5369.38195800781
64.4000000000087	-8194.08898925781
64.5999999999913	-3206.29602050781
64.8000000000029	3641.84851074219
65.0000000000146	5153.07897949219
65.1999999999971	2560.30554199219
65.4000000000087	1124.75866699219
65.5999999999913	1578.86022949219
65.8000000000029	577.883666992188
66.0000000000146	-2232.17492675781
66.1999999999971	-2908.44445800781
66.4000000000087	360.598510742188
66.6000000000058	3715.09069824219
66.8000000000029	3361.08679199219
67	419.192260742188
67.1999999999971	-1797.60461425781
67.4000000000087	-2417.72180175781
67.6000000000058	-1883.05383300781
67.8000000000029	-132.565551757812
68	2128.17663574219
68.1999999999971	2206.30163574219
68.4000000000087	-325.436645507812
68.6000000000058	-2490.96398925781
68.8000000000029	-2500.72961425781
69	-1292.23352050781
69.1999999999971	211.672729492188
69.4000000000087	1969.48522949219
69.6000000000058	2723.87976074219
69.8000000000029	1163.82116699219
70	-489.010864257812
70.2000000000116	582.766479492188
70.3999999999942	2286.86804199219
70.6000000000058	966.067260742188
70.8000000000029	-2151.60852050781
71	-2149.16711425781
71.2000000000116	1061.28210449219
71.3999999999942	3182.86413574219
71.6000000000058	2042.72741699219
71.8000000000029	-388.913208007812
72	-1914.79211425781
72.2000000000116	-2063.71789550781
72.3999999999942	-862.546020507812
72.6000000000058	50.5399169921875
72.8000000000029	-1507.07727050781
73	-3914.30383300781
73.2000000000116	-2029.53820800781
73.3999999999942	3954.34851074219
73.6000000000058	6124.75866699219
73.8000000000029	209.231323242188
74	-6387.44836425781
74.2000000000116	-5037.35070800781
74.3999999999942	1239.50476074219
74.6000000000058	3544.19226074219
74.8000000000029	924.563354492188
75	-559.811645507812
75.1999999999971	1212.64929199219
75.4000000000087	3065.67663574219
75.6000000000058	2679.93444824219
75.8000000000029	262.942260742188
76	-3452.87805175781
76.1999999999971	-5313.22961425781
76.4000000000087	-1836.66711425781
76.6000000000058	4147.21960449219
76.8000000000029	4596.43835449219
77	-344.967895507812
77.1999999999971	-2075.92492675781
77.4000000000087	2291.75085449219
77.6000000000058	4633.05944824219
77.8000000000029	485.110229492188
78.0000000000146	-3523.67883300781
78.1999999999971	-1243.40539550781
78.4000000000087	2870.36413574219
78.5999999999913	2521.24304199219
78.8000000000029	-1580.31945800781
79.0000000000146	-4319.57727050781
79.1999999999971	-3572.50695800781
79.4000000000087	-723.385864257812
79.5999999999913	2006.10632324219
79.8000000000029	3331.78991699219
80.0000000000146	3182.86413574219
80.1999999999971	1603.27429199219
80.4000000000087	-1345.94445800781
80.6000000000058	-3909.42102050781
80.8000000000029	-2837.64367675781
81	2098.87976074219
81.1999999999971	5648.68444824219
81.4000000000087	2863.03991699219
81.6000000000058	-3789.79211425781
81.8000000000029	-6616.94055175781
82	-2327.38977050781
82.1999999999971	3661.37976074219
82.4000000000087	3541.75085449219
82.6000000000058	-2266.35461425781
82.8000000000029	-5757.56555175781
83	-1956.29602050781
83.1999999999971	3890.87194824219
83.4000000000087	3505.12976074219
83.6000000000058	-2171.13977050781
83.8000000000029	-4619.87023925781
84	275.149291992188
84.2000000000116	6178.46960449219
84.3999999999942	5592.53210449219
84.6000000000058	-359.616333007812
84.8000000000029	-4448.97180175781
85	-2920.65148925781
85.2000000000116	582.766479492188
85.3999999999942	1754.64147949219
85.6000000000058	1593.50866699219
85.8000000000029	2584.71960449219
86	3424.56335449219
86.2000000000116	763.430541992188
86.3999999999942	-3789.79211425781
86.6000000000058	-4314.69445800781
86.8000000000029	192.141479492188
87	3090.09069824219
87.2000000000116	280.032104492188
87.3999999999942	-3477.29211425781
87.6000000000058	-2034.42102050781
87.8000000000029	2152.59069824219
88	2482.18054199219
88.2000000000116	-972.409301757812
88.3999999999942	-2097.89758300781
88.6000000000058	1239.50476074219
88.8000000000029	3876.22351074219
89	1429.93444824219
89.1999999999971	-3054.92883300781
89.4000000000087	-3396.72570800781
89.6000000000058	653.567260742187
89.8000000000029	3246.34069824219
90	931.887573242188
90.1999999999971	-2530.02648925781
90.4000000000087	-2600.82727050781
90.6000000000058	-457.272583007812
90.8000000000029	563.235229492188
91	485.110229492188
91.1999999999971	1271.24304199219
91.4000000000087	1705.81335449219
91.6000000000058	-520.749145507812
91.8000000000029	-3855.71008300781
92.0000000000146	-4519.77258300781
92.1999999999971	-1201.90148925781
92.4000000000087	3182.86413574219
92.5999999999913	4230.22741699219
92.8000000000029	323.977416992188
93.0000000000146	-4424.55773925781
93.1999999999971	-4131.58898925781
93.4000000000087	1283.45007324219
93.5999999999913	5555.91101074219
93.8000000000029	4520.75476074219
94.0000000000146	1246.82897949219
94.1999999999971	-205.807739257812
94.4000000000087	-354.733520507812
94.6000000000058	-1822.01867675781
94.8000000000029	-4141.35461425781
95	-4280.51477050781
95.1999999999971	-1026.12023925781
95.4000000000087	3021.73132324219
95.6000000000058	3868.89929199219
95.8000000000029	885.500854492188
96	-2334.71398925781
96.1999999999971	-1597.40930175781
96.4000000000087	2177.00476074219
96.6000000000058	4288.82116699219
96.8000000000029	1952.39538574219
97	-1780.51477050781
97.2000000000116	-2224.85070800781
97.3999999999942	282.473510742188
97.6000000000058	992.922729492188
97.8000000000029	-1326.41320800781
98	-2259.03039550781
98.2000000000116	118.899291992188
98.3999999999942	812.258666992188
98.6000000000058	-2893.79602050781
98.8000000000029	-4727.29211425781
99	502.200073242188
99.2000000000116	6217.53210449219
99.3999999999942	3768.80163574219
99.6000000000058	-3509.03039550781
99.8000000000029	-5469.47961425781
100	-1067.62414550781
100.200000000012	2198.97741699219
100.399999999994	953.860229492188
100.600000000006	-1114.01086425781
100.800000000003	-994.381958007812
101	575.442260742188
101.200000000012	1896.24304199219
101.399999999994	1932.86413574219
101.600000000006	1051.51647949219
101.800000000003	719.485229492188
102	1100.34460449219
102.200000000012	-254.635864257812
102.399999999994	-3379.63586425781
102.600000000006	-3933.83508300781
102.800000000003	-296.139770507812
103	3339.11413574219
103.199999999997	3427.00476074219
103.400000000009	2352.78601074219
103.600000000006	2032.96179199219
103.800000000003	345.950073242188
104	-2869.38195800781
104.199999999997	-3948.48352050781
104.400000000009	-2183.34680175781
104.600000000006	-330.319458007812
104.800000000003	1385.98913574219
105	3529.54382324219
105.199999999997	2235.59851074219
105.400000000009	-3975.33898925781
105.600000000006	-6792.72180175781
105.800000000003	414.309448242188
106.000000000015	8461.18444824219
106.199999999997	5231.20397949219
106.400000000009	-4270.74914550781
106.599999999991	-5781.97961425781
106.800000000003	836.672729492188
107.000000000015	3041.26257324219
107.199999999997	-1824.46008300781
107.400000000009	-4302.48742675781
107.599999999991	-330.319458007812
107.800000000003	3470.95007324219
108.000000000015	2501.71179199219
108.199999999997	143.313354492188
108.400000000009	-642.819458007813
108.600000000006	-821.042114257812
108.800000000003	-755.124145507812
109	179.934448242188
109.199999999997	526.614135742188
109.400000000009	-987.057739257812
109.600000000006	-1897.70227050781
109.800000000003	-117.917114257812
110	1239.50476074219
110.199999999997	-725.827270507812
110.400000000009	-2517.81945800781
110.600000000006	-22.7022705078125
110.800000000003	3571.04772949219
111	3002.20007324219
111.200000000012	-198.483520507812
111.399999999994	-491.452270507812
111.600000000006	1735.11022949219
111.800000000003	1500.73522949219
112	-1607.17492675781
112.200000000012	-2600.82727050781
112.399999999994	-178.952270507812
112.600000000006	1444.58288574219
112.800000000003	294.680541992188
113	-850.338989257812
113.200000000012	231.203979492188
113.399999999994	1595.95007324219
113.600000000006	1605.71569824219
113.800000000003	741.457885742188
114	-200.924926757812
114.200000000012	-1721.92102050781
114.399999999994	-3001.21789550781
114.600000000006	-2373.77648925781
114.800000000003	-374.264770507812
115	1158.93835449219
115.200000000012	1610.59851074219
115.399999999994	1652.10241699219
115.600000000006	1066.16491699219
115.800000000003	-681.881958007812
116	-2439.69445800781
116.200000000012	-2276.12023925781
116.399999999994	18.8016357421875
116.600000000006	2565.18835449219
116.800000000003	3217.04382324219
117	1661.86804199219
117.199999999997	-489.010864257812
117.400000000009	-1724.36242675781
117.600000000006	-2166.25695800781
117.800000000003	-1931.88195800781
118	-442.624145507812
118.199999999997	1913.33288574219
118.400000000009	2638.43054199219
118.600000000006	1012.45397949219
118.800000000003	-161.862426757812
119	961.184448242188
119.199999999997	1151.61413574219
119.400000000009	-1973.38586425781
119.599999999991	-4671.13977050781
119.800000000003	-1719.47961425781
120.000000000015	5084.71960449219
120.199999999997	7880.12976074219
120.400000000009	3143.80163574219
120.599999999991	-4090.08508300781
120.800000000003	-6690.18273925781
121.000000000015	-3496.82336425781
121.199999999997	687.746948242188
121.400000000009	2208.74304199219
121.599999999991	2372.31726074219
121.800000000003	2343.02038574219
122.000000000015	284.914916992188
122.199999999997	-3931.39367675781
122.400000000009	-5374.26477050781
122.600000000006	-1531.49133300781
122.800000000003	3138.91882324219
123	4064.21179199219
123.199999999997	2775.14929199219
123.400000000009	1908.45007324219
123.600000000006	-64.2061767578125
123.800000000003	-3665.28039550781
124	-4475.82727050781
124.199999999997	-17.8194580078125
124.400000000009	4943.11804199219
124.600000000006	4391.36022949219
124.800000000003	-708.737426757812
125	-4414.79211425781
125.200000000012	-3633.54211425781
125.399999999994	-774.655395507812
125.600000000006	751.223510742188
125.800000000003	963.625854492188
126	2267.33679199219
126.200000000012	3878.66491699219
126.399999999994	2177.00476074219
126.600000000006	-2713.13195800781
126.800000000003	-4702.87805175781
127	-672.116333007812
127.200000000012	3636.96569824219
127.399999999994	2023.19616699219
127.600000000006	-2444.57727050781
127.800000000003	-2554.44055175781
128	1837.64929199219
128.200000000012	4279.05554199219
128.399999999994	1937.74694824219
128.600000000006	-1594.96789550781
128.800000000003	-2722.89758300781
129	-2180.90539550781
129.200000000012	-1319.08898925781
129.399999999994	592.532104492188
129.600000000006	3258.54772949219
129.800000000003	3610.11022949219
130	260.500854492188
130.200000000012	-2920.65148925781
130.400000000009	-2051.51086425781
130.600000000006	665.774291992188
130.800000000003	13.9188232421875
131	-3120.84680175781
131.199999999997	-2783.93273925781
131.400000000009	1923.09851074219
131.600000000006	4562.25866699219
131.800000000003	968.508666992188
132	-3672.60461425781
132.199999999997	-2659.42102050781
132.400000000009	2330.81335449219
132.600000000006	4215.57897949219
132.800000000003	1053.95788574219
133	-2222.40930175781
133.199999999997	-1975.82727050781
133.400000000009	16.3602294921875
133.599999999991	497.317260742188
133.800000000003	-1033.44445800781
134.000000000015	-2862.05773925781
134.199999999997	-3220.94445800781
134.400000000009	-720.944458007812
134.599999999991	3319.58288574219
134.800000000003	4335.20788574219
135.000000000015	338.625854492188
135.199999999997	-3687.25305175781
135.400000000009	-1795.16320800781
135.599999999991	3295.16882324219
135.800000000003	3922.61022949219
136.000000000015	-171.628051757812
136.199999999997	-1458.24914550781
136.400000000009	1901.12585449219
136.600000000006	3024.17272949219
136.800000000003	-1519.28430175781
137	-5122.79992675781
137.199999999997	-2058.83508300781
137.400000000009	2936.28210449219
137.600000000006	2323.48913574219
137.800000000003	-3062.25305175781
138	-5554.92883300781
138.199999999997	-1914.79211425781
138.400000000009	3048.58679199219
138.600000000006	3912.84460449219
138.800000000003	902.590698242188
139	-2222.40930175781
139.200000000012	-3176.99914550781
139.399999999994	-1660.88586425781
139.600000000006	1898.68444824219
139.800000000003	5433.84069824219
140	5726.80944824219
140.200000000012	1813.23522949219
140.399999999994	-2647.21398925781
140.600000000006	-3806.88195800781
140.800000000003	-1931.88195800781
141	543.703979492188
141.200000000012	2306.39929199219
141.399999999994	2567.62976074219
141.600000000006	358.157104492188
141.800000000003	-3032.95617675781
142	-4402.58508300781
142.200000000012	-3176.99914550781
142.399999999994	-1145.74914550781
142.600000000006	946.536010742188
142.800000000003	3033.93835449219
143	2887.45397949219
143.200000000012	-1038.32727050781
143.399999999994	-4197.50695800781
143.600000000006	-1568.11242675781
143.800000000003	3531.98522949219
144	3348.87976074219
144.200000000012	-2647.21398925781
144.400000000009	-7078.36633300781
144.600000000006	-5042.23352050781
144.800000000003	480.227416992188
145	4147.21960449219
145.199999999997	3666.26257324219
145.400000000009	643.801635742187
145.600000000006	-1597.40930175781
145.800000000003	-723.385864257812
146	1742.43444824219
146.199999999997	2257.57116699219
146.400000000009	70.0711669921875
146.600000000006	-2295.65148925781
146.800000000003	-2791.25695800781
147	-1397.21398925781
147.199999999997	1344.48522949219
147.400000000009	4069.09460449219
147.599999999991	4413.33288574219
147.800000000003	1835.20788574219
148.000000000015	-1380.12414550781
148.199999999997	-2644.77258300781
148.400000000009	-2400.63195800781
148.599999999991	-1931.88195800781
148.800000000003	-701.413208007812
149.000000000015	1591.06726074219
149.199999999997	2457.76647949219
149.400000000009	629.153198242187
149.599999999991	-1131.10070800781
149.800000000003	243.411010742188
150.000000000015	2899.66101074219
150.199999999997	2733.64538574219
150.400000000009	-388.913208007812
150.600000000006	-2732.66320800781
150.800000000003	-2139.40148925781
151	-467.038208007812
151.199999999997	-154.538208007812
151.400000000009	-1238.52258300781
151.600000000006	-2188.22961425781
151.800000000003	-1182.37023925781
152	1752.20007324219
152.199999999997	4156.98522949219
152.400000000009	3583.25476074219
152.600000000006	262.942260742188
152.800000000003	-2788.81555175781
153	-2898.67883300781
153.200000000012	-457.272583007812
153.399999999994	1927.98132324219
153.600000000006	1871.82897949219
153.800000000003	-100.827270507812
154	-1111.56945800781
154.200000000012	-379.147583007812
154.399999999994	-371.823364257812
154.600000000006	-1836.66711425781
154.800000000003	-1763.42492675781
155	770.754760742188
155.200000000012	2245.36413574219
155.399999999994	905.032104492188
155.600000000006	-408.444458007812
155.800000000003	-88.6202392578125
156	-574.460083007812
156.200000000012	-1758.54211425781
156.399999999994	60.3055419921875
156.600000000006	3253.66491699219
156.800000000003	2045.16882324219
157	-2647.21398925781
157.200000000012	-2954.83117675781
157.399999999994	2408.93835449219
157.600000000006	4950.44226074219
157.800000000003	543.703979492188
158	-3865.47570800781
158.200000000012	-2293.21008300781
158.400000000009	690.188354492188
158.600000000006	-642.819458007813
158.800000000003	-2984.12805175781
159	-540.280395507812
159.199999999997	4110.59851074219
159.400000000009	4176.51647949219
159.600000000006	-376.706176757812
159.800000000003	-3189.20617675781
160	-1712.15539550781
160.199999999997	648.684448242187
160.400000000009	944.094604492188
160.600000000006	1002.68835449219
160.800000000003	2172.12194824219
161	2081.78991699219
161.199999999997	-1031.00305175781
161.400000000009	-3921.62805175781
161.599999999991	-2854.73352050781
161.800000000003	841.555541992188
162.000000000015	2550.53991699219
162.199999999997	1376.22351074219
162.400000000009	792.727416992188
162.599999999991	2418.70397949219
162.800000000003	2826.41882324219
163.000000000015	-945.553833007812
163.199999999997	-5413.32727050781
163.400000000009	-4448.97180175781
163.600000000006	1500.73522949219
163.800000000003	4550.05163574219
164	1425.05163574219
164.199999999997	-1717.03820800781
164.400000000009	253.176635742188
164.600000000006	2345.46179199219
164.800000000003	-918.698364257812
165	-4600.33898925781
165.199999999997	-1494.87023925781
165.400000000009	3334.23132324219
165.600000000006	1227.29772949219
165.800000000003	-3892.33117675781
166	-1541.25695800781
166.199999999997	5614.50476074219
166.400000000009	4940.67663574219
166.600000000006	-3758.05383300781
166.800000000003	-7356.68664550781
167	-794.186645507812
167.200000000012	5182.37585449219
167.399999999994	2145.26647949219
167.600000000006	-3164.79211425781
167.800000000003	-1917.23352050781
168	2955.81335449219
168.200000000012	3412.35632324219
168.399999999994	-88.6202392578125
168.600000000006	-725.827270507812
168.800000000003	1549.56335449219
169	65.1883544921875
169.200000000012	-5686.76477050781
169.399999999994	-7095.45617675781
169.600000000006	-174.069458007812
169.800000000003	6512.94226074219
170	4794.19226074219
170.200000000012	-569.577270507812
170.399999999994	-1175.04602050781
170.600000000006	1149.17272949219
170.800000000003	-127.682739257812
171	-3157.46789550781
171.200000000012	-1502.19445800781
171.399999999994	3146.24304199219
171.600000000006	3636.96569824219
171.800000000003	-340.085083007812
172	-2293.21008300781
172.200000000012	-286.374145507812
172.400000000009	951.418823242188
172.600000000006	-628.171020507813
172.800000000003	-1460.69055175781
173	468.020385742188
173.199999999997	1744.87585449219
173.400000000009	233.645385742188
173.600000000006	-1265.37805175781
173.800000000003	74.9539794921875
174	1447.02429199219
174.199999999997	-625.729614257813
174.400000000009	-3013.42492675781
174.600000000006	-877.194458007812
174.800000000003	3744.38757324219
175.000000000015	3473.39147949219
175.199999999997	-2124.75305175781
175.400000000009	-5044.67492675781
175.599999999991	-969.967895507812
175.800000000003	4052.00476074219
176.000000000015	2675.05163574219
176.199999999997	-2715.57336425781
176.400000000009	-4324.46008300781
176.599999999991	-374.264770507812
176.800000000003	3153.56726074219
177.000000000015	2045.16882324219
177.199999999997	-1465.57336425781
177.400000000009	-3028.07336425781
177.600000000006	-1726.80383300781
177.800000000003	406.985229492188
178	1429.93444824219
178.199999999997	817.141479492188
178.400000000009	-156.979614257812
178.600000000006	1193.11804199219
178.800000000003	3944.58288574219
179	3483.15710449219
179.199999999997	-1426.51086425781
179.400000000009	-4453.85461425781
179.600000000006	-1387.44836425781
179.800000000003	2162.35632324219
180	350.832885742188
180.199999999997	-2766.84289550781
180.400000000009	-684.323364257812
180.600000000006	3107.18054199219
180.800000000003	1710.69616699219
181	-2708.24914550781
181.200000000012	-3054.92883300781
181.399999999994	780.520385742188
181.600000000006	2977.78601074219
181.800000000003	1334.71960449219
182	-1433.83508300781
182.200000000012	-2107.66320800781
182.399999999994	-381.588989257812
182.600000000006	1925.53991699219
182.800000000003	1395.75476074219
183	-2168.69836425781
183.200000000012	-4094.96789550781
183.399999999994	-1223.87414550781
183.600000000006	2311.28210449219
183.800000000003	1337.16101074219
184	-1699.94836425781
184.200000000012	-843.014770507812
184.399999999994	2653.07897949219
184.600000000006	2411.37976074219
184.800000000003	-2403.07336425781
185	-5628.17102050781
185.200000000012	-3316.15930175781
185.399999999994	1669.19226074219
185.600000000006	4078.86022949219
185.800000000003	2938.72351074219
186	38.3328857421875
186.199999999997	-2224.85070800781
186.400000000009	-2637.44836425781
186.600000000006	-1221.43273925781
186.800000000003	1171.14538574219
187	2982.66882324219
187.199999999997	2938.72351074219
187.400000000009	817.141479492188
187.600000000006	-1104.24523925781
187.800000000003	-498.776489257812
188	997.805541992188
188.199999999997	-381.588989257812
188.400000000009	-4263.42492675781
188.600000000006	-5193.60070800781
188.800000000003	-442.624145507812
189.000000000015	4655.03210449219
189.199999999997	3673.58679199219
189.400000000009	-1289.79211425781
189.599999999991	-2766.84289550781
189.800000000003	1198.00085449219
190.000000000015	4254.64147949219
190.199999999997	1705.81335449219
190.400000000009	-2720.45617675781
190.599999999991	-3416.25695800781
190.800000000003	-1431.39367675781
191.000000000015	-1375.24133300781
191.199999999997	-2976.80383300781
191.400000000009	-1634.03039550781
191.600000000006	2716.55554199219
191.800000000003	4740.48132324219
192	2643.31335449219
192.199999999997	690.188354492188
192.400000000009	1385.98913574219
192.600000000006	792.727416992188
192.800000000003	-3272.21398925781
193	-5774.65539550781
193.199999999997	-1585.20227050781
193.400000000009	4647.70788574219
193.600000000006	4513.43054199219
193.800000000003	-1392.33117675781
194	-4043.69836425781
194.199999999997	504.641479492188
194.400000000009	5070.07116699219
194.600000000006	3234.13366699219
194.800000000003	-1963.62023925781
195	-3692.13586425781
195.200000000012	-1970.94445800781
195.399999999994	-506.100708007812
195.600000000006	475.344604492188
195.800000000003	2675.05163574219
196	3932.37585449219
196.200000000012	1151.61413574219
196.399999999994	-2998.77648925781
196.600000000006	-2703.36633300781
196.800000000003	2045.16882324219
197	4950.44226074219
197.200000000012	1549.56335449219
197.399999999994	-4693.11242675781
197.600000000006	-6326.41320800781
197.800000000003	-1709.71398925781
198	2584.71960449219
198.200000000012	909.914916992188
198.399999999994	-2776.60852050781
198.600000000006	-1301.99914550781
198.800000000003	3693.11804199219
199	4076.41882324219
199.200000000012	-1331.29602050781
199.399999999994	-4651.60852050781
199.600000000006	-1465.57336425781
199.800000000003	3019.28991699219
200	2701.90710449219


==> figures/time_traces/time_traces_fb-10.tsv <==
x	y
0	14.2170366153262
0.200000000011642	11.5576012877702
0.399999999994179	10.5359133581697
0.600000000005821	12.8712971203086
0.80000000000291	16.4114925269736
1	18.2327519025723
1.20000000001164	18.4294581635099
1.39999999999418	18.3897367534575
1.60000000000582	17.472858059129
1.80000000000291	14.4642548781277
2	10.6121666640791
2.20000000001164	8.23933336978699
2.39999999999418	7.41000683594413
2.60000000000582	6.43856197622726
2.80000000000291	4.69159913706785
3	2.68909821540925
3.20000000001164	0.981839147865372
3.39999999999418	0.471742120774127
3.60000000000582	1.99988183732922
3.80000000000291	4.35596438398398
4	4.82320064287293
4.20000000001164	3.0742239126988
4.39999999999418	2.37170872812675
4.60000000000582	4.67659000185955
4.80000000000291	7.19471038887095
5	6.63563742093184
5.20000000001164	4.34339901256879
5.39999999999418	4.46455561428897
5.60000000000582	7.92360411789679
5.80000000000291	11.4546108032637
6	12.5937837905557
6.19999999999709	11.4744354935128
6.40000000000873	9.02795528063258
6.60000000000582	6.36620101633524
6.80000000000291	5.51828365007535
7	7.96213759438531
7.19999999999709	11.9678880022931
7.40000000000873	14.0889242370926
7.60000000000582	13.3976869472265
7.80000000000291	12.5723247395164
8	13.61217576181
8.19999999999709	15.1357568789855
8.40000000000873	14.9437778651417
8.59999999999127	13.1163538806498
8.80000000000291	11.253317928706
9.00000000001455	9.92427122073224
9.19999999999709	8.88950419128562
9.40000000000873	8.8042017067094
9.59999999999127	10.6190368950949
9.80000000000291	13.4702209645806
10.0000000000146	14.8829891698983
10.1999999999971	13.6433727372829
10.4000000000087	11.211856764845
10.5999999999913	9.48431603281964
10.8000000000029	8.50112300519777
11.0000000000146	7.5814059159212
11.1999999999971	7.27404267913463
11.4000000000087	8.4513123464711
11.6000000000058	10.1662450606859
11.8000000000029	10.5700747719775
12	9.89232000622545
12.1999999999971	10.0679362821115
12.4000000000087	11.665036232104
12.6000000000058	12.6440362628797
12.8000000000029	12.0261991140325
13	11.399834180024
13.1999999999971	11.9588166146308
13.4000000000087	11.7965255350311
13.6000000000058	9.03415118563999
13.8000000000029	5.52526871151905
14	4.84795795827919
14.2000000000116	7.39800394206421
14.3999999999942	9.53007682969081
14.6000000000058	8.65824515072351
14.8000000000029	5.93263803623583
15	3.86636002958108
15.2000000000116	3.34306305889768
15.3999999999942	3.90020828240113
15.6000000000058	4.79560263168178
15.8000000000029	5.36446510110092
16	5.6143680536744
16.2000000000116	6.34989888835633
16.3999999999942	7.87148035848043
16.6000000000058	9.07880336883174
16.8000000000029	8.67703463192118
17	6.7196511482489
17.2000000000116	4.21401130951325
17.3999999999942	1.8917439236187
17.6000000000058	0.591886664921198
17.8000000000029	1.74212277680338
18	5.87909657764817
18.2000000000116	11.0646710454912
18.3999999999942	14.4913931749598
18.6000000000058	15.4445435481435
18.8000000000029	15.7555585424148
19	16.7901665572558
19.2000000000116	17.6525060564446
19.4000000000087	16.9787572345264
19.6000000000058	15.3889858120534
19.8000000000029	15.0728924698185
20	17.1340086942549
20.1999999999971	20.1936889740699
20.4000000000087	21.985853197683
20.6000000000058	21.4779691120064
20.8000000000029	19.4488793088731
21	17.4649840582511
21.1999999999971	16.4982283710969
21.4000000000087	16.1351810592728
21.6000000000058	15.1461322425404
21.8000000000029	13.0684208271351
22	10.761472373569
22.1999999999971	9.08256314465894
22.4000000000087	7.84641916806784
22.5999999999913	6.40213573964537
22.8000000000029	4.45438198817074
23.0000000000146	2.12335750060199
23.1999999999971	-0.0280210440522364
23.4000000000087	-0.979669258128336
23.5999999999913	-0.31055356829936
23.8000000000029	0.714068409426599
24.0000000000146	0.245577841768553
24.1999999999971	-1.84766053687839
24.4000000000087	-3.45488792733774
24.5999999999913	-2.52003360060448
24.8000000000029	0.53309484952279
25.0000000000146	3.09405687485281
25.1999999999971	3.36653294682433
25.4000000000087	2.36203635652799
25.6000000000058	2.36528908899096
25.8000000000029	3.6043947473194
26	4.30033075376313
26.1999999999971	4.15284643190448
26.4000000000087	5.39004576805972
26.6000000000058	9.1900841771918
26.8000000000029	13.0362265309049
27	14.1060649000849
27.1999999999971	13.4731874297007
27.4000000000087	14.4184241257426
27.6000000000058	17.0848897202961
27.8000000000029	18.5539383640934
28	18.2855412057325
28.2000000000116	19.2789804886319
28.3999999999942	23.0261377383809
28.6000000000058	26.2292253440167
28.8000000000029	25.1798099123612
29	20.5470834484349
29.2000000000116	17.4022494626791
29.3999999999942	18.2933561260593
29.6000000000058	20.2480288780577
29.8000000000029	19.7877441608614
30	17.235112117009
30.2000000000116	14.3883278160881
30.3999999999942	11.5731235041847
30.6000000000058	8.87323908093945
30.8000000000029	7.21244867618395
31	6.63605758290448
31.2000000000116	5.81834570938861
31.3999999999942	4.42677060691402
31.6000000000058	3.67329670480468
31.8000000000029	3.47213245985616
32	1.9610759634795
32.2000000000116	-0.984108101257004
32.3999999999942	-2.48111933354861
32.6000000000058	-0.772086323813058
32.8000000000029	1.34116520906875
33	0.171142630820825
33.2000000000116	-3.79624214471611
33.4000000000087	-5.76565215775939
33.6000000000058	-2.86203324298878
33.8000000000029	2.17042402114037
34	4.57804244090452
34.1999999999971	3.46180903457257
34.4000000000087	2.60882798310801
34.6000000000058	4.51938160414085
34.8000000000029	7.4870441186253
35	8.72339796981707
35.1999999999971	8.2996143673571
35.4000000000087	8.74109597512264
35.6000000000058	11.2914056504942
35.8000000000029	14.6746566345451
36	17.6932453679541
36.1999999999971	20.7386884890209
36.4000000000087	23.7230809370807
36.5999999999913	24.770422840599
36.8000000000029	22.7534257284628
37.0000000000146	19.8795462670336
37.1999999999971	19.1561417922574
37.4000000000087	20.2136892675475
37.5999999999913	20.1003790210253
37.8000000000029	18.2450828126531
38.0000000000146	17.1244440526997
38.1999999999971	17.8973611944523
38.4000000000087	18.3237725148992
38.6000000000058	16.2560750864232
38.8000000000029	12.7302220819736
39.0000000000146	10.3065206515427
39.1999999999971	9.66689510465269
39.4000000000087	9.52848711704137
39.6000000000058	8.79696114474184
39.8000000000029	7.29696995042073
40	5.03823691357241
40.1999999999971	2.13588191128421
40.4000000000087	-0.479281043282187
40.6000000000058	-1.2859992761102
40.8000000000029	-0.00561021015614926
41	1.2889279709919
41.1999999999971	0.0875278965891972
41.4000000000087	-3.68101875850226
41.6000000000058	-6.90767163979949
41.8000000000029	-6.68335542127385
42	-3.25945506129104
42.2000000000116	0.259555191101459
42.3999999999942	1.53572751306778
42.6000000000058	1.01870387878697
42.8000000000029	1.04946112057945
43	3.09852841064713
43.2000000000116	6.33086315461391
43.3999999999942	8.77611691094673
43.6000000000058	9.69701695401919
43.8000000000029	10.2000687646986
44	11.4420786068154
44.2000000000116	13.4009672446307
44.3999999999942	15.8184309494383
44.6000000000058	18.8327974651112
44.8000000000029	21.7148115019835
45	22.7473449233598
45.2000000000116	21.6702153620515
45.3999999999942	20.9437912534082
45.6000000000058	22.7417411521284
45.8000000000029	25.5966718466405
46	26.1493396855585
46.2000000000116	23.4860268527572
46.3999999999942	20.0197107696696
46.6000000000058	17.6159567343824
46.8000000000029	16.0039354243407
47	14.7556501208319
47.2000000000116	13.9510573946832
47.4000000000087	12.7572188151815
47.6000000000058	9.81877530908085
47.8000000000029	5.79507542294436
48	3.40183688448936
48.1999999999971	4.00440625340741
48.4000000000087	5.56995412917435
48.6000000000058	5.66275637998843
48.8000000000029	4.58387852983236
49	3.90833445523754
49.1999999999971	3.39634376914923
49.4000000000087	1.60602567112086
49.6000000000058	-1.34674327410803
49.8000000000029	-3.44052289136484
50	-3.30808951259681
50.1999999999971	-1.9993179074813
50.4000000000087	-1.59925314618594
50.5999999999913	-2.60046420725743
50.8000000000029	-3.15969841785954
51.0000000000146	-1.53038207343095
51.1999999999971	1.37133677232922
51.4000000000087	3.05674742428878
51.5999999999913	3.04724845320516
51.8000000000029	3.56658918542264
52.0000000000146	5.91483899672161
52.1999999999971	8.5836467707714
52.4000000000087	10.3387042084843
52.6000000000058	12.4340018602227
52.8000000000029	15.8429859704344
53	18.6256529067886
53.1999999999971	18.4845545821034
53.4000000000087	16.4776258198
53.6000000000058	15.8324552889737
53.8000000000029	17.7149883777918
54	20.3482851696465
54.1999999999971	22.1859933380442
54.4000000000087	22.9863781702391
54.6000000000058	22.5683749936045
54.8000000000029	20.8989981282743
55	19.3374698431852
55.1999999999971	19.5346913487923
55.4000000000087	20.8197323092944
55.6000000000058	20.5505335152325
55.8000000000029	17.3999450083741
56	13.1985682307709
56.2000000000116	10.2756397294798
56.3999999999942	9.19486233442876
56.6000000000058	8.97408304835175
56.8000000000029	9.24958846694297
57	9.79009440668963
57.2000000000116	9.55548192043274
57.3999999999942	7.20706794797774
57.6000000000058	3.53687500523313
57.8000000000029	1.348116637545
58	2.14423593271687
58.2000000000116	3.57728597539582
58.3999999999942	2.20697601725724
58.6000000000058	-2.29397643074323
58.8000000000029	-6.11378447110193
59	-6.2248472934458
59.2000000000116	-3.36769074345409
59.3999999999942	-0.346859058336426
59.6000000000058	1.40760815997295
59.8000000000029	2.08654653210593
60	2.5519972675537
60.2000000000116	3.62909945859611
60.3999999999942	5.24904075843153
60.6000000000058	6.16191945828107
60.8000000000029	5.62926504854877
61	5.00099651680995
61.2000000000116	6.09244999594214
61.4000000000087	8.6074524633467
61.6000000000058	10.8301477027108
61.8000000000029	12.6621466541319
62	15.4922531853483
62.1999999999971	19.0332728140443
62.4000000000087	20.8318836879298
62.6000000000058	19.5953520293671
62.8000000000029	17.452965675284
63	17.3381794435659
63.1999999999971	19.3263095153957
63.4000000000087	20.828147231191
63.6000000000058	20.3314368033308
63.8000000000029	19.1128730207859
64.0000000000146	19.4041378935861
64.1999999999971	21.6903909597693
64.4000000000087	23.7399459828276
64.5999999999913	22.6697340172104
64.8000000000029	17.9430920913545
65.0000000000146	12.9203648930045
65.1999999999971	11.1015401754457
65.4000000000087	11.9367930841218
65.5999999999913	11.3768650808969
65.8000000000029	7.63372168341341
66.0000000000146	3.64442272390672
66.1999999999971	2.23636993614527
66.4000000000087	2.17078732955081
66.6000000000058	1.0212355311345
66.8000000000029	-0.802862689671247
67	-1.68082183177385
67.1999999999971	-2.22323409771185
67.4000000000087	-3.82585486552214
67.6000000000058	-5.44850345707875
67.8000000000029	-4.98976939606569
68	-3.03401684364768
68.1999999999971	-2.07632591771343
68.4000000000087	-2.18834922505227
68.6000000000058	-0.711304373139729
68.8000000000029	3.03258883044956
69	5.80619545830609
69.1999999999971	4.71977011445444
69.4000000000087	1.72783276220538
69.6000000000058	1.03459660700856
69.8000000000029	5.54951209345499
70	11.9043260714108
70.2000000000116	16.8778833527473
70.3999999999942	16.7990315861448
70.6000000000058	14.2240842139158
70.8000000000029	13.7510292134637
71	16.5040643673009
71.2000000000116	19.5377747501881
71.3999999999942	20.7600858961644
71.6000000000058	21.6127164152257
71.8000000000029	24.0486483426545
72	26.9225167406294
72.2000000000116	27.4559820467012
72.3999999999942	25.1396380400838
72.6000000000058	22.6057063593994
72.8000000000029	21.8271175823004
73	21.6250049788208
73.2000000000116	19.9875082582491
73.3999999999942	17.176671678935
73.6000000000058	14.8449838112151
73.8000000000029	13.1626149093641
74	10.9881072436542
74.2000000000116	8.5267895020265
74.3999999999942	7.3438727646291
74.6000000000058	7.44079321897491
74.8000000000029	6.55530579987237
75	3.26532209060285
75.1999999999971	-0.748811885716611
75.4000000000087	-3.16566095581489
75.6000000000058	-4.55766716039575
75.8000000000029	-6.99375981837735
76	-9.81479856567107
76.1999999999971	-9.88621654733224
76.4000000000087	-6.16493036984046
76.6000000000058	-2.3041587417616
76.8000000000029	-1.99079518146502
77	-4.28583704849234
77.1999999999971	-4.76969254497443
77.4000000000087	-2.72832738385549
77.6000000000058	-1.03982527719453
77.8000000000029	-0.0964915498091745
78.0000000000146	2.67998380110267
78.1999999999971	7.43796511128415
78.4000000000087	10.7023917006027
78.5999999999913	10.597730077873
78.8000000000029	10.0831476739112
79.0000000000146	12.6241031537353
79.1999999999971	17.5594305838728
79.4000000000087	21.7092029222195
79.5999999999913	23.8516409264809
79.8000000000029	24.8127959142416
80.0000000000146	25.367870170498
80.1999999999971	25.8824219432239
80.4000000000087	26.5363391256323
80.6000000000058	26.5390610049617
80.8000000000029	24.7371883062383
81	21.9247820272802
81.1999999999971	20.6503109042314
81.4000000000087	21.9123902836808
81.6000000000058	23.2212002875604
81.8000000000029	22.0954602140679
82	19.7400381632408
82.1999999999971	18.9990671222785
82.4000000000087	19.3182316375412
82.6000000000058	17.1938040615015
82.8000000000029	11.2540403572193
83	5.09815325500258
83.1999999999971	2.22210243468132
83.4000000000087	1.32219105737591
83.6000000000058	-0.819433179578104
83.8000000000029	-3.52681750776609
84	-4.01284751109637
84.2000000000116	-2.8976548139759
84.3999999999942	-3.48965576754046
84.6000000000058	-6.4332109162957
84.8000000000029	-8.57981816456687
85	-8.28218495481798
85.2000000000116	-7.39419478507917
85.3999999999942	-7.15216980585621
85.6000000000058	-6.35500953518974
85.8000000000029	-4.42279853760459
86	-2.52113642984662
86.2000000000116	-0.876747005648255
86.3999999999942	1.57827521435744
86.6000000000058	4.42729912072729
86.8000000000029	5.81671818690563
87	5.90654855396455
87.2000000000116	7.45732969424899
87.3999999999942	11.981074215421
87.6000000000058	17.2179018313829
87.8000000000029	19.9932029045022
88	19.7123104800511
88.2000000000116	18.7129856147963
88.3999999999942	19.2400882982274
88.6000000000058	21.2498174013162
88.8000000000029	22.8353389779726
89	22.8811195702501
89.1999999999971	22.5271978934988
89.4000000000087	23.3970935148378
89.6000000000058	25.0918251360551
89.8000000000029	25.6813256171531
90	24.5163185728977
90.1999999999971	22.9882882114387
90.4000000000087	22.2480845364785
90.6000000000058	21.4348395374189
90.8000000000029	19.0340278444419
91	15.0566713537978
91.1999999999971	11.2059178298066
91.4000000000087	9.1305300177601
91.6000000000058	9.03280988311631
91.8000000000029	9.78446010257154
92.0000000000146	9.78854746187202
92.1999999999971	7.80122752050803
92.4000000000087	3.76034024998839
92.5999999999913	-0.722229895251438
92.8000000000029	-3.4462295874644
93.0000000000146	-3.47965647791546
93.1999999999971	-2.28928143865064
93.4000000000087	-2.45773498626768
93.5999999999913	-5.2698787909013
93.8000000000029	-9.01563292467248
94.0000000000146	-10.6787385597144
94.1999999999971	-9.30876920003929
94.4000000000087	-6.92353209771585
94.6000000000058	-5.422240691523
94.8000000000029	-4.38182324693727
95	-2.72730587754059
95.1999999999971	-0.448296940537212
95.4000000000087	2.27777381595286
95.6000000000058	5.54795380420232
95.8000000000029	8.55086820561992
96	9.96830915908053
96.1999999999971	10.3314738320813
96.4000000000087	11.6351829449767
96.6000000000058	13.971035191295
96.8000000000029	15.4858573292648
97	16.3300058934565
97.2000000000116	19.0664193284016
97.3999999999942	24.1905164803819
97.6000000000058	28.2206673585019
97.8000000000029	28.7398434151982
98	28.3361518750253
98.2000000000116	30.527605740996
98.3999999999942	33.7972304281246
98.6000000000058	33.5999372674973
98.8000000000029	27.9102836044116
99	21.7964772498918
99.2000000000116	18.3805693803744
99.3999999999942	19.4209983611616
99.6000000000058	20.5480572496985
99.8000000000029	18.6807119509876
100	14.6550584455982
100.200000000012	20.378104076518
100.399999999994	20.725418400649
100.600000000006	20.8436798059476
100.800000000003	20.729545927296
101	20.3846225132251
101.200000000012	19.815559409352
101.399999999994	19.0336802347956
101.600000000006	18.0548709257079
101.800000000003	16.8996604014802
102	15.5928100269655
102.200000000012	14.1618505978558
102.399999999994	12.6357201307529
102.600000000006	11.0445993470614
102.800000000003	9.42041615645032
103	7.79675865563945
103.199999999997	6.2075719335504
103.400000000009	4.68523778959732
103.600000000006	3.2597237901073
103.800000000003	1.95951167034235
104	0.812396526815343
104.199999999997	-0.156191841728477
104.400000000009	-0.926198051480098
104.600000000006	-1.48346527215335
104.800000000003	-1.81779787902266
105	-1.92221036060882
105.199999999997	-1.79432899305226
105.400000000009	-1.43674910519622
105.600000000006	-0.855676336096996
105.800000000003	-0.0610697347182736
106.000000000015	0.931104724548154
106.199999999997	2.0985120077793
106.400000000009	3.41535384748117
106.599999999991	4.85491572885183
106.800000000003	6.38892284962106
107.000000000015	7.98664934707597
107.199999999997	9.61602315844635
107.400000000009	11.2443715437383
107.599999999991	12.8377205523997
107.800000000003	14.3615684790765
108.000000000015	15.7841279708552
108.199999999997	17.0779789340393
108.400000000009	18.2179393567306
108.600000000006	19.1792168472688
108.800000000003	19.9400044179976
109	20.4854733162169
109.199999999997	20.8074829165498
109.400000000009	20.9008289520126
109.600000000006	20.7618927028348
109.800000000003	20.3916099336794
110	19.7977408686633
110.199999999997	18.9929399544814
110.400000000009	17.9924204165345
110.600000000006	16.8151934315535
110.800000000003	15.4864001365434
111	14.0358663529716
111.200000000012	12.4936142368945
111.399999999994	10.888373874417
111.600000000006	9.2508295948548
111.800000000003	7.61620106573294
112	6.02092061259962
112.200000000012	4.49722204420717
112.399999999994	3.07332299954124
112.600000000006	1.77790001088768
112.800000000003	0.640718809476146
113	-0.311556203410557
113.200000000012	-1.06025484938132
113.399999999994	-1.59358839955668
113.600000000006	-1.90295086926107
113.800000000003	-1.98132907570846
114	-1.82485866931348
114.200000000012	-1.43490778479232
114.399999999994	-0.819388531720712
114.600000000006	0.00755566236191818
114.800000000003	1.02733701933736
115	2.21876551812814
115.200000000012	3.55830427102692
115.399999999994	5.01935619017179
115.600000000006	6.5721964290407
115.800000000003	8.18473902789638
116	9.82324564500874
116.200000000012	11.4531900639248
116.399999999994	13.0409198684763
116.600000000006	14.5550777671823
116.800000000003	15.9662918624231
117	17.2462167048109
117.199999999997	18.3683386482809
117.400000000009	19.3098205857276
117.600000000006	20.051793034125
117.800000000003	20.5785352553597
118	20.878128397856
118.199999999997	20.9442276766758
118.400000000009	20.7760145795512
118.600000000006	20.3768398654988
118.800000000003	19.7545289328293
119	18.9222324335836
119.199999999997	17.8970101917505
119.400000000009	16.6980945000657
119.599999999991	15.3484564279822
119.800000000003	13.8771166924246
120.000000000015	12.3170542481581
120.199999999997	10.7002095414337
120.400000000009	9.05666056599386
120.599999999991	7.41842962080334
120.800000000003	5.82096339288396
121.000000000015	4.29916741427923
121.199999999997	2.88394876320625
121.400000000009	1.60339694470847
121.599999999991	0.484077057428022
121.800000000003	-0.450534554261067
122.000000000015	-1.18187737572508
122.199999999997	-1.6963097580219
122.400000000009	-1.98435759407605
122.600000000006	-2.04012509177486
122.800000000003	-1.86094295885035
123	-1.44798238823923
123.199999999997	-0.808271264086123
123.400000000009	0.0441164706581887
123.600000000006	1.08955650752094
123.800000000003	2.30545438791236
124	3.66702382285805
124.199999999997	5.1466943273644
124.400000000009	6.71473657226448
124.600000000006	8.34082171981162
124.800000000003	9.99427488051839
125	11.6422985228652
125.200000000012	13.2491001213225
125.399999999994	14.7781700462645
125.600000000006	16.1966263624454
125.800000000003	17.4768498521294
126	18.5943895708477
126.200000000012	19.5262519913746
126.399999999994	20.2523826367792
126.600000000006	20.7575281425793
126.800000000003	21.0312125590208
127	21.0675703462148
127.200000000012	20.8661610364145
127.399999999994	20.4318324380291
127.600000000006	19.7731257630543
127.800000000003	18.9019654913857
128	17.835454180387
128.200000000012	16.5965695308603
128.399999999994	15.2120256242945
128.600000000006	13.7098064950205
128.800000000003	12.1190378987094
129	10.4713593317071
129.200000000012	8.80168618322633
129.399999999994	7.1470600188697
129.600000000006	5.5435063856332
129.800000000003	4.02284399611892
130	2.61271652104047
130.200000000012	1.33980609024045
130.400000000009	0.231945032726106
130.600000000006	-0.684523699964519
130.800000000003	-1.38960537400618
131	-1.87108107867083
131.199999999997	-2.12201099502857
131.400000000009	-2.13785004953286
131.600000000006	-1.91638742586816
131.800000000003	-1.4599804873145
132	-0.778010659000719
132.199999999997	0.113380228656634
132.400000000009	1.19436843240992
132.600000000006	2.44391601982763
132.800000000003	3.83888194567113
133	5.35168794531121
133.199999999997	6.95038739967549
133.400000000009	8.60128151321952
133.599999999991	10.2707686989231
133.800000000003	11.9250454073437
134.000000000015	13.5294428406235
134.199999999997	15.0493602774903
134.400000000009	16.4528040238502
134.599999999991	17.7122585368954
134.800000000003	18.8043400612277
135.000000000015	19.7080069339129
135.199999999997	20.4042709342705
135.400000000009	20.8779318160181
135.599999999991	21.1187373507909
135.800000000003	21.1209466926653
136.000000000015	20.8830901969738
136.199999999997	20.4091349746586
136.400000000009	19.7095927202223
136.600000000006	18.8006855756409
136.800000000003	17.701998906263
137	16.4349460607461
137.199999999997	15.0239567736672
137.400000000009	13.4985786704015
137.600000000006	11.8925393493839
137.800000000003	10.2395468167274
138	8.57097177157791
138.199999999997	6.91841984309431
138.400000000009	5.31709846591688
138.600000000006	3.80373021710871
138.800000000003	2.41030428829139
139	1.16219916302812
139.200000000012	0.0802679925721979
139.399999999994	-0.813833007604815
139.600000000006	-1.49854140779277
139.800000000003	-1.95722752606632
140	-2.18123680357372
140.200000000012	-2.16772318121443
140.399999999994	-1.91754819766981
140.600000000006	-1.43515763646555
140.800000000003	-0.729030008752229
141	0.187722977902544
141.200000000012	1.29654913755649
141.399999999994	2.57342868605348
141.600000000006	3.99066920565287
141.800000000003	5.51927644407355
142	7.12941612491379
142.200000000012	8.78950483041704
142.399999999994	10.4660627853387
142.600000000006	12.1246350313448
142.800000000003	13.7300449079378
143	15.2472840204336
143.200000000012	16.6438387989881
143.399999999994	17.8921588336043
143.600000000006	18.9692190367621
143.800000000003	19.8542257017402
144	20.5277172333764
144.200000000012	20.9736278195122
144.400000000009	21.1820858631863
144.600000000006	21.1504174732246
144.800000000003	20.8817429409487
145	20.382095120043
145.199999999997	19.659139862788
145.400000000009	18.7241820348459
145.600000000006	17.5962781987517
145.800000000003	16.302221806032
146	14.8724977469771
146.199999999997	13.3354437769715
146.400000000009	11.7181452641673
146.600000000006	10.0511711494421
146.800000000003	8.37108900479202
147	6.71584117715054
147.199999999997	5.11837109278019
147.400000000009	3.60855535647087
147.599999999991	2.21821459984201
147.800000000003	0.979286490654866
148.000000000015	-0.0825666046483562
148.199999999997	-0.949347466739859
148.400000000009	-1.60696212053605
148.599999999991	-2.04068309794495
148.800000000003	-2.23772012534025
149.000000000015	-2.19349515473611
149.199999999997	-1.91104131465324
149.400000000009	-1.39607293748225
149.599999999991	-0.657844814567262
149.800000000003	0.287581999320238
150.000000000015	1.41872678011533
150.199999999997	2.71272091121661
150.400000000009	4.14562184724865
150.600000000006	5.68968916478045
150.800000000003	7.312916817751
151	8.98166462747815
151.199999999997	10.6621230408446
151.400000000009	12.319871971627
151.600000000006	13.9201525826212
151.800000000003	15.4293567176401
152	16.8160734911112
152.199999999997	18.0515138657271
152.400000000009	19.1105160173355
152.600000000006	19.9724244482839
152.800000000003	20.6205978867868
153	21.0416608482146
153.200000000012	21.2261081771321
153.399999999994	21.1696480387415
153.600000000006	20.8734294897532
153.800000000003	20.3434979222567
154	19.5907780973373
154.200000000012	18.6311648501832
154.399999999994	17.4847291243771
154.600000000006	16.1747864130147
154.800000000003	14.7278120349163
155	13.1731433385143
155.200000000012	11.5418147642228
155.399999999994	9.86614875322765
155.600000000006	8.18056799584359
155.800000000003	6.52141778965012
156	4.92473975115811
156.200000000012	3.4240177079991
156.399999999994	2.04978916973237
156.600000000006	0.829409488881929
156.800000000003	-0.214017825473892
157	-1.0617398176364
157.200000000012	-1.69769612836053
157.399999999994	-2.10762909271619
157.600000000006	-2.28042342469436
157.800000000003	-2.21036810043654
158	-1.89871864408561
158.200000000012	-1.35386053188723
158.400000000009	-0.589820497237206
158.600000000006	0.376890837480508
158.800000000003	1.52876654146636
159	2.84532870935515
159.199999999997	4.3000878146002
159.400000000009	5.86160769799059
159.600000000006	7.49715605410919
159.800000000003	9.17368418146023
160	10.8562781188598
160.199999999997	12.5088314210403
160.400000000009	14.097433266635
160.600000000006	15.5919048183282
160.800000000003	16.9639311029808
161	18.1850462920763
161.199999999997	19.2283425274942
161.400000000009	20.0716108462045
161.599999999991	20.6981075073394
161.800000000003	21.0952115364304
162.000000000015	21.2540741756426
162.199999999997	21.1710201492608
162.400000000009	20.8483393729746
162.599999999991	20.2932274037169
162.800000000003	19.5165836003794
163.000000000015	18.5333682411213
163.199999999997	17.3632729596789
163.400000000009	16.0302484700486
163.600000000006	14.5621910737315
163.800000000003	12.9912332951738
164	11.3524742417349
164.199999999997	9.67981947219549
164.400000000009	8.00492384078155
164.600000000006	6.35815058212911
164.800000000003	4.77279291230444
165	3.28379252943884
165.199999999997	1.92263098302943
165.400000000009	0.715543337354756
165.600000000006	-0.313949632768725
165.800000000003	-1.14409370821486
166	-1.75711050631399
166.199999999997	-2.14057650089116
166.400000000009	-2.2865980303615
166.600000000006	-2.19165789039121
166.800000000003	-1.85803351234996
167	-1.29405067521229
167.200000000012	-0.512065552089579
167.399999999994	0.473387320509975
167.600000000006	1.64500085717851
167.800000000003	2.9801879602867
168	4.44995866401223
168.200000000012	6.02123701501243
168.399999999994	7.66119636539868
168.600000000006	9.33882421826194
168.800000000003	11.0226415138025
169	12.6777465490665
169.200000000012	14.2673943146753
169.399999999994	15.7570747511102
169.600000000006	17.1163667547361
169.800000000003	18.3180193100229
170	19.3380429359786
170.200000000012	20.1569553262433
170.399999999994	20.7593367628347
170.600000000006	21.1321087323203
170.800000000003	21.2650614164459
171	21.1540821357809
171.200000000012	20.8028918735719
171.399999999994	20.220795908094
171.600000000006	19.4197366845779
171.800000000003	18.4148239326084
172	17.2265020612522
172.200000000012	15.8801912219368
172.400000000009	14.4037185423754
172.600000000006	12.8263390846019
172.800000000003	11.1798753945733
173	9.49867312779215
173.199999999997	7.81730697518412
173.400000000009	6.16902419096375
173.600000000006	4.58659154789399
173.800000000003	3.10297910565917
174	1.74977544474846
174.199999999997	0.555054552599234
174.400000000009	-0.456947577439413
174.600000000006	-1.26516319538363
174.800000000003	-1.85221395724786
175.000000000015	-2.20578717285072
175.199999999997	-2.31931989249217
175.400000000009	-2.19156914431977
175.599999999991	-1.82575401437156
175.800000000003	-1.22900859676355
176.000000000015	-0.412464561320004
176.199999999997	0.608055558266926
176.400000000009	1.81162183758953
176.599999999991	3.17289196564544
176.800000000003	4.66342489804909
177.000000000015	6.25244375869958
177.199999999997	7.90702508126488
177.400000000009	9.5929146071291
177.600000000006	11.2760382298061
177.800000000003	12.9230704070395
178	14.5005013452341
178.199999999997	15.9744778770855
178.400000000009	17.3131870867235
178.600000000006	18.4897113439504
178.800000000003	19.4818446035852
179	20.2697044170268
179.199999999997	20.8356252761034
179.400000000009	21.1672959562982
179.600000000006	21.2595526964967
179.800000000003	21.1124028683831
180	20.7285655303541
180.199999999997	20.1142713282518
180.400000000009	19.2814386955405
180.600000000006	18.2476069584107
180.800000000003	17.0340994659662
181	15.6654302435121
181.200000000012	14.1699034247794
181.399999999994	12.5791430724162
181.600000000006	10.9262267403269
181.800000000003	9.24425991567783
182	7.56644170394542
182.200000000012	5.92676164858579
182.399999999994	4.35983375155786
182.600000000006	2.89899798634209
182.800000000003	1.57389400009429
183	0.409791981520881
183.200000000012	-0.570745098944993
183.399999999994	-1.3465686094541
183.600000000006	-1.89972806088509
183.800000000003	-2.21868270487686
184	-2.29854896821229
184.200000000012	-2.13836691929696
184.399999999994	-1.73995197418094
184.600000000006	-1.11037926366124
184.800000000003	-0.264469483669188
185	0.776919557017193
185.200000000012	1.99248065392593
185.399999999994	3.35959192546515
185.600000000006	4.85526666181731
185.800000000003	6.45012182704099
186	8.10883233472581
186.199999999997	9.79359517330244
186.400000000009	11.4698189854117
186.600000000006	13.1063090102852
186.800000000003	14.6719578752948
187	16.1335873889702
187.199999999997	17.4584561691782
187.400000000009	18.6184233633374
187.600000000006	19.5910403052066
187.800000000003	20.3578581943954
188	20.903684262576
188.199999999997	21.2174202469938
188.400000000009	21.291999562002
188.600000000006	21.1238026017231
188.800000000003	20.7141614110414
189.000000000015	20.0719236170639
189.199999999997	19.2129329853819
189.400000000009	18.15630935235
189.599999999991	16.9221567859106
189.800000000003	15.5336638815776
190.000000000015	14.0198314401289
190.199999999997	12.4141585627972
190.400000000009	10.7503355160414
190.599999999991	9.06001503159657
190.800000000003	7.37477776047897
191.000000000015	5.72943084439833
191.199999999997	4.16084916189852
191.400000000009	2.70310166599951
191.600000000006	1.38448409891218
191.800000000003	0.229971151773654
192	-0.736442061416474
192.199999999997	-1.49429151792992
192.400000000009	-2.02946750560332
192.600000000006	-2.33223055793911
192.800000000003	-2.39436563555999
193	-2.21080593116547
193.199999999997	-1.78443783281304
193.400000000009	-1.12634324890857
193.600000000006	-0.250904295522165
193.800000000003	0.82589429989882
194	2.08265720601205
194.199999999997	3.49108249889371
194.400000000009	5.02028685349641
194.600000000006	6.6407569005806
194.800000000003	8.32202312814449
195	10.0287000171407
195.200000000012	11.7226908099092
195.399999999994	13.3689142783509
195.600000000006	14.9363638441731
195.800000000003	16.3949702013818
196	17.7146283593767
196.200000000012	18.8675201705996
196.399999999994	19.8287675577757
196.600000000006	20.5761705035126
196.800000000003	21.0926532332766
197	21.3692361069719
197.200000000012	21.4039492137517
197.399999999994	21.1971150682516
197.600000000006	20.7499132588741
197.800000000003	20.0683433850842
198	19.167553843731
198.200000000012	18.0696906450716
198.399999999994	16.7982287508615
198.600000000006	15.3764879145158
198.800000000003	13.8312349961859
199	12.1949058449593
199.200000000012	10.502744111725
199.399999999994	8.7890458266976
199.600000000006	7.08703509753388
199.800000000003	5.43111089500452
200	3.85693110553068
200	-15.0980163666464
199.800000000003	-13.523489871351
199.600000000006	-11.8671822735764
199.399999999994	-10.1647830243117
199.200000000012	-8.45072313055373
199	-6.75825657221273
198.800000000003	-5.12170462542796
198.600000000006	-3.5763294747817
198.399999999994	-2.15457725401039
198.200000000012	-0.883215998866859
198	0.214442581765018
197.800000000003	1.11494014255781
197.600000000006	1.79615450630117
197.399999999994	2.2429663741914
197.200000000012	2.44940812186139
197	2.41433238491528
196.800000000003	2.13744646935632
196.600000000006	1.6207452451107
196.399999999994	0.873226388120576
196.200000000012	-0.0880247095789954
196	-1.24080763628023
195.800000000003	-2.56025319092856
195.600000000006	-4.01856065741865
195.399999999994	-5.58564961130516
195.200000000012	-7.23148043714525
195	-8.92507893569179
194.800000000003	-10.6313962844736
194.600000000006	-12.3123654888287
194.400000000009	-13.9326256934598
194.199999999997	-15.4617249097782
194	-16.8701586952209
193.800000000003	-18.12704330424
193.600000000006	-19.2040670639681
193.400000000009	-20.0798163533718
193.199999999997	-20.7382811074912
193	-21.1650489010333
192.800000000003	-21.3490050336473
192.600000000006	-21.2872305399592
192.400000000009	-20.9847625484341
192.199999999997	-20.4497917675105
192	-19.692040693758
191.800000000003	-18.7256108410083
191.600000000006	-17.570967496358
191.400000000009	-16.2521164144284
191.199999999997	-14.7940514448913
191.000000000015	-13.2250944452054
190.800000000003	-11.5793453032155
190.599999999991	-9.89371211337097
190.400000000009	-8.20303478256958
190.199999999997	-6.53892357575291
190.000000000015	-4.93305524063737
189.800000000003	-3.41913647119077
189.599999999991	-2.03067383847643
189.400000000009	-0.796666021805722
189.199999999997	0.259709940354121
189.000000000015	1.11837003899378
188.800000000003	1.76022136253758
188.600000000006	2.16945173135865
188.400000000009	2.33724717301539
188.199999999997	2.26230859863567
188	1.94828515679555
187.800000000003	1.40226712400714
187.600000000006	0.635368640659543
187.400000000009	-0.337210782758598
187.199999999997	-1.49702531246271
187	-2.82163873340779
186.800000000003	-4.28293112396935
186.600000000006	-5.84818880816846
186.400000000009	-7.48426581015315
186.199999999997	-9.16008884051374
186	-10.8444962877922
185.800000000003	-12.5029262791315
185.600000000006	-14.097599187464
185.399999999994	-15.5932052727508
185.200000000012	-16.9603675270958
185	-18.1760954350897
184.800000000003	-19.2177537695089
184.600000000006	-20.0640135200181
184.399999999994	-20.693988390131
184.200000000012	-21.0928248459275
184	-21.2534132619146
183.800000000003	-21.1739049050371
183.600000000006	-20.8552303098308
183.399999999994	-20.3022499969102
183.200000000012	-19.5264899135318
183	-18.5458952313081
182.800000000003	-17.3816192030085
182.600000000006	-16.0562389972399
182.399999999994	-14.5950474290493
182.200000000012	-13.027713355889
182	-11.3876101562097
181.800000000003	-9.70938669247146
181.600000000006	-8.02706595966
181.399999999994	-6.37387635139347
181.200000000012	-4.78294606229478
181	-3.28736689271442
180.800000000003	-1.91876750343655
180.600000000006	-0.705446582954636
180.400000000009	0.328096900869877
180.199999999997	1.16056304534308
180	1.77444244392685
179.800000000003	2.15785060467167
179.600000000006	2.30459205921347
179.400000000009	2.21198127102135
179.199999999997	1.88003997512466
179	1.31395422372151
178.800000000003	0.526048873100418
178.600000000006	-0.466006730759908
178.400000000009	-1.64233642677804
178.199999999997	-2.98075008215897
178	-4.4543543113127
177.800000000003	-6.03136679507231
177.600000000006	-7.6779688087037
177.400000000009	-9.3606860197177
177.199999999997	-11.0462264490137
177.000000000015	-12.7005448895817
176.800000000003	-14.2894089317611
176.599999999991	-15.7799080971742
176.400000000009	-17.1412685529261
176.199999999997	-18.3450420867646
176.000000000015	-19.365869583188
175.800000000003	-20.1827960457974
175.599999999991	-20.77996765352
175.400000000009	-21.146217800608
175.199999999997	-21.2743766792667
175.000000000015	-21.1611916507571
174.800000000003	-20.8078770601425
174.600000000006	-20.2209745197573
174.400000000009	-19.4127844390971
174.199999999997	-18.4006829630649
174	-17.2057459214047
173.800000000003	-15.8522270180465
173.600000000006	-14.3682261402859
173.400000000009	-12.785363839663
173.199999999997	-11.136645596301
173	-9.45487414193784
172.800000000003	-7.77333026743278
172.600000000006	-6.12661701095963
172.400000000009	-4.54910084110047
172.200000000012	-3.07261585448952
172	-1.72641843353762
171.800000000003	-0.538326669761497
171.600000000006	0.466257950933182
171.399999999994	1.26691779217165
171.200000000012	1.84857581151765
171	2.1993254819119
170.800000000003	2.30989772059189
170.600000000006	2.17660503615366
170.399999999994	1.80358813320695
170.200000000012	1.20107707116795
170	0.382161140120422
169.800000000003	-0.637739534292535
169.600000000006	-1.83915265984408
169.399999999994	-3.19810838668522
169.200000000012	-4.68738334952542
169	-6.27658985274311
168.800000000003	-7.93125426242965
168.600000000006	-9.61466801781971
168.399999999994	-11.2919628845887
168.200000000012	-12.931687527633
168	-14.5028491343213
167.800000000003	-15.9726310620655
167.600000000006	-17.3079568398159
167.399999999994	-18.4798254827916
167.200000000012	-19.4656292605453
167	-20.2480325223451
166.800000000003	-20.812466571821
166.600000000006	-21.146538284347
166.400000000009	-21.2418851753653
166.199999999997	-21.0961963763836
166	-20.7129616818191
165.800000000003	-20.1000556382336
165.600000000006	-19.2698925411063
165.400000000009	-18.2402522061485
165.199999999997	-17.0329008531177
165	-15.6713808595072
164.800000000003	-14.1819567368662
164.600000000006	-12.5961449198744
164.400000000009	-10.9489245702235
164.199999999997	-9.27362586770493
164	-7.60064546681515
163.800000000003	-5.96166533873682
163.600000000006	-4.39060961029168
163.400000000009	-2.92258586131526
163.199999999997	-1.58972427493122
163.000000000015	-0.419908168618878
162.800000000003	0.562934322347619
162.599999999991	1.33914189763194
162.400000000009	1.8937898854738
162.199999999997	2.21601688650133
162.000000000015	2.29866453809648
161.800000000003	2.13947629318311
161.599999999991	1.74215421944825
161.400000000009	1.11556507518757
161.199999999997	0.272337547772905
161	-0.770787849777816
160.800000000003	-1.9916160782665
160.600000000006	-3.36326277503879
160.400000000009	-4.85729326530444
160.199999999997	-6.44542884100564
160	-8.09752906874881
159.800000000003	-9.77972051528582
159.600000000006	-11.4559300300613
159.400000000009	-13.0912701062095
159.199999999997	-14.6527094668175
159	-16.1075227512346
158.800000000003	-17.42426967539
158.600000000006	-18.5764458389281
158.400000000009	-19.5435489199874
158.200000000012	-20.3080400223726
158	-20.8533716275471
157.800000000003	-21.1654782029048
157.600000000006	-21.235936758486
157.399999999994	-21.0634586292469
157.200000000012	-20.6537288030977
157	-20.0178457870631
156.800000000003	-19.1700611183833
156.600000000006	-18.1264402009391
156.399999999994	-16.9057518109306
156.200000000012	-15.5311247707947
156	-14.0299471734223
155.800000000003	-12.4327940152398
155.600000000006	-10.7731882811677
155.399999999994	-9.08720919598607
155.200000000012	-7.41123501842782
155	-5.77971403154969
154.800000000003	-4.22498478143563
154.600000000006	-2.77808698393083
154.399999999994	-1.4683519817169
154.200000000012	-0.322238283664737
154	0.636964863477553
153.800000000003	1.38922005176847
153.600000000006	1.91867052050638
153.399999999994	2.21443099401834
153.200000000012	2.2704937282779
153	2.08574237583375
152.800000000003	1.66449384255889
152.600000000006	1.01626864188411
152.400000000009	0.154446624293229
152.199999999997	-0.904337941679037
152	-2.13944737316083
151.800000000003	-3.5257470243426
151.600000000006	-5.03448217875111
151.400000000009	-6.63428060100582
151.199999999997	-8.29157393943811
151	-9.97164103933577
150.800000000003	-11.6400942669317
150.600000000006	-13.2631486084127
150.400000000009	-14.807178475209
150.199999999997	-16.2401812425171
150.000000000015	-17.5344084382372
149.800000000003	-18.6658986423988
149.599999999991	-19.6117550753553
149.400000000009	-20.3504618670029
149.199999999997	-20.8659187179262
149.000000000015	-21.148830719886
148.800000000003	-21.1934458543406
148.599999999991	-20.9966988451986
148.400000000009	-20.5631437881907
148.199999999997	-19.9055571865456
148.000000000015	-19.0386640718574
147.800000000003	-17.9765675380969
147.599999999991	-16.7372847499052
147.400000000009	-15.3465072240976
147.199999999997	-13.8362086015028
147	-12.2382493603786
146.800000000003	-10.5825465512158
146.600000000006	-8.90208131401148
146.400000000009	-7.23482786424782
146.199999999997	-5.61737715905931
146	-4.08031109652808
145.800000000003	-2.6507164852237
145.600000000006	-1.35692086260925
145.400000000009	-0.229388061959687
145.199999999997	0.705118647159532
145	1.42757953999985
144.800000000003	1.92673022283244
144.600000000006	2.19494562339904
144.400000000009	2.22623061913595
144.200000000012	2.01749648921317
144	1.57143992445973
143.800000000003	0.897944657283203
143.600000000006	0.0130769512997766
143.399999999994	-1.0637128917046
143.200000000012	-2.3116532982507
143	-3.7077503554496
142.800000000003	-5.22449132312293
142.600000000006	-6.82940371007267
142.399999999994	-8.48752023513687
142.200000000012	-10.1637020016789
142	-11.8235253491753
141.800000000003	-13.4335327433746
141.600000000006	-14.9621521003845
141.399999999994	-16.3795486149279
141.200000000012	-17.6567156628719
141	-18.7659376070141
140.800000000003	-19.6831624867151
140.600000000006	-20.3897996139208
140.399999999994	-20.8726956098126
140.200000000012	-21.1233305452636
140	-21.1372208791352
139.800000000003	-20.9134740870833
139.600000000006	-20.4549145744664
139.399999999994	-19.7701863755964
139.200000000012	-18.8759206628715
139	-17.7936932715362
138.800000000003	-16.545184658296
138.600000000006	-15.1512810792009
138.400000000009	-13.6374002813181
138.199999999997	-12.0355736615235
138	-10.382565478156
137.800000000003	-8.71362089323059
137.600000000006	-7.06037619775362
137.400000000009	-5.45422315093855
137.199999999997	-3.92887946660829
137	-2.51807027959123
136.800000000003	-1.25132876229021
136.600000000006	-0.153059376515341
136.400000000009	0.755358559340568
136.199999999997	1.45437968138083
136.000000000015	1.92782453853098
135.800000000003	2.16522330903692
135.599999999991	2.16264649138689
135.400000000009	1.92159397694586
135.199999999997	1.44782699703138
135.000000000015	0.751606612362833
134.800000000003	-0.151870396302364
134.599999999991	-1.2436313069878
134.400000000009	-2.50266073437116
134.199999999997	-3.90560983685532
134.000000000015	-5.425003764686
133.800000000003	-7.0288919582327
133.599999999991	-8.68271572684074
133.400000000009	-10.3518437381082
133.199999999997	-12.0025022508028
133	-13.601109361659
132.800000000003	-15.113974196822
132.600000000006	-16.5091456255081
132.400000000009	-17.7590287899977
132.199999999997	-18.840455318555
132	-19.7323514530191
131.800000000003	-20.41485206251
131.600000000006	-20.8717717663499
131.400000000009	-21.0936870083202
131.199999999997	-21.0782031829712
131	-20.8275018255657
130.800000000003	-20.3461091113511
130.600000000006	-19.6409579149699
130.400000000009	-18.724272747467
130.200000000012	-17.6160660474355
130	-16.3427091390695
129.800000000003	-14.9320710750607
129.600000000006	-13.4108760514427
129.399999999994	-11.8068116933916
129.200000000012	-10.1517389396055
129	-8.48172035329267
128.800000000003	-6.83382624725035
128.600000000006	-5.24299010534453
128.399999999994	-3.74085735620213
128.200000000012	-2.35654701559646
128	-1.11802423989142
127.800000000003	-0.0519736302021094
127.600000000006	0.818664783448204
127.399999999994	1.47683121428132
127.200000000012	1.91064553750083
127	2.11160882980786
126.800000000003	2.07491001893973
126.600000000006	1.80101772186903
126.399999999994	1.29581470829206
126.200000000012	0.56978180044751
126	-0.361835545750246
125.800000000003	-1.47900291592985
125.600000000006	-2.7587573710391
125.399999999994	-4.17668658241901
125.200000000012	-5.70521481164723
125	-7.31150489476984
124.800000000003	-8.95908957957987
124.600000000006	-10.6122128273155
124.400000000009	-12.2381046836182
124.199999999997	-13.8061066355825
124	-15.2858936491707
123.800000000003	-16.6477272876424
123.600000000006	-17.8640157725663
123.400000000009	-18.9099410669322
123.199999999997	-19.762869105427
123	-20.4031313619452
122.800000000003	-20.8166086979016
122.600000000006	-20.99623077489
122.400000000009	-20.9407901869671
122.199999999997	-20.6529292469152
122.000000000015	-20.1385282388607
121.800000000003	-19.4070585320206
121.599999999991	-18.4721720585865
121.400000000009	-17.3524518182484
121.199999999997	-16.0714070177114
121.000000000015	-14.6556433130924
120.800000000003	-13.1332951407415
120.599999999991	-11.5353151951057
120.400000000009	-9.89665155555462
120.199999999997	-8.25278687778764
120.000000000015	-6.63576987499318
119.800000000003	-5.07569320547335
119.599999999991	-3.60449899861192
119.400000000009	-2.25515474621974
119.199999999997	-1.05665747427129
119	-0.0319442602804578
118.800000000003	0.799794117311944
118.600000000006	1.42154346866373
118.400000000009	1.82019914873013
118.199999999997	1.98797835545996
118	1.92156600627972
117.800000000003	1.62180642423815
117.600000000006	1.09505819951329
117.400000000009	0.353240826377476
117.199999999997	-0.587937554410331
117	-1.70963228687878
116.800000000003	-2.98904130320622
116.600000000006	-4.39969334772916
116.399999999994	-5.91328924096196
116.200000000012	-7.50050343653035
116	-9.13002126254359
115.800000000003	-10.7682256768318
115.600000000006	-12.3806156666864
115.399999999994	-13.9334658308949
115.200000000012	-15.3946898000783
115	-16.7345489786163
114.800000000003	-17.9264202994641
114.600000000006	-18.9467307839164
114.399999999994	-19.7742471620331
114.200000000012	-20.3903347962739
114	-20.7808036383902
113.800000000003	-20.9376990316771
113.600000000006	-20.8596178730171
113.399999999994	-20.550400009372
113.200000000012	-20.0170466177713
113	-19.2681651812095
112.800000000003	-18.3155593300343
112.600000000006	-17.1779263445676
112.399999999994	-15.8819677206856
112.200000000012	-14.4574932432361
112	-12.933226845185
111.800000000003	-11.3374330187155
111.600000000006	-9.70238802105397
111.399999999994	-8.06455871935171
111.200000000012	-6.45918855825801
111	-4.91697290369765
110.800000000003	-3.46663920816896
110.600000000006	-2.13819351915068
110.400000000009	-0.961433380463214
110.199999999997	0.0385382071741187
110	0.84275493623433
109.800000000003	1.43605149910466
109.600000000006	1.80582047537297
109.400000000009	1.94434390388117
109.199999999997	1.85072003457355
109	1.52859054212682
108.800000000003	0.983169682853713
108.600000000006	0.222594263257937
108.400000000009	-0.738324299558261
108.199999999997	-1.87780846663297
108.000000000015	-3.17110500547411
107.800000000003	-4.59307756757289
107.599999999991	-6.11635447884011
107.400000000009	-7.70919557962528
107.199999999997	-9.33714124181572
107.000000000015	-10.9662510000945
106.800000000003	-12.5638742330263
106.599999999991	-14.0979477868504
106.400000000009	-15.5377407412454
106.199999999997	-16.8549596629612
106.000000000015	-18.0228593458628
105.800000000003	-19.0156012803555
105.600000000006	-19.810803940112
105.400000000009	-20.3924524282268
105.199999999997	-20.7505403688971
105	-20.8788202920691
104.800000000003	-20.7746639872842
104.600000000006	-20.4404239685825
104.400000000009	-19.8830779759823
104.199999999997	-19.1128279652191
104	-18.1438507052583
103.800000000003	-16.9962335109533
103.600000000006	-15.6954474990081
103.400000000009	-14.2693350871503
103.199999999997	-12.7464274497154
103	-11.1567396414303
102.800000000003	-9.53269508248523
102.600000000006	-7.90827117288982
102.399999999994	-6.31707632869104
102.200000000012	-4.79104508815856
102	-3.36035053709139
101.800000000003	-2.05390939385945
101.600000000006	-0.899219222372897
101.399999999994	0.0790010621444086
101.200000000012	0.860270728005403
101	1.42875380679108
100.800000000003	1.77317431621186
100.600000000006	1.88692379089143
100.399999999994	1.76842818858733
100.200000000012	1.4210492792665
100	-4.29774033482586
99.8000000000029	-0.272086829436441
99.6000000000058	1.59525846927449
99.3999999999942	0.468199580737565
99.2000000000116	-0.572229400049642
99	2.84367846946771
98.8000000000029	8.95748482398755
98.6000000000058	14.6471384870732
98.3999999999942	14.8444316477006
98.2000000000116	11.5748069605719
98	9.38335309460119
97.8000000000029	9.78704463477414
97.6000000000058	9.26786857807784
97.3999999999942	5.23771769995781
97.2000000000116	0.11362054797754
97	-2.62279288696758
96.8000000000029	-3.4669414511593
96.6000000000058	-4.9817635891291
96.4000000000087	-7.31761583544742
96.1999999999971	-8.62132494834287
96	-8.98448962134363
95.8000000000029	-10.4019305748043
95.6000000000058	-13.4048449762219
95.4000000000087	-16.6750249644714
95.1999999999971	-19.4010957209615
95	-21.6801046579649
94.8000000000029	-23.3346220273616
94.6000000000058	-24.3750394719474
94.4000000000087	-25.8763308781403
94.1999999999971	-28.2615679804638
94.0000000000146	-29.631537340139
93.8000000000029	-27.9684317050971
93.5999999999913	-24.222677571326
93.4000000000087	-21.4105337666925
93.1999999999971	-21.2420802190755
93.0000000000146	-22.4324552583404
92.8000000000029	-22.3990283678895
92.5999999999913	-19.6750286756766
92.4000000000087	-15.1924585304369
92.1999999999971	-11.1515712599174
92.0000000000146	-9.1642513185535
91.8000000000029	-9.16833867785411
91.6000000000058	-9.91998889730946
91.4000000000087	-9.82226876266581
91.1999999999971	-7.74688095061938
91	-3.89612742662838
90.8000000000029	0.081229064015572
90.6000000000058	2.48204075699243
90.4000000000087	3.29528575605194
90.1999999999971	4.035489431012
90	5.56351979247084
89.8000000000029	6.72852683672618
89.6000000000058	6.13902635562805
89.4000000000087	4.4442947344107
89.1999999999971	3.57439911307154
89	3.92832078982276
88.8000000000029	3.88254019754524
88.6000000000058	2.29701862088877
88.3999999999942	0.287289517799906
88.2000000000116	-0.239813165631208
88	0.759511699623573
87.8000000000029	1.04040412407464
87.6000000000058	-1.73489694904468
87.3999999999942	-6.97172456500656
87.2000000000116	-11.4954690861785
87	-13.0462502264629
86.8000000000029	-13.1360805935218
86.6000000000058	-14.5254996597
86.3999999999942	-17.3745235660698
86.2000000000116	-19.8295457860754
86	-21.4739352102737
85.8000000000029	-23.3755973180315
85.6000000000058	-25.3078083156166
85.3999999999942	-26.1049685862829
85.2000000000116	-26.3469935655057
85	-27.2349837352444
84.8000000000029	-27.5326169449932
84.6000000000058	-25.3860096967219
84.3999999999942	-22.4424545479665
84.2000000000116	-21.8504535944018
84	-22.9656462915221
83.8000000000029	-22.4796162881917
83.6000000000058	-19.7722319600036
83.4000000000087	-17.6306077230495
83.1999999999971	-16.7306963457439
83	-13.8546455254225
82.8000000000029	-7.69875842320569
82.6000000000058	-1.75899471892344
82.4000000000087	0.365432857116357
82.1999999999971	0.0462683418537875
82	0.787239382816214
81.8000000000029	3.14266143364332
81.6000000000058	4.26840150713595
81.4000000000087	2.95959150325639
81.1999999999971	1.69751212380707
81	2.97198324685584
80.8000000000029	5.78438952581405
80.6000000000058	7.58626222453743
80.4000000000087	7.58354034520807
80.1999999999971	6.92962316279977
80.0000000000146	6.41507139007381
79.8000000000029	5.85999713381743
79.5999999999913	4.89884214605676
79.4000000000087	2.75640414179546
79.1999999999971	-1.39336819655122
79.0000000000146	-6.32869562668878
78.8000000000029	-8.86965110651281
78.5999999999913	-8.35506870255105
78.4000000000087	-8.2504070798213
78.1999999999971	-11.5148336691399
78.0000000000146	-16.2728149793213
77.8000000000029	-19.0492903302332
77.6000000000058	-19.9926240576185
77.4000000000087	-21.6811261642795
77.1999999999971	-23.7224913253984
77	-23.2386358289164
76.8000000000029	-20.943593961889
76.6000000000058	-21.2569575221856
76.4000000000087	-25.1177291502645
76.1999999999971	-28.8390153277563
76	-28.7675973460951
75.8000000000029	-25.9465585988014
75.6000000000058	-23.5104659408198
75.4000000000087	-22.118459736239
75.1999999999971	-19.7016106661407
75	-15.6874766898212
74.8000000000029	-12.3974929805517
74.6000000000058	-11.5120055614492
74.3999999999942	-11.608926015795
74.2000000000116	-10.4260092783977
74	-7.96469153676998
73.8000000000029	-5.79018387106011
73.6000000000058	-4.10781496920913
73.3999999999942	-1.77612710148932
73.2000000000116	1.03470947782477
73	2.67220619839639
72.8000000000029	2.87431880187595
72.6000000000058	3.65290757897494
72.3999999999942	6.18683925965922
72.2000000000116	8.50318326627655
72	7.9697179602047
71.8000000000029	5.09584956222966
71.6000000000058	2.65991763480076
71.3999999999942	1.80728711573935
71.2000000000116	0.58497596976297
71	-2.44873441312433
70.8000000000029	-5.2017695669617
70.6000000000058	-4.72871456650971
70.3999999999942	-2.15376719428078
70.2000000000116	-2.07491542767846
70	-7.04847270901505
69.8000000000029	-13.403286686971
69.6000000000058	-17.9182021734176
69.4000000000087	-17.224966018221
69.1999999999971	-14.2330286659721
69	-13.1466033221206
68.8000000000029	-15.9202099499773
68.6000000000058	-19.6641031535667
68.4000000000087	-21.1411480054794
68.1999999999971	-21.0291246981407
68	-21.9868156240751
67.8000000000029	-23.9425681764932
67.6000000000058	-24.4013022375064
67.4000000000087	-22.7786536459499
67.1999999999971	-21.1760328781398
67	-20.6336206122018
66.8000000000029	-19.7556614700993
66.6000000000058	-17.9315632492936
66.4000000000087	-16.7820114508774
66.1999999999971	-16.7164288442829
66.0000000000146	-15.3083760565215
65.8000000000029	-11.3190770970148
65.5999999999913	-7.57593369953127
65.4000000000087	-7.01600569630636
65.1999999999971	-7.85125860498239
65.0000000000146	-6.03243388742358
64.8000000000029	-1.0097066890735
64.5999999999913	3.71693523678247
64.4000000000087	4.78714720239976
64.1999999999971	2.73759217934157
64.0000000000146	0.45133911315853
63.8000000000029	0.160074240358377
63.6000000000058	1.37863802290346
63.4000000000087	1.8753484507638
63.1999999999971	0.373510734968674
63	-1.61461933686104
62.8000000000029	-1.49983310514277
62.6000000000058	0.642553248940503
62.4000000000087	1.87908490750335
62.1999999999971	0.0804740336180103
62	-3.46054559507781
61.8000000000029	-6.29065212629409
61.6000000000058	-8.12265107771506
61.4000000000087	-10.345346317079
61.2000000000116	-12.8603487844834
61	-13.9518022636154
60.8000000000029	-13.3235337318765
60.6000000000058	-12.7908793221441
60.3999999999942	-13.7037580219935
60.2000000000116	-15.3236993218288
60	-16.4008015128711
59.8000000000029	-16.8662522483188
59.6000000000058	-17.5451906204517
59.3999999999942	-19.299657838761
59.2000000000116	-22.3204895238786
59	-25.1776460738703
58.8000000000029	-25.0665832515263
58.6000000000058	-21.2467752111676
58.3999999999942	-16.7458227631671
58.2000000000116	-15.3755128050285
58	-16.8085628477074
57.8000000000029	-17.6046821428792
57.6000000000058	-15.415923775191
57.3999999999942	-11.7457308324464
57.2000000000116	-9.39731685999138
57	-9.16270437373447
56.8000000000029	-9.7032103134811
56.6000000000058	-9.97871573207231
56.3999999999942	-9.75793644599528
56.2000000000116	-8.67715905094423
56	-5.75423054965313
55.8000000000029	-1.55285377204992
55.6000000000058	1.59773473480849
55.4000000000087	1.8669335288704
55.1999999999971	0.581892568368328
55	0.384671062761145
54.8000000000029	1.94619934785024
54.6000000000058	3.61557621318049
54.4000000000087	4.03357938981507
54.1999999999971	3.2331945576202
54	1.39548638922241
53.8000000000029	-1.23781040263221
53.6000000000058	-3.12034349145034
53.4000000000087	-2.4751729606241
53.1999999999971	-0.468244198320686
53	-0.327145873635503
52.8000000000029	-3.10981280998966
52.6000000000058	-6.51879692020134
52.4000000000087	-8.61409457193983
52.1999999999971	-10.3691520096527
52.0000000000146	-13.0379597837026
51.8000000000029	-15.3862095950016
51.5999999999913	-15.9055503272191
51.4000000000087	-15.8960513561355
51.1999999999971	-17.5814620080951
51.0000000000146	-20.4831808538554
50.8000000000029	-22.112497198284
50.5999999999913	-21.553262987682
50.4000000000087	-20.5520519266106
50.1999999999971	-20.952116687906
50	-22.2608882930217
49.8000000000029	-22.3933216717898
49.6000000000058	-20.2995420545331
49.4000000000087	-17.3467731093043
49.1999999999971	-15.5564550112761
49	-15.0444643251879
48.8000000000029	-14.3689202505932
48.6000000000058	-13.2900424004373
48.4000000000087	-13.3828446512515
48.1999999999971	-14.9483925270186
48	-15.5509618959369
47.8000000000029	-13.157723357482
47.6000000000058	-9.13402347134573
47.4000000000087	-6.19557996524525
47.2000000000116	-5.00174138574371
47	-4.19714865959521
46.8000000000029	-2.94886335608658
46.6000000000058	-1.33684204604508
46.3999999999942	1.06691198924192
46.2000000000116	4.53322807232938
46	7.19654090513054
45.8000000000029	6.64387306621232
45.6000000000058	3.78894237170012
45.3999999999942	1.99099247297981
45.2000000000116	2.71741658162296
45	3.79454614293115
44.8000000000029	2.76201272155484
44.6000000000058	-0.120001315317619
44.3999999999942	-3.13436783099049
44.2000000000116	-5.55183153579812
44	-7.51072017361345
43.8000000000029	-8.75273001573021
43.6000000000058	-9.25578182640965
43.3999999999942	-10.1766818694821
43.2000000000116	-12.6219356258148
43	-15.8542703697816
42.8000000000029	-17.9033376598492
42.6000000000058	-17.9340949016415
42.3999999999942	-17.4170712673606
42.2000000000116	-18.6932435893268
42	-22.2122538417192
41.8000000000029	-25.6361542017019
41.6000000000058	-25.8604704202274
41.4000000000087	-22.63381753893
41.1999999999971	-18.8652708838384
41	-17.6638708094355
40.8000000000029	-18.9584089905834
40.6000000000058	-20.2387980565372
40.4000000000087	-19.4320798237091
40.1999999999971	-16.8169168691425
40	-13.9145618668541
39.8000000000029	-11.6558288300056
39.6000000000058	-10.1558376356843
39.4000000000087	-9.42431166338464
39.1999999999971	-9.28590367577316
39.0000000000146	-8.64627812888299
38.8000000000029	-6.22257669845192
38.6000000000058	-2.69672369400221
38.4000000000087	-0.629026265526138
38.1999999999971	-1.05543758597292
38.0000000000146	-1.82835472772535
37.8000000000029	-0.707715967771925
37.5999999999913	1.14758024060044
37.4000000000087	1.26089048712268
37.1999999999971	0.203343011832635
37.0000000000146	0.926747486608905
36.8000000000029	3.80062694803825
36.5999999999913	5.81762406017451
36.4000000000087	4.7702821566562
36.1999999999971	1.78588970859645
36	-1.25955341247029
35.8000000000029	-4.27814214587923
35.6000000000058	-7.6613931299301
35.4000000000087	-10.2117028053016
35.1999999999971	-10.6531844130671
35	-10.2294008106071
34.8000000000029	-11.4657546617989
34.6000000000058	-14.4334171762833
34.4000000000087	-16.3439707973161
34.1999999999971	-15.4909897458515
34	-14.3747563395196
33.8000000000029	-16.7823747592837
33.6000000000058	-21.8148320234128
33.4000000000087	-24.7184509381834
33.2000000000116	-22.7490409251402
33	-18.7816561496032
32.8000000000029	-17.6116335713553
32.6000000000058	-19.7248851042371
32.3999999999942	-21.4339181139726
32.2000000000116	-19.936906881681
32	-16.9917228169445
31.8000000000029	-15.4806663205679
31.6000000000058	-15.2795020756194
31.3999999999942	-14.52602817351
31.2000000000116	-13.1344530710354
31	-12.3167411975196
30.8000000000029	-11.7403501042401
30.6000000000058	-10.0795596994846
30.3999999999942	-7.37967527623939
30.2000000000116	-4.56447096433602
30	-1.71768666341513
29.8000000000029	0.834945380437192
29.6000000000058	1.29523009763344
29.3999999999942	-0.659442654364989
29.2000000000116	-1.55054931774524
29	1.59428466801045
28.8000000000029	6.22701113193673
28.6000000000058	7.2764265635921
28.3999999999942	4.07333895795625
28.2000000000116	0.326181708207095
28	-0.667257574692391
27.8000000000029	-0.39886041633166
27.6000000000058	-1.8679090601291
27.4000000000087	-4.53437465468271
27.1999999999971	-5.47961135072479
27	-4.84673388034065
26.8000000000029	-5.91657224952084
26.6000000000058	-9.76271460323414
26.4000000000087	-13.5627530123664
26.1999999999971	-14.7999523485218
26	-14.6524680266634
25.8000000000029	-15.3484040331073
25.6000000000058	-16.5875096914359
25.4000000000087	-16.5907624238991
25.1999999999971	-15.586265833603
25.0000000000146	-15.8587419055747
24.8000000000029	-18.4197039309049
24.5999999999913	-21.4728323810324
24.4000000000087	-22.4076867077659
24.1999999999971	-20.8004593173067
24.0000000000146	-18.7072209386599
23.8000000000029	-18.2387303710021
23.5999999999913	-19.2633523487282
23.4000000000087	-19.9324680385573
23.1999999999971	-18.9808198244813
23.0000000000146	-16.8294412798272
22.8000000000029	-14.4984167922585
22.5999999999913	-12.550663040784
22.4000000000087	-11.1063796123615
22.1999999999971	-9.87023563577048
22	-8.19132640686047
21.8000000000029	-5.8843779532943
21.6000000000058	-3.80666653788901
21.4000000000087	-2.81761772115654
21.1999999999971	-2.45457040933242
21	-1.4878147221781
20.8000000000029	0.496080528443947
20.6000000000058	2.52517033157739
20.4000000000087	3.03305441725407
20.1999999999971	1.24089019364114
20	-1.81879008617373
19.8000000000029	-3.87990631061
19.6000000000058	-3.56381296837497
19.4000000000087	-1.97404154590177
19.2000000000116	-1.30029272398343
19	-2.16263222317205
18.8000000000029	-3.1972402380128
18.6000000000058	-3.50825523228398
18.3999999999942	-4.4614056054675
18.2000000000116	-7.88812773493592
18	-13.0737022027787
17.8000000000029	-17.2106760036233
17.6000000000058	-18.3609121155053
17.3999999999942	-17.0610548568077
17.2000000000116	-14.738787470913
17	-12.2331476321771
16.8000000000029	-10.2757641485047
16.6000000000058	-9.87399541159401
16.3999999999942	-11.0813184219452
16.2000000000116	-12.6028998920692
16	-13.338430726751
15.8000000000029	-13.5883336793243
15.6000000000058	-14.1571961487434
15.3999999999942	-15.0525904980239
15.2000000000116	-15.6097357215273
15	-15.0864387508438
14.8000000000029	-13.020160744189
14.6000000000058	-10.2945536297012
14.3999999999942	-9.42272195073387
14.2000000000116	-11.5547948383604
14	-14.1048408221454
13.8000000000029	-13.4275300689055
13.6000000000058	-9.91864759478446
13.4000000000087	-7.15627324539328
13.1999999999971	-6.99398216579356
13	-7.55296460040031
12.8000000000029	-6.92659966639181
12.6000000000058	-6.30876251754452
12.4000000000087	-7.28776254832021
12.1999999999971	-8.88486249831271
12	-9.06047877419874
11.8000000000029	-8.38272400844663
11.6000000000058	-8.78655371973826
11.4000000000087	-10.501486433953
11.1999999999971	-11.6787561012895
11.0000000000146	-11.3713928645029
10.8000000000029	-10.4516757752263
10.5999999999913	-9.46848274760444
10.4000000000087	-7.74094201557906
10.1999999999971	-5.30942604314112
10.0000000000146	-4.06980961052572
9.80000000000291	-5.48257781584345
9.59999999999127	-8.33376188532914
9.40000000000873	-10.1485970737146
9.19999999999709	-10.0632945891384
9.00000000001455	-9.02852755969178
8.80000000000291	-7.699480851718
8.59999999999127	-5.8364448997742
8.40000000000873	-4.00902091528233
8.19999999999709	-3.81704190143859
8	-5.34062301861413
7.80000000000291	-6.38047404090779
7.60000000000582	-5.55511183319775
7.40000000000873	-4.86387454333167
7.19999999999709	-6.9849107781312
7	-10.9906611860391
6.80000000000291	-13.4345151303491
6.60000000000582	-12.5865977640893
6.40000000000873	-9.92484349979211
6.19999999999709	-7.47836328691198
6	-6.35901498986924
5.80000000000291	-7.49818797716131
5.60000000000582	-11.0291946625284
5.39999999999418	-14.4882431661364
5.20000000001164	-14.6093997678567
5	-12.3171613594939
4.80000000000291	-11.7580883915549
4.60000000000582	-14.2762087785665
4.39999999999418	-16.5810900522995
4.20000000001164	-15.8785748677277
4	-14.1295981375538
3.80000000000291	-14.5968343964429
3.60000000000582	-16.9529169430979
3.39999999999418	-18.4810566596532
3.20000000001164	-17.9709596325622
3	-16.2637005650186
2.80000000000291	-14.2611996433602
2.60000000000582	-12.514236804201
2.39999999999418	-11.5427919444843
2.20000000001164	-10.7134654106417
2	-8.34063211634979
1.80000000000291	-4.48854390230132
1.60000000000582	-1.47994072130021
1.39999999999418	-0.563062026971851
1.20000000001164	-0.523340616919528
1	-0.720046877857317
0.80000000000291	-2.54130625345606
0.600000000005821	-6.08150166012121
0.399999999994179	-8.41688542226015
0.200000000011642	-7.39519749265962
0	-4.73576216510365


==> figures/time_traces/time_traces_fb-11.tsv <==
0	4.74063722511129
0.200000000011642	2.08120189755531
0.399999999994179	1.05951396795476
0.600000000005821	3.39489773009367
0.80000000000291	6.93509313675878
1	8.75635251235748
1.20000000001164	8.95305877329521
1.39999999999418	8.91333736324282
1.60000000000582	7.99645866891439
1.80000000000291	4.9878554879132
2	1.13576727386465
2.20000000001164	-1.23706602042735
2.39999999999418	-2.06639255427011
2.60000000000582	-3.03783741398687
2.80000000000291	-4.78480025314617
3	-6.78730117480467
3.20000000001164	-8.49456024234843
3.39999999999418	-9.00465726943956
3.60000000000582	-7.47651755288436
3.80000000000291	-5.12043500622948
4	-4.65319874734041
4.20000000001164	-6.40217547751444
4.39999999999418	-7.10469066208639
4.60000000000582	-4.79980938835349
4.80000000000291	-2.28168900134199
5	-2.84076196928101
5.20000000001164	-5.13300037764397
5.39999999999418	-5.01184377592371
5.60000000000582	-1.55279527231581
5.80000000000291	1.97821141305122
6	3.11738440034322
6.19999999999709	1.99803610330042
6.40000000000873	-0.448444109579768
6.60000000000582	-3.11019837387705
6.80000000000291	-3.9581157401369
7	-1.51426179582689
7.19999999999709	2.49148861208096
7.40000000000873	4.61252484688046
7.60000000000582	3.92128755701436
7.80000000000291	3.09592534930429
8	4.13577637159793
8.19999999999709	5.65935748877346
8.40000000000873	5.46737847492971
8.59999999999127	3.63995449043782
8.80000000000291	1.77691853849402
9.00000000001455	0.447871830520232
9.19999999999709	-0.586895198926387
9.40000000000873	-0.672197683502607
9.59999999999127	1.14263750488287
9.80000000000291	3.99382157436857
10.0000000000146	5.4065897796863
10.1999999999971	4.1669733470709
10.4000000000087	1.73545737463297
10.5999999999913	0.00791664260760148
10.8000000000029	-0.975276385014277
11.0000000000146	-1.89499347429085
11.1999999999971	-2.20235671107743
11.4000000000087	-1.02508704374096
11.6000000000058	0.689845670473813
11.8000000000029	1.09367538176546
12	0.415920616013357
12.1999999999971	0.591536891899389
12.4000000000087	2.18863684189191
12.6000000000058	3.16763687266761
12.8000000000029	2.54979972382033
13	1.92343478981185
13.1999999999971	2.48241722441862
13.4000000000087	2.32012614481892
13.6000000000058	-0.442248204572233
13.8000000000029	-3.95113067869321
14	-4.62844143193309
14.2000000000116	-2.0783954481481
14.3999999999942	0.0536774394784733
14.6000000000058	-0.818154239488859
14.8000000000029	-3.54376135397658
15	-5.61003936063137
15.2000000000116	-6.13333633131481
15.3999999999942	-5.57619110781141
15.6000000000058	-4.6807967585308
15.8000000000029	-4.11193428911171
16	-3.86203133653829
16.2000000000116	-3.12650050185641
16.3999999999942	-1.60491903173238
16.6000000000058	-0.397596021381137
16.8000000000029	-0.799364758291762
17	-2.75674824196412
17.2000000000116	-5.26238808069985
17.3999999999942	-7.58465546659449
17.6000000000058	-8.88451272529207
17.8000000000029	-7.73427661340998
18	-3.59730281256528
18.2000000000116	1.58827165527762
18.3999999999942	5.01499378474613
18.6000000000058	5.96814415792975
18.8000000000029	6.27915915220103
19	7.31376716704187
19.2000000000116	8.17610666623058
19.4000000000087	7.50235784431232
19.6000000000058	5.91258642183921
19.8000000000029	5.59649307960426
20	7.6576093040406
20.1999999999971	10.7172895838555
20.4000000000087	12.5094538074685
20.6000000000058	12.0015697217919
20.8000000000029	9.97247991865852
21	7.98858466803652
21.1999999999971	7.02182898088223
21.4000000000087	6.65878166905814
21.6000000000058	5.66973285232569
21.8000000000029	3.59202143692041
22	1.28507298335424
22.1999999999971	-0.39383624555577
22.4000000000087	-1.62998022214685
22.5999999999913	-3.07426365056929
22.8000000000029	-5.02201740204389
23.0000000000146	-7.35304188961259
23.1999999999971	-9.50442043426677
23.4000000000087	-10.4560686483428
23.5999999999913	-9.78695295851376
23.8000000000029	-8.76233098078773
24.0000000000146	-9.23082154844569
24.1999999999971	-11.3240599270925
24.4000000000087	-12.9312873175518
24.5999999999913	-11.9964329908184
24.8000000000029	-8.94330454069108
25.0000000000146	-6.38234251536096
25.1999999999971	-6.10986644338933
25.4000000000087	-7.11436303368557
25.6000000000058	-7.11111030122249
25.8000000000029	-5.87200464289395
26	-5.17606863645012
26.1999999999971	-5.32355295830867
26.4000000000087	-4.08635362215335
26.6000000000058	-0.28631521302117
26.8000000000029	3.55982714069205
27	4.62966550987215
27.1999999999971	3.99678803948793
27.4000000000087	4.94202473552994
27.6000000000058	7.60849033008348
27.8000000000029	9.07753897388086
28	8.80914181552006
28.2000000000116	9.80258109841949
28.3999999999942	13.5497383481686
28.6000000000058	16.7528259538044
28.8000000000029	15.703410522149
29	11.0706840582227
29.2000000000116	7.92585007246694
29.3999999999942	8.81695673584716
29.6000000000058	10.7716294878456
29.8000000000029	10.3113447706493
30	7.75871272679694
30.2000000000116	4.91192842587603
30.3999999999942	2.09672411397265
30.6000000000058	-0.603160309272582
30.8000000000029	-2.26395071402807
31	-2.84034180730754
31.2000000000116	-3.65805368082341
31.3999999999942	-5.049628783298
31.6000000000058	-5.80310268540734
31.8000000000029	-6.00426693035586
32	-7.51532342673252
32.2000000000116	-10.460507491469
32.3999999999942	-11.9575187237606
32.6000000000058	-10.2484857140251
32.8000000000029	-8.13523418114327
33	-9.3052567593912
33.2000000000116	-13.2726415349281
33.4000000000087	-15.2420515479714
33.6000000000058	-12.3384326332008
33.8000000000029	-7.30597536907166
34	-4.89835694930752
34.1999999999971	-6.01459035563948
34.4000000000087	-6.86757140710405
34.6000000000058	-4.95701778607121
34.8000000000029	-1.98935527158678
35	-0.753001420395013
35.1999999999971	-1.17678502285501
35.4000000000087	-0.735303415089488
35.6000000000058	1.81500626028204
35.8000000000029	5.19825724433294
36	8.2168459777419
36.1999999999971	11.2622890988087
36.4000000000087	14.2466815468684
36.5999999999913	15.2940234503868
36.8000000000029	13.2770263382505
37.0000000000146	10.4031468768212
37.1999999999971	9.679742402045
37.4000000000087	10.7372898773351
37.5999999999913	10.6239796308129
37.8000000000029	8.76868342244057
38.0000000000146	7.64804466248719
38.1999999999971	8.42096180423967
38.4000000000087	8.84737312468651
38.6000000000058	6.77967569621051
38.8000000000029	3.25382269176086
39.0000000000146	0.83012126132986
39.1999999999971	0.190495714439763
39.4000000000087	0.0520877268283665
39.6000000000058	-0.679438245471247
39.8000000000029	-2.17942943979244
40	-4.43816247664084
40.1999999999971	-7.34051747892913
40.4000000000087	-9.95568043349562
40.6000000000058	-10.7623986663237
40.8000000000029	-9.48200960036976
41	-8.18747141922179
41.1999999999971	-9.38887149362458
41.4000000000087	-13.1574181487161
41.6000000000058	-16.3840710300134
41.8000000000029	-16.1597548114879
42	-12.7358544515051
42.2000000000116	-9.21684419911268
42.3999999999942	-7.94067187714643
42.6000000000058	-8.45769551142728
42.8000000000029	-8.42693826963485
43	-6.37787097956721
43.2000000000116	-3.14553623560046
43.3999999999942	-0.700282479267673
43.6000000000058	0.220617563804769
43.8000000000029	0.723669374484216
44	1.96567921660098
44.2000000000116	3.9245678544163
44.3999999999942	6.34203155922392
44.6000000000058	9.35639807489677
44.8000000000029	12.2384121117692
45	13.2709455331455
45.2000000000116	12.1938159718372
45.3999999999942	11.467391863194
45.6000000000058	13.2653417619143
45.8000000000029	16.1202724564264
46	16.6729402953445
46.2000000000116	14.0096274625433
46.3999999999942	10.5433113794558
46.6000000000058	8.13955734416867
46.8000000000029	6.52753603412708
47	5.27925073061836
47.2000000000116	4.47465800446976
47.4000000000087	3.28081942496813
47.6000000000058	0.342375918867558
47.8000000000029	-3.68132396726884
48	-6.07456250572375
48.1999999999971	-5.47199313680562
48.4000000000087	-3.9064452610386
48.6000000000058	-3.81364301022445
48.8000000000029	-4.89252086038043
49	-5.56806493497518
49.1999999999971	-6.08005562106343
49.4000000000087	-7.87037371909173
49.6000000000058	-10.8231426643206
49.8000000000029	-12.9169222815773
50	-12.7844889028092
50.1999999999971	-11.4757172976937
50.4000000000087	-11.0756525363983
50.5999999999913	-12.0768635974697
50.8000000000029	-12.6360978080718
51.0000000000146	-11.0067814636432
51.1999999999971	-8.10506261788296
51.4000000000087	-6.41965196592337
51.5999999999913	-6.42915093700696
51.8000000000029	-5.90981020478946
52.0000000000146	-3.56156039349047
52.1999999999971	-0.892752619440666
52.4000000000087	0.862304818272227
52.6000000000058	2.9576024700107
52.8000000000029	6.36658658022238
53	9.14925351657653
53.1999999999971	9.00815519189134
53.4000000000087	7.00122642958793
53.6000000000058	6.35605589876169
53.8000000000029	8.23858898757981
54	10.8718857794344
54.1999999999971	12.7095939478322
54.4000000000087	13.5099787800271
54.6000000000058	13.0919756033925
54.8000000000029	11.4225987380623
55	9.86107045297315
55.1999999999971	10.0582919585803
55.4000000000087	11.3433329190824
55.6000000000058	11.0741341250205
55.8000000000029	7.92354561816209
56	3.72216884055888
56.2000000000116	0.799240339267789
56.3999999999942	-0.281537055783259
56.6000000000058	-0.50231634186028
56.8000000000029	-0.226810923269065
57	0.313695016477582
57.2000000000116	0.0790825302206811
57.3999999999942	-2.26933144223433
57.6000000000058	-5.93952438497895
57.8000000000029	-8.1282827526671
58	-7.33216345749525
58.2000000000116	-5.89911341481632
58.3999999999942	-7.26942337295492
58.6000000000058	-11.7703758209554
58.8000000000029	-15.5901838613141
59	-15.701246683658
59.2000000000116	-12.8440901336664
59.3999999999942	-9.82325844854872
59.6000000000058	-8.06879123023938
59.8000000000029	-7.38985285810644
60	-6.92440212265872
60.2000000000116	-5.84729993161636
60.3999999999942	-4.22735863178099
60.6000000000058	-3.3144799319315
60.8000000000029	-3.84713434166387
61	-4.47540287340274
61.2000000000116	-3.38394939427062
61.4000000000087	-0.868946926866131
61.6000000000058	1.35374831249785
61.8000000000029	3.18574726391889
62	6.01585379513525
62.1999999999971	9.55687342383115
62.4000000000087	11.3554842977166
62.6000000000058	10.1189526391538
62.8000000000029	7.97656628507061
63	7.86178005335242
63.1999999999971	9.8499101251822
63.4000000000087	11.3517478409774
63.6000000000058	10.8550374131171
63.8000000000029	9.63647363057212
64.0000000000146	9.92773850337233
64.1999999999971	12.2139915695554
64.4000000000087	14.2635465926137
64.5999999999913	13.1933346269964
64.8000000000029	8.4666927011405
65.0000000000146	3.44396550279045
65.1999999999971	1.62514078523167
65.4000000000087	2.46039369390772
65.5999999999913	1.90046569068284
65.8000000000029	-1.8426777068007
66.0000000000146	-5.83197666630739
66.1999999999971	-7.24002945406883
66.4000000000087	-7.30561206066327
66.6000000000058	-8.45516385907956
66.8000000000029	-10.2792620798853
67	-11.1572212219878
67.1999999999971	-11.6996334879258
67.4000000000087	-13.302254255736
67.6000000000058	-14.9249028472926
67.8000000000029	-14.4661687862795
68	-12.5104162338614
68.1999999999971	-11.5527253079271
68.4000000000087	-11.6647486152658
68.6000000000058	-10.1877037633532
68.8000000000029	-6.44381055976385
69	-3.67020393190724
69.1999999999971	-4.75662927575881
69.4000000000087	-7.74856662800779
69.6000000000058	-8.44180278320454
69.8000000000029	-3.92688729675802
70	2.4279266811979
70.2000000000116	7.40148396253441
70.3999999999942	7.32263219593202
70.6000000000058	4.74768482370302
70.8000000000029	4.27462982325098
71	7.02766497708829
71.2000000000116	10.0613753599755
71.3999999999942	11.2836865059518
71.6000000000058	12.1363170250132
71.8000000000029	14.5722489524421
72	17.4461173504171
72.2000000000116	17.9795826564889
72.3999999999942	15.6632386498715
72.6000000000058	13.1293069691872
72.8000000000029	12.3507181920882
73	12.1486055886086
73.2000000000116	10.5111088680369
73.3999999999942	7.70027228872282
73.6000000000058	5.36858442100298
73.8000000000029	3.68621551915199
74	1.51170785344211
74.2000000000116	-0.949609888185579
74.3999999999942	-2.13252662558297
74.6000000000058	-2.03560617123714
74.8000000000029	-2.92109359033968
75	-6.21107729960919
75.1999999999971	-10.2252112759286
75.4000000000087	-12.6420603460269
75.6000000000058	-14.0340665506078
75.8000000000029	-16.4701592085894
76	-19.2911979558831
76.1999999999971	-19.3626159375443
76.4000000000087	-15.6413297600525
76.6000000000058	-11.7805581319736
76.8000000000029	-11.467194571677
77	-13.7622364387043
77.1999999999971	-14.2460919351864
77.4000000000087	-12.2047267740675
77.6000000000058	-10.5162246674065
77.8000000000029	-9.57289094002118
78.0000000000146	-6.79641558910934
78.1999999999971	-2.03843427892785
78.4000000000087	1.22599231039071
78.5999999999913	1.12133068766097
78.8000000000029	0.606748283699209
79.0000000000146	3.14770376352324
79.1999999999971	8.08303119366082
79.4000000000087	12.2328035320075
79.5999999999913	14.3752415362688
79.8000000000029	15.3363965240295
80.0000000000146	15.8914707802859
80.1999999999971	16.4060225530119
80.4000000000087	17.0599397354202
80.6000000000058	17.0626616147495
80.8000000000029	15.2607889160262
81	12.448382637068
81.1999999999971	11.1739115140192
81.4000000000087	12.4359908934686
81.6000000000058	13.7448008973482
81.8000000000029	12.6190608238556
82	10.2636387730285
82.1999999999971	9.52266773206614
82.4000000000087	9.84183224732876
82.6000000000058	7.71740467128901
82.8000000000029	1.77764096700681
83	-4.37824613520998
83.1999999999971	-7.2542969555313
83.4000000000087	-8.15420833283677
83.6000000000058	-10.2958325697908
83.8000000000029	-13.0032168979789
84	-13.4892469013092
84.2000000000116	-12.3740542041888
84.3999999999942	-12.9660551577535
84.6000000000058	-15.9096103065088
84.8000000000029	-18.05621755478
85	-17.7585843450312
85.2000000000116	-16.8705941752925
85.3999999999942	-16.6285691960696
85.6000000000058	-15.8314089254031
85.8000000000029	-13.8991979278181
86	-11.9975358200601
86.2000000000116	-10.3531463958618
86.3999999999942	-7.89812417585617
86.6000000000058	-5.04910026948637
86.8000000000029	-3.65968120330807
87	-3.56985083624917
87.2000000000116	-2.01906969596475
87.3999999999942	2.5046748252072
87.6000000000058	7.74150244116909
87.8000000000029	10.5168035142884
88	10.2359110898374
88.2000000000116	9.23658622458256
88.3999999999942	9.76368890801366
88.6000000000058	11.7734180111025
88.8000000000029	13.3589395877589
89	13.4047201800364
89.1999999999971	13.0507985032852
89.4000000000087	13.9206941246243
89.6000000000058	15.6154257458416
89.8000000000029	16.2049262269396
90	15.0399191826842
90.1999999999971	13.5118888212253
90.4000000000087	12.7716851462652
90.6000000000058	11.9584401472056
90.8000000000029	9.55762845422872
91	5.58027196358471
91.1999999999971	1.72951843959363
91.4000000000087	-0.345869372452854
91.6000000000058	-0.443589507096577
91.8000000000029	0.308060712358719
92.0000000000146	0.312148071659262
92.1999999999971	-1.67517186970467
92.4000000000087	-5.71605914022426
92.5999999999913	-10.198629285464
92.8000000000029	-12.9226289776769
93.0000000000146	-12.9560558681279
93.1999999999971	-11.7656808288631
93.4000000000087	-11.9341343764801
93.5999999999913	-14.7462781811137
93.8000000000029	-18.4920323148848
94.0000000000146	-20.1551379499267
94.1999999999971	-18.7851685902516
94.4000000000087	-16.3999314879281
94.6000000000058	-14.8986400817352
94.8000000000029	-13.8582226371494
95	-12.2037052677527
95.1999999999971	-9.92469633074935
95.4000000000087	-7.19862557425926
95.6000000000058	-3.92844558600979
95.8000000000029	-0.92553118459217
96	0.491909768868448
96.1999999999971	0.855074441869208
96.4000000000087	2.15878355476464
96.6000000000058	4.49463580108295
96.8000000000029	6.00945793905275
97	6.85360650324447
97.2000000000116	9.59001993818959
97.3999999999942	14.7141170901699
97.6000000000058	18.7442679682899
97.8000000000029	19.2634440249862
98	18.8597524848132
98.2000000000116	21.0512063507839
98.3999999999942	24.3208310379126
98.6000000000058	24.1235378772852
98.8000000000029	18.4338842141996
99	12.3200778596797
99.2000000000116	8.90416999016237
99.3999999999942	9.94459897094958
99.6000000000058	11.0716578594865
99.8000000000029	9.20431256077557
100	5.17865905538615
100.200000000012	10.8995766778922
100.399999999994	11.2469232946182
100.600000000006	11.3653017984195
100.800000000003	11.2513601217539
101	10.9066881600081
101.200000000012	10.3379150686787
101.399999999994	9.55634064847002
101.600000000006	8.5778258516675
101.800000000003	7.42287550381036
102	6.11622974493707
102.200000000012	4.6854027548486
102.399999999994	3.15932190103094
102.600000000006	1.56816408708578
102.800000000003	-0.0561394630174564
103	-1.67999049289545
103.199999999997	-3.26942775808251
103.400000000009	-4.79204864877651
103.600000000006	-6.21786185445041
103.800000000003	-7.51836092030546
104	-8.6657270892215
104.199999999997	-9.63450990347378
104.400000000009	-10.4046380137312
104.600000000006	-10.9619446203679
104.800000000003	-11.2962309331535
105	-11.400515326339
105.199999999997	-11.2724346809747
105.400000000009	-10.9146007667115
105.600000000006	-10.3332401381045
105.800000000003	-9.53833550753691
106.000000000015	-8.5458773106573
106.199999999997	-7.37822382759097
106.400000000009	-6.06119344688209
106.599999999991	-4.62151602899931
106.800000000003	-3.08747569170263
107.000000000015	-1.48980082650925
107.199999999997	0.139440958315313
107.400000000009	1.7675879820565
107.599999999991	3.3606830367798
107.800000000003	4.88424545575178
108.000000000015	6.30651148269054
108.199999999997	7.60008523370315
108.400000000009	8.73980752858617
108.600000000006	9.70090555526339
108.800000000003	10.4615870504257
109	11.0070319291719
109.199999999997	11.3291014755617
109.400000000009	11.4225864279469
109.600000000006	11.2838565891039
109.800000000003	10.913830716392
110	10.3202479024488
110.199999999997	9.51573908082777
110.400000000009	8.51549351803564
110.600000000006	7.33849995620143
110.800000000003	6.00988046418724
111	4.55944672463696
111.200000000012	3.01721283931827
111.399999999994	1.41190757753262
111.600000000006	-0.225779213099588
111.800000000003	-1.86061597649126
112	-3.45615311629268
112.200000000012	-4.98013559951447
112.399999999994	-6.40432236057219
112.600000000006	-7.70001316683996
112.800000000003	-8.83742026027909
113	-9.78986069231002
113.200000000012	-10.5386507335763
113.399999999994	-11.0719942044644
113.600000000006	-11.3812843711391
113.800000000003	-11.4595140536928
114	-11.3028311538519
114.200000000012	-10.9126212905331
114.399999999994	-10.2968178468769
114.600000000006	-9.46958756077724
114.800000000003	-8.44954164006339
115	-7.25789173024406
115.200000000012	-5.9181927645257
115.399999999994	-4.45705482036156
115.600000000006	-2.90420961882286
115.800000000003	-1.29174332446773
116	0.346612191232576
116.200000000012	1.97634331369724
116.399999999994	3.56381531375717
116.600000000006	5.07769220972656
116.800000000003	6.48862527960841
117	7.76829220896605
117.199999999997	8.89020054693526
117.400000000009	9.83153070605254
117.600000000006	10.5734256168192
117.800000000003	11.1001708397989
118	11.3998472020679
118.199999999997	11.4661030160679
118.400000000009	11.2981068641407
118.600000000006	10.8991916670813
118.800000000003	10.2771615250706
119	9.44514408665159
119.199999999997	8.42017635873962
119.400000000009	7.22146987692299
119.599999999991	5.87197871468513
119.800000000003	4.40071174347564
120.000000000015	2.84064218658245
120.199999999997	1.22371133182304
120.400000000009	-0.41999549478038
120.599999999991	-2.0584427871512
120.800000000003	-3.65616587392879
121.000000000015	-5.17823794940659
121.199999999997	-6.59372912725258
121.400000000009	-7.87452743676995
121.599999999991	-8.99404750057925
121.800000000003	-9.92879654314086
122.000000000015	-10.6602028072929
122.199999999997	-11.1746195024686
122.400000000009	-11.4625738905216
122.600000000006	-11.5181779333324
122.800000000003	-11.338775828376
123	-10.9255568750922
123.199999999997	-10.2855701847566
123.400000000009	-9.43291229813701
123.600000000006	-8.38722963252266
123.800000000003	-7.17113644986502
124	-5.80943491315634
124.199999999997	-4.32970615410906
124.400000000009	-2.76168405567687
124.600000000006	-1.13569555375195
124.800000000003	0.51759265046926
125	2.16539681404768
125.200000000012	3.77194265483764
125.399999999994	5.30074173192274
125.600000000006	6.71893449570312
125.800000000003	7.99892346809975
126	9.11627701254871
126.200000000012	10.0480168959111
126.399999999994	10.7740986725356
126.600000000006	11.2792729322242
126.800000000003	11.5530612889803
127	11.5895895880113
127.200000000012	11.3884032869577
127.399999999994	10.9543318261552
127.600000000006	10.2958952732513
127.800000000003	9.42499593059181
128	8.35871497024778
128.200000000012	7.12001125763192
128.399999999994	5.73558413404617
128.600000000006	4.233408194838
128.800000000003	2.64260582572953
129	0.994819489207192
129.200000000012	-0.675026378189583
129.399999999994	-2.32987583726094
129.600000000006	-3.93368483290477
129.800000000003	-5.45461353947088
130	-6.86499630901449
130.200000000012	-8.13812997859755
130.400000000009	-9.24616385737046
130.600000000006	-10.1627408074672
130.800000000003	-10.8678572426786
131	-11.3492914521183
131.199999999997	-11.6001070889999
131.400000000009	-11.6157685289265
131.600000000006	-11.394079596109
131.800000000003	-10.9374162749122
132	-10.2551810560099
132.199999999997	-9.36353754494918
132.400000000009	-8.28233017879392
132.600000000006	-7.03261480284025
132.800000000003	-5.63754612557545
133	-4.12471070817391
133.199999999997	-2.52605742556367
133.400000000009	-0.875281112444325
133.599999999991	0.79402648604119
133.800000000003	2.44807672455552
134.000000000015	4.05221953796873
134.199999999997	5.57187522031749
134.400000000009	6.97507164473952
134.599999999991	8.23431361495382
134.800000000003	9.32623483246266
135.000000000015	10.2298067731379
135.199999999997	10.926048965651
135.400000000009	11.399762896482
135.599999999991	11.6406919210889
135.800000000003	11.6430850008511
136.000000000015	11.4054573677524
136.199999999997	10.9317573280197
136.400000000009	10.2324756397815
136.600000000006	9.3238130995628
136.800000000003	8.22533507198642
137	6.95843789057745
137.199999999997	5.54753865352947
137.400000000009	4.0221777597315
137.600000000006	2.41608157581515
137.800000000003	0.762962961748383
138	-0.905796853289041
138.199999999997	-2.55857690921459
138.400000000009	-4.1601509077006
138.600000000006	-5.67377543104611
138.800000000003	-7.0674401850023
139	-8.31574705425405
139.200000000012	-9.39782633514964
139.399999999994	-10.2920096916006
139.600000000006	-10.9767279911296
139.800000000003	-11.4353508065748
140	-11.6592288413545
140.200000000012	-11.645526863239
140.399999999994	-11.3951219037412
140.600000000006	-10.9124786251932
140.800000000003	-10.2060962477337
141	-9.28910731455577
141.200000000012	-8.18008326265771
141.399999999994	-6.90305996443721
141.600000000006	-5.4857414473658
141.800000000003	-3.9571281496505
142	-2.34705461213077
142.200000000012	-0.687098585630933
142.399999999994	0.989271275100914
142.600000000006	2.64761566063607
142.800000000003	4.25277679240746
143	5.76976683249197
143.200000000012	7.16609275036868
143.399999999994	8.41422297094985
143.600000000006	9.49114799403092
143.800000000003	10.3760851795117
144	11.0495785789181
144.200000000012	11.4955621543627
144.400000000009	11.7041582411611
144.600000000006	11.6726815483118
144.800000000003	11.4042365818906
145	10.9048373300214
145.199999999997	10.1821292549737
145.400000000009	9.24739698644311
145.600000000006	8.11967866807122
145.800000000003	6.82575266040416
146	5.39609332522449
146.199999999997	3.85903330895612
146.400000000009	2.24165869995972
146.600000000006	0.574544917715319
146.800000000003	-1.1057287732119
147	-2.76120409161401
147.199999999997	-4.35891875436128
147.400000000009	-5.86897593381336
147.599999999991	-7.25953507503161
147.800000000003	-8.49864052372103
148.000000000015	-9.56061533825286
148.199999999997	-10.4274523266427
148.400000000009	-11.0850529543634
148.599999999991	-11.5186909715718
148.800000000003	-11.7155829898404
149.000000000015	-11.671162937311
149.199999999997	-11.3884800162897
149.400000000009	-10.8732674022426
149.599999999991	-10.1347999449613
149.800000000003	-9.18915832153926
150.000000000015	-8.05784082906094
150.199999999997	-6.76373016565026
150.400000000009	-5.33077831398016
150.600000000006	-3.78672972181612
150.800000000003	-2.16358872459037
151	-0.494988205928809
151.199999999997	1.18527455070322
151.400000000009	2.84279568531059
151.600000000006	4.44283520193502
151.800000000003	5.95180484664873
152	7.33831305897519
152.199999999997	8.57358796202404
152.400000000009	9.63248132081436
152.600000000006	10.494346545084
152.800000000003	11.1425458646729
153	11.5637016120242
153.200000000012	11.748300952705
153.399999999994	11.6920395163799
153.600000000006	11.3960500051298
153.800000000003	10.8663589870126
154	10.1138714804074
154.200000000012	9.15446328325925
154.399999999994	8.00818857133011
154.600000000006	6.69834971454192
154.800000000003	5.25141362674032
155	3.6967146534823
155.200000000012	2.06528987289748
155.399999999994	0.389469778620792
155.600000000006	-1.29631014266206
155.800000000003	-2.95568811279482
156	-4.5526037111321
156.200000000012	-6.05355353139779
156.399999999994	-7.42798132059912
156.600000000006	-8.64851535602859
156.800000000003	-9.69203947192859
157	-10.5397928023498
157.200000000012	-11.1757124657291
157.399999999994	-11.5855438609815
157.600000000006	-11.7581800915902
157.800000000003	-11.6879231516707
158	-11.3760451358164
158.200000000012	-10.8309502771299
158.400000000009	-10.0666847086123
158.600000000006	-9.09977750072378
158.800000000003	-7.94775156696184
159	-6.63109702093973
159.199999999997	-5.17631082610867
159.400000000009	-3.61483120410943
159.600000000006	-1.97938698797604
159.800000000003	-0.303018166912792
160	1.37937452505547
160.199999999997	3.03170129001731
160.400000000009	4.62007000066526
160.600000000006	6.11432102164472
160.800000000003	7.48615751235714
161	8.70712922114923
161.199999999997	9.75034003763355
161.400000000009	10.5935879606961
161.599999999991	11.2201308633938
161.800000000003	11.6173439148068
162.000000000015	11.7763693568696
162.199999999997	11.6935185178811
162.400000000009	11.3710646292242
162.599999999991	10.8161846506744
162.800000000003	10.0397589613635
163.000000000015	9.05673003625123
163.199999999997	7.88677434237385
163.400000000009	6.55383130436667
163.600000000006	5.08579073171989
163.800000000003	3.51478397821847
164	1.87591438745989
164.199999999997	0.203096802245281
164.400000000009	-1.47200036472099
164.600000000006	-3.11899716887264
164.800000000003	-4.70458191228087
165	-6.19379416503416
165.199999999997	-7.55513493504414
165.400000000009	-8.76235443439685
165.600000000006	-9.79192108693752
165.800000000003	-10.6220746732242
166	-11.2350360940665
166.199999999997	-11.6183864386374
166.400000000009	-11.7642416028634
166.600000000006	-11.6690980873691
166.800000000003	-11.3352500420855
167	-10.7710415987787
167.200000000012	-9.98884740631743
167.399999999994	-9.00321908114082
167.600000000006	-7.83147799131869
167.800000000003	-6.49622155088939
168	-5.02644523515453
168.200000000012	-3.45522525631029
168.399999999994	-1.81538325959501
168.600000000006	-0.137921899778883
168.800000000003	1.54569362568641
169	3.20057834816169
169.200000000012	4.79000548257496
169.399999999994	6.2794831822125
169.600000000006	7.63860704744603
169.800000000003	8.8401398878652
170	9.8601020380495
170.200000000012	10.6790161987056
170.399999999994	11.2814624480208
170.600000000006	11.654356884237
170.800000000003	11.7874795685189
171	11.6767038088464
171.200000000012	11.3257338425448
171.399999999994	10.7438568501328
171.600000000006	9.94299731775553
171.800000000003	8.93824863142344
172	7.7500418138573
172.200000000012	6.40378768372366
172.400000000009	4.92730885063746
172.600000000006	3.34986103682114
172.800000000003	1.70327256357027
173	0.0218994929271555
173.199999999997	-1.65966931055846
173.400000000009	-3.30816982434961
173.600000000006	-4.89081729619595
173.800000000003	-6.37462395619364
174	-7.72798523832811
174.199999999997	-8.92281420523282
174.400000000009	-9.93486600826825
174.600000000006	-10.7430688575705
174.800000000003	-11.3300455086952
175.000000000015	-11.6834894118039
175.199999999997	-11.7968482858794
175.400000000009	-11.6688934724639
175.599999999991	-11.3028608339458
175.800000000003	-10.7059023212805
176.000000000015	-9.88916707225399
176.199999999997	-8.86849326424883
176.400000000009	-7.66482335766828
176.599999999991	-6.3035080657644
176.800000000003	-4.81299201685602
177.000000000015	-3.22405056544105
177.199999999997	-1.56960068387443
177.400000000009	0.116114293705702
177.600000000006	1.79903471055119
177.800000000003	3.44585180598358
178	5.02307351696069
178.199999999997	6.49686389746328
178.400000000009	7.83542532997273
178.600000000006	9.01185230659526
178.800000000003	10.0039467383428
179	10.7918293203742
179.199999999997	11.357832625614
179.400000000009	11.6896386136598
179.600000000006	11.7820723778551
179.800000000003	11.6351267365274
180	11.2515039871405
180.199999999997	10.6374171867974
180.400000000009	9.80476779820521
180.600000000006	8.77108018772804
180.800000000003	7.55766598126482
181	6.18903167539882
181.200000000012	4.69347868124233
181.399999999994	3.10263336051137
181.600000000006	1.44958039033347
181.800000000003	-0.232563388396814
182	-1.91058422613214
182.200000000012	-3.55047585365161
182.399999999994	-5.11760683874574
182.600000000006	-6.57862050544892
182.800000000003	-7.90386260145712
183	-9.0680516248936
183.200000000012	-10.0486175062384
183.399999999994	-10.8244093031821
183.600000000006	-11.3774791853579
183.800000000003	-11.696293804957
184	-11.7759811150635
184.200000000012	-11.6155958826122
184.399999999994	-11.216970182156
184.600000000006	-10.5871963918397
184.800000000003	-9.74111162658903
185	-8.69958793903626
185.200000000012	-7.48394343658492
185.399999999994	-6.11680667364284
185.600000000006	-4.62116626282333
185.800000000003	-3.02640222604523
186	-1.36783197653322
186.199999999997	0.316753166394352
186.400000000009	1.99277658762926
186.600000000006	3.62906010105835
186.800000000003	5.19451337566271
187	6.65597432778119
187.199999999997	7.98071542835776
187.400000000009	9.14060629028939
187.600000000006	10.1132044729331
187.800000000003	10.8800626592013
188	11.4259847096858
188.199999999997	11.7398644228148
188.400000000009	11.8146233675087
188.600000000006	11.6466271665409
188.800000000003	11.2371913867895
189.000000000015	10.5951468280288
189.199999999997	9.73632146286799
189.400000000009	8.67982166527216
189.599999999991	7.44574147371706
189.800000000003	6.05726370519341
190.000000000015	4.54338809974576
190.199999999997	2.93761749352213
190.400000000009	1.27365036673591
190.599999999991	-0.416848540887204
190.800000000003	-2.10228377136826
191.000000000015	-3.74783180040353
191.199999999997	-5.31660114149641
191.400000000009	-6.77450737421446
191.600000000006	-8.0932416987229
191.800000000003	-9.24781984461731
192	-10.2142413775872
192.199999999997	-10.9720416427202
192.400000000009	-11.5071150270187
192.600000000006	-11.8097305489491
192.800000000003	-11.8716853346036
193	-11.6879274160994
193.199999999997	-11.2613594701521
193.400000000009	-10.6030798011402
193.600000000006	-9.72748567974513
193.800000000003	-8.65057450217059
194	-7.39375074460444
194.199999999997	-5.98532120544226
194.400000000009	-4.45616941998169
194.600000000006	-2.83580429412407
194.800000000003	-1.15468657816454
195	0.551810540724472
195.200000000012	2.24560518638197
195.399999999994	3.89163233352286
195.600000000006	5.45890159337723
195.800000000003	6.91735850522663
196	8.23691036154824
196.200000000012	9.3897477305103
196.399999999994	10.3509969729481
196.600000000006	11.0984578743117
196.800000000003	11.6150498513164
197	11.8917842459436
197.200000000012	11.9266786678066
197.399999999994	11.7200407212215
197.600000000006	11.2730338825876
197.800000000003	10.591641763821
198	9.69099821274803
198.200000000012	8.59323732310237
198.399999999994	7.32182574842557
198.600000000006	5.90007921986704
198.800000000003	4.35476518537896
199	2.71832463637327
199.200000000012	1.02601049058562
199.399999999994	-0.687868598807059
199.600000000006	-2.39007358802126
199.800000000003	-4.04618948817325
200	-5.62054263055785


==> figures/time_traces/time_traces_fb-12.tsv <==
100	-45
100	45


==> figures/time_traces/time_traces_fb-13.tsv <==
100	-10000
100	10000


==> figures/time_traces/time_traces_fb-14.tsv <==
100	-45
100	45


==> figures/time_traces/time_traces_fb-15.tsv <==
100	-45
100	45


==> figures/time_traces/time_traces_fb-2.tsv <==
0	4.55750204854956
0.200000000011642	1.46568340100415
0.399999999994179	0.552435695029143
0.600000000005821	4.09377764341141
0.80000000000291	9.01263536450038
1	11.6020077091149
1.20000000001164	12.5293517897477
1.39999999999418	13.5422292841681
1.60000000000582	13.0658453764121
1.80000000000291	9.22660145124979
2	4.14146148522641
2.20000000001164	1.28485017109165
2.39999999999418	0.628024916109823
2.60000000000582	-0.300500535867344
2.80000000000291	-2.46057688497644
3	-5.18269793049757
3.20000000001164	-7.45483601958386
3.39999999999418	-7.75359140519504
3.60000000000582	-5.27672192283973
3.80000000000291	-2.34520988551416
4	-2.56918581482935
4.20000000001164	-5.5607611247463
4.39999999999418	-6.44345431984338
4.60000000000582	-2.9930332380871
4.80000000000291	0.398107249506503
5	-0.963756987596872
5.20000000001164	-5.05991824011733
5.39999999999418	-5.69525335220663
5.60000000000582	-1.10479893973586
5.80000000000291	3.91027104672694
6	5.1463553444513
6.19999999999709	2.54793735578381
6.40000000000873	-1.97372675957494
6.60000000000582	-6.48571559923349
6.80000000000291	-8.44699563832923
7	-5.90439308802991
7.19999999999709	-0.954658744658653
7.40000000000873	1.65899689680224
7.60000000000582	0.371445261050174
7.80000000000291	-1.06175959907771
8	0.240557225123783
8.19999999999709	1.92320045333421
8.40000000000873	0.600235157597142
8.59999999999127	-2.95635573730397
8.80000000000291	-5.6836336533305
9.00000000001455	-7.15140489485976
9.19999999999709	-8.6173168928604
9.40000000000873	-9.03321357745327
9.59999999999127	-6.18984300499158
9.80000000000291	-1.30635642209277
10.0000000000146	1.28355275880317
10.1999999999971	-0.401434366756199
10.4000000000087	-3.70889172856052
10.5999999999913	-5.72843742633667
10.8000000000029	-6.75781199036531
11.0000000000146	-7.82448424020447
11.1999999999971	-7.75769707697515
11.4000000000087	-5.3408238644902
11.6000000000058	-2.36419505633722
11.8000000000029	-1.57223396256365
12	-2.22617242564628
12.1999999999971	-1.24737019641933
12.4000000000087	2.03886553127984
12.6000000000058	4.3344942855825
12.8000000000029	3.96151228366975
13	3.29903618293189
13.1999999999971	4.56819547409625
13.4000000000087	5.28591963038102
13.6000000000058	2.31740032681891
13.8000000000029	-2.06410426851903
14	-2.35536460352846
14.2000000000116	2.40515212865239
14.3999999999942	6.44152160837788
14.6000000000058	5.31875088364156
14.8000000000029	1.09891479617621
15	-1.54813779284287
15.2000000000116	-1.17658312637974
15.3999999999942	0.771171816997716
15.6000000000058	2.66767979863069
15.8000000000029	3.74487539305122
16	4.29402056737388
16.2000000000116	5.40578936109768
16.3999999999942	7.42750764357024
16.6000000000058	8.94242622383143
16.8000000000029	8.31506939938093
17	5.51887023693875
17.2000000000116	1.58522443060263
17.3999999999942	-2.67879523802563
17.6000000000058	-5.73128512436843
17.8000000000029	-4.8437952457297
18	0.997652519936809
18.2000000000116	8.51230663451666
18.3999999999942	13.0435530925488
18.6000000000058	13.4623854413091
18.8000000000029	12.8036523967363
19	13.4571688725011
19.2000000000116	14.1769474074902
19.4000000000087	12.5904091784329
19.6000000000058	9.14164923731422
19.8000000000029	7.16650996673129
20	9.12052676660178
20.1999999999971	13.62798500414
20.4000000000087	16.8614287628515
20.6000000000058	16.1377121327822
20.8000000000029	12.1892490351361
21	8.25905561425227
21.1999999999971	6.90699273197039
21.4000000000087	7.45163999107806
21.6000000000058	6.95563817397839
21.8000000000029	4.0100020261125
22	0.409347931729831
22.1999999999971	-1.63441295132427
22.4000000000087	-2.40785033269784
22.5999999999913	-3.81696703955919
22.8000000000029	-6.82372148654398
23.0000000000146	-10.5767774457963
23.1999999999971	-13.3647109241482
23.4000000000087	-13.9331842070659
23.5999999999913	-12.6131563370919
23.8000000000029	-11.3940090525912
24.0000000000146	-12.086754520416
24.1999999999971	-14.4222676925094
24.4000000000087	-16.0510379906701
24.5999999999913	-14.7410589543723
24.8000000000029	-10.8398626136958
25.0000000000146	-7.55805398878101
25.1999999999971	-7.5060646920581
25.4000000000087	-9.35615891393586
25.6000000000058	-9.49010070881792
25.8000000000029	-7.49690284708768
26	-6.59070734027913
26.1999999999971	-7.6605323172599
26.4000000000087	-6.80750181153703
26.6000000000058	-1.47902978944168
26.8000000000029	4.41813518851899
27	5.91405784898059
27.1999999999971	4.45939572539239
27.4000000000087	5.44132350535412
27.6000000000058	9.26085144964397
27.8000000000029	11.3134467822434
28	10.9337123664269
28.2000000000116	13.0392006487425
28.3999999999942	19.6865666824212
28.6000000000058	25.0581672503848
28.8000000000029	23.2136815445413
29	15.9428193979052
29.2000000000116	11.7983300617788
29.3999999999942	14.4198264639988
29.6000000000058	18.2621988467653
29.8000000000029	17.7270802370378
30	14.155348759768
30.2000000000116	10.9938826073696
30.3999999999942	8.1465309404751
30.6000000000058	4.76312889170276
30.8000000000029	2.4793046364964
31	2.46077121835952
31.2000000000116	2.74402004983831
31.3999999999942	1.65631087283331
31.6000000000058	0.412506207174092
31.8000000000029	-0.203927117442637
32	-1.97177408093692
32.2000000000116	-5.35456182014238
32.3999999999942	-7.01504405014503
32.6000000000058	-4.64717738669151
32.8000000000029	-1.98431196528528
33	-4.09314610831022
33.2000000000116	-10.323856947559
33.4000000000087	-13.8253874875219
33.6000000000058	-10.4333572727697
33.8000000000029	-4.08342196249133
34	-1.65015452649925
34.1999999999971	-4.43571823219901
34.4000000000087	-6.90939124881736
34.6000000000058	-5.4019935138803
34.8000000000029	-2.40449557203297
35	-1.93258585470016
35.1999999999971	-3.75966346164388
35.4000000000087	-4.09319905363437
35.6000000000058	-1.3419255001748
35.8000000000029	2.25686787774767
36	5.03229852916456
36.1999999999971	8.10399485934311
36.4000000000087	11.6024479330793
36.5999999999913	12.413967354951
36.8000000000029	8.54848190801907
37.0000000000146	3.4878525378124
37.1999999999971	2.068629817679
37.4000000000087	3.68810272082486
37.5999999999913	3.61953089751937
37.8000000000029	0.800527634302515
38.0000000000146	-0.954262569574382
38.1999999999971	0.494350445450309
38.4000000000087	2.10738509570026
38.6000000000058	0.388586282449027
38.8000000000029	-3.83225146943877
39.0000000000146	-7.11003533238437
39.1999999999971	-8.07448901688139
39.4000000000087	-8.10373082911382
39.6000000000058	-8.51846261170807
39.8000000000029	-9.44556506568889
40	-11.1572414428021
40.1999999999971	-14.1697188510067
40.4000000000087	-17.3733800420417
40.6000000000058	-17.7925727288111
40.8000000000029	-14.4159575456054
41	-11.0356074306292
41.1999999999971	-12.4028237128973
41.4000000000087	-18.3196916273651
41.6000000000058	-22.9339339342646
41.8000000000029	-21.6015314754985
42	-15.6490654411756
42.2000000000116	-10.4985566468301
42.3999999999942	-9.32487138404251
42.6000000000058	-10.6419689291168
42.8000000000029	-10.5845720203406
43	-7.33051708698457
43.2000000000116	-2.76847849627654
43.3999999999942	-0.0445752003239199
43.6000000000058	0.37739389277722
43.8000000000029	0.937396970546223
44	3.14772180892922
44.2000000000116	5.89692972141987
44.3999999999942	8.39118878842658
44.6000000000058	11.8583535071625
44.8000000000029	16.1820802930581
45	18.0396383722455
45.2000000000116	15.689983446001
45.3999999999942	13.257318422216
45.6000000000058	15.7572072733949
45.8000000000029	21.0969915504883
46	22.2879222992947
46.2000000000116	17.1249087088001
46.3999999999942	11.0714604105916
46.6000000000058	8.62390458025625
46.8000000000029	8.29226429012787
47	7.26425854584948
47.2000000000116	5.46715211551041
47.4000000000087	3.2494469606365
47.6000000000058	-0.596254790103091
47.8000000000029	-5.69207309101354
48	-8.59700467132088
48.1999999999971	-7.19098589700274
48.4000000000087	-4.41895258857174
48.6000000000058	-4.1943398448968
48.8000000000029	-6.07697005685038
49	-7.23738271898935
49.1999999999971	-7.79412516250916
49.4000000000087	-10.2569610239275
49.6000000000058	-14.7137590250836
49.8000000000029	-17.9541658044444
50	-17.8045490908093
50.1999999999971	-16.1482229617233
50.4000000000087	-16.2264794308326
50.5999999999913	-18.3643300715091
50.8000000000029	-19.6745035842485
51.0000000000146	-18.0394701298192
51.1999999999971	-14.9718873735121
51.4000000000087	-13.47481961782
51.5999999999913	-13.8636543595476
51.8000000000029	-13.5334518963931
52.0000000000146	-11.2241066552772
52.1999999999971	-8.66891302847757
52.4000000000087	-6.87834757231829
52.6000000000058	-4.08304532360198
52.8000000000029	0.485957661778149
53	3.65362701123717
53.1999999999971	2.18701538090568
53.4000000000087	-2.01449550952544
53.6000000000058	-3.6483472973159
53.8000000000029	-0.589813999746728
54	4.16572731814025
54.1999999999971	7.52888178994751
54.4000000000087	8.90337161942456
54.6000000000058	8.43576847400357
54.8000000000029	6.2453692942111
55	4.25145390786595
55.1999999999971	5.22545864881551
55.4000000000087	8.54341001258524
55.6000000000058	9.63264843065873
55.8000000000029	5.45945219760552
56	-0.876343307850762
56.2000000000116	-4.26078438357831
56.3999999999942	-3.32645518952074
56.6000000000058	-1.05222238559245
56.8000000000029	0.740772217298008
57	2.38134663520996
57.2000000000116	3.51789576574508
57.3999999999942	1.9070803202008
57.6000000000058	-2.27906022676247
57.8000000000029	-4.94041783950129
58	-2.97691466486521
58.2000000000116	0.506726053998461
58.3999999999942	-0.068439146419693
58.6000000000058	-5.88040527003919
58.8000000000029	-11.5193967553491
59	-12.1573303820227
59.2000000000116	-8.16362877224838
59.3999999999942	-3.18567286908373
59.6000000000058	0.403558076454772
59.8000000000029	2.12029530980092
60	2.76179143787463
60.2000000000116	3.66587270922655
60.3999999999942	5.16366916141884
60.6000000000058	5.71808227579216
60.8000000000029	4.2254615106076
61	2.46931002921339
61.2000000000116	3.06905980560181
61.4000000000087	5.82164425713799
61.6000000000058	8.39624804960489
61.8000000000029	10.5936320828193
62	14.1711355457222
62.1999999999971	18.3315791791814
62.4000000000087	19.3310436826297
62.6000000000058	15.8351074916228
62.8000000000029	11.9133796332889
63	11.9550902412567
63.1999999999971	15.0359698544709
63.4000000000087	16.6328131194002
63.6000000000058	15.1445494434129
63.8000000000029	13.1495139166207
64.0000000000146	13.438437252684
64.1999999999971	15.9015019031365
64.4000000000087	17.6739885939642
64.5999999999913	15.6701650126316
64.8000000000029	9.39365406605733
65.0000000000146	3.05375073311303
65.1999999999971	1.23253163089416
65.4000000000087	3.23709940593314
65.5999999999913	3.24186372185005
65.8000000000029	-1.67613688992019
66.0000000000146	-7.3825116083286
66.1999999999971	-9.30876129047162
66.4000000000087	-8.73194539434231
66.6000000000058	-9.30951539702412
66.8000000000029	-11.0133666552141
67	-11.821512793432
67.1999999999971	-12.5575425898628
67.4000000000087	-15.0813507205476
67.6000000000058	-17.6449798642957
67.8000000000029	-16.897887573318
68	-13.6512524373527
68.1999999999971	-12.007507163452
68.4000000000087	-12.470678444313
68.6000000000058	-10.9631996608411
68.8000000000029	-6.11717808093811
69	-2.60284659699275
69.1999999999971	-4.69805277098397
69.4000000000087	-9.39510279983516
69.6000000000058	-10.5258590689137
69.8000000000029	-4.09355902385917
70	4.80553547894424
70.2000000000116	11.7881908192606
70.3999999999942	11.4715454217521
70.6000000000058	7.26969291611496
70.8000000000029	5.82676461109163
71	9.30828539343203
71.2000000000116	13.7768420767612
71.3999999999942	15.9278420803713
71.6000000000058	17.4421049020922
71.8000000000029	21.0679615609173
72	25.2273277813694
72.2000000000116	25.9672252396005
72.3999999999942	22.7529531111563
72.6000000000058	19.5068032356514
72.8000000000029	18.788308013782
73	18.6597236418421
73.2000000000116	16.7548071908813
73.3999999999942	14.1090664426255
73.6000000000058	12.5894236739482
73.8000000000029	11.1404229013608
74	7.90523082710483
74.2000000000116	4.43204526837674
74.3999999999942	3.84226771576622
74.6000000000058	5.4891141732585
74.8000000000029	5.16876049929266
75	0.910619855003579
75.1999999999971	-4.24997631604013
75.4000000000087	-6.83191538738834
75.6000000000058	-8.09054770592741
75.8000000000029	-11.4916164428574
76	-16.2597480041387
76.1999999999971	-17.390574829603
76.4000000000087	-12.4802314544551
76.6000000000058	-6.63047467780057
76.8000000000029	-6.23870627792228
77	-10.7075658582133
77.1999999999971	-12.8598111680892
77.4000000000087	-10.6680385027906
77.6000000000058	-8.79008456870853
77.8000000000029	-8.820685114017
78.0000000000146	-6.82744420772168
78.1999999999971	-1.5722487475147
78.4000000000087	2.02997540278596
78.5999999999913	0.492346194930574
78.8000000000029	-2.28406260790982
79.0000000000146	-0.851308896882033
79.1999999999971	4.35314127160593
79.4000000000087	8.90141673747068
79.5999999999913	10.9840859525212
79.8000000000029	11.6646999024815
80.0000000000146	11.8980033652093
80.1999999999971	12.0164630734921
80.4000000000087	12.0798226652468
80.6000000000058	10.9624585722512
80.8000000000029	7.50611794053509
81	3.51779557193497
81.1999999999971	2.60298331706325
81.4000000000087	5.23864703065363
81.6000000000058	7.0452106835625
81.8000000000029	4.89542287034478
82	1.74272093070201
82.1999999999971	2.1352917120057
82.4000000000087	4.24855205819756
82.6000000000058	1.88572205330828
82.8000000000029	-6.66239521593735
83	-14.8415490171618
83.1999999999971	-17.1128830580086
83.4000000000087	-16.4866467975545
83.6000000000058	-18.6845136814008
83.8000000000029	-22.19053702851
84	-21.660649873656
84.2000000000116	-17.8945799986616
84.3999999999942	-16.9173853044117
84.6000000000058	-20.5491060203557
84.8000000000029	-23.7590867671258
85	-23.2008463618623
85.2000000000116	-21.3743365524495
85.3999999999942	-20.5093914328058
85.6000000000058	-18.9989849163028
85.8000000000029	-15.785495990601
86	-12.6450500569788
86.2000000000116	-10.4572712898287
86.3999999999942	-7.89311333043937
86.6000000000058	-4.92550331684685
86.8000000000029	-3.52905364114075
87	-3.69061166440809
87.2000000000116	-2.13736791526147
87.3999999999942	3.2649597577857
87.6000000000058	9.9502859272628
87.8000000000029	13.6089162526275
88	12.7789779379996
88.2000000000116	10.4079119611945
88.3999999999942	10.2441266516089
88.6000000000058	12.9190165217615
88.8000000000029	15.4508563305363
89	15.3681561598826
89.1999999999971	14.0782363395016
89.4000000000087	14.684885869876
89.6000000000058	17.2801504140106
89.8000000000029	18.731296301509
90	17.2947331328561
90.1999999999971	14.8884269446203
90.4000000000087	13.7723120552352
90.6000000000058	12.9852049624345
90.8000000000029	10.0573080523985
91	4.81962860581391
91.1999999999971	-0.049439753463975
91.4000000000087	-2.15731401255284
91.6000000000058	-1.65347758646252
91.8000000000029	-0.429968026838684
92.0000000000146	-0.468742862699843
92.1999999999971	-3.00575183723541
92.4000000000087	-7.96611655798329
92.5999999999913	-13.4681428877478
92.8000000000029	-17.0156976179157
93.0000000000146	-17.3740160422692
93.1999999999971	-15.9748488895609
93.4000000000087	-15.896247996119
93.5999999999913	-19.244058447021
93.8000000000029	-24.2830510776827
94.0000000000146	-26.8457976889103
94.1999999999971	-25.2410182960015
94.4000000000087	-22.3130505075353
94.6000000000058	-21.1140717556456
94.8000000000029	-21.1110547550619
95	-20.3147734839066
95.1999999999971	-18.1527721831339
95.4000000000087	-14.7432619123118
95.6000000000058	-10.4189541904159
95.8000000000029	-6.9809592011889
96	-6.42326980305446
96.1999999999971	-7.28989274144476
96.4000000000087	-6.07615687200045
96.6000000000058	-2.90085421078175
96.8000000000029	-1.25100296385676
97	-1.10158717849922
97.2000000000116	1.94781988625121
97.3999999999942	9.12438389266109
97.6000000000058	14.9218852516525
97.8000000000029	15.260275610724
98	14.2936612370279
98.2000000000116	17.8547266834779
98.3999999999942	23.3860212527932
98.6000000000058	23.3529494933749
98.8000000000029	15.0150378385496
99	7.11870137676124
99.2000000000116	4.3882855557138
99.3999999999942	8.12313856715176
99.6000000000058	10.9316824974722
99.8000000000029	9.00966534355297
100	4.62654577770357
100.200000000012	36.3311804738313
100.399999999994	36.9722796035767
100.600000000006	37.3597777791539
100.800000000003	37.4870494555425
101	37.3525406048279
101.200000000012	36.9595998809587
101.399999999994	36.316513544993
101.600000000006	35.4363824098531
101.800000000003	34.3371951751656
102	33.0417296060963
102.200000000012	31.5753813334871
102.399999999994	29.9652146629575
102.600000000006	28.2395692332022
102.800000000003	26.4287690105808
103	24.5652312253797
103.199999999997	22.6818681183837
103.400000000009	20.8103935623006
103.600000000006	18.9803086843685
103.800000000003	17.2198965673339
104	15.5574860917172
104.199999999997	14.0196130908088
104.400000000009	12.6275383709642
104.600000000006	11.3960583356986
104.800000000003	10.3363879252708
105	9.45716168275115
105.199999999997	8.76266697351092
105.400000000009	8.252471376294
105.600000000006	7.92342258231568
105.800000000003	7.7688893067397
106.000000000015	7.7756458699809
106.199999999997	7.92353932217963
106.400000000009	8.1898562702589
106.599999999991	8.55187993571684
106.800000000003	8.98507807922236
107.000000000015	9.46239839845083
107.199999999997	9.95551163875122
107.400000000009	10.4361688871416
107.599999999991	10.8742876783373
107.800000000003	11.2386306836333
108.000000000015	11.5011269873196
108.199999999997	11.6386315910221
108.400000000009	11.6301419617791
108.600000000006	11.4543993261434
108.800000000003	11.0926886402928
109	10.5337434392648
109.199999999997	9.77348848837778
109.400000000009	8.81009101205292
109.600000000006	7.64275625448742
109.800000000003	6.2748290374413
110	4.71641530214379
110.199999999997	2.98248982043636
110.400000000009	1.09003511123657
110.600000000006	-0.940503655497414
110.800000000003	-3.08251315955226
111	-5.30450180935413
111.200000000012	-7.57556757087865
111.399999999994	-9.86683470854016
111.600000000006	-12.1478531533858
111.800000000003	-14.3831673433716
112	-16.5359403310077
112.200000000012	-18.5744282729355
112.399999999994	-20.4718242286709
112.600000000006	-22.2008895030106
112.800000000003	-23.732547188176
113	-25.0407640167335
113.200000000012	-26.1086904135047
113.399999999994	-26.9273750881862
113.600000000006	-27.4909366960205
113.800000000003	-27.7946587834563
114	-27.8366764830695
114.200000000012	-27.6204717819266
114.399999999994	-27.1565969979144
114.600000000006	-26.4622196308291
114.800000000003	-25.559127699997
115	-24.4715786320912
115.200000000012	-23.225972629684
115.399999999994	-21.851697674113
115.600000000006	-20.3811226415848
115.800000000003	-18.8491103838225
116	-17.2921284670711
116.200000000012	-15.7473797278625
116.399999999994	-14.2509726460539
116.600000000006	-12.8364203377955
116.800000000003	-11.5348431426514
117	-10.3762038485015
117.199999999997	-9.38876798553458
117.400000000009	-8.59639301125838
117.600000000006	-8.01894425529274
117.800000000003	-7.67305547976432
118	-7.57161617554806
118.199999999997	-7.7213884099366
118.400000000009	-8.12331468801687
118.600000000006	-8.77410219620874
118.800000000003	-9.66530494214749
119	-10.7830652410365
119.199999999997	-12.1094461709264
119.400000000009	-13.6243737726119
119.599999999991	-15.3036916594419
119.800000000003	-17.1163265805746
120.000000000015	-19.0269186866854
120.199999999997	-21.0016192166743
120.400000000009	-23.0089353421919
120.599999999991	-25.0143821887075
120.800000000003	-26.9792019633283
121.000000000015	-28.8649551444881
121.199999999997	-30.638006179923
121.400000000009	-32.2676515273751
121.599999999991	-33.7240624394116
121.800000000003	-34.9805617485368
122.000000000015	-36.0155271328819
122.199999999997	-36.8122325589564
122.400000000009	-37.3582113849298
122.600000000006	-37.6443832441232
122.800000000003	-37.6650856191041
123	-37.4182671294101
123.199999999997	-36.9076970085805
123.400000000009	-36.1448310866611
123.600000000006	-35.1472758527264
123.800000000003	-33.9354727188205
124	-32.5318361910056
124.199999999997	-30.9619923286542
124.400000000009	-29.2541563527802
124.600000000006	-27.4370952398768
124.800000000003	-25.5395525586843
125	-23.5927023902273
125.200000000012	-21.6317313776572
125.399999999994	-19.6935707835788
125.600000000006	-17.8115144556786
125.800000000003	-16.0131731939021
126	-14.3231426186022
126.200000000012	-12.7652856090819
126.399999999994	-11.360944629771
126.600000000006	-10.1268758179687
126.800000000003	-9.07488663343696
127	-8.2128770540357
127.200000000012	-7.54363149850781
127.399999999994	-7.06468867368388
127.600000000006	-6.77035308186487
127.800000000003	-6.65170110402854
128	-6.69507831232533
128.200000000012	-6.88075981842641
128.399999999994	-7.18529195100611
128.600000000006	-7.58428826356504
128.800000000003	-8.05259958650188
129	-8.5625919979262
129.200000000012	-9.08307901609237
129.399999999994	-9.58024916619549
129.600000000006	-10.0215490526432
129.800000000003	-10.3792280376728
130	-10.6304310306474
130.200000000012	-10.7524439583105
130.400000000009	-10.7207841609183
130.600000000006	-10.5119512154268
130.800000000003	-10.1091477710357
131	-9.50392301325546
131.199999999997	-8.69299167802551
131.400000000009	-7.67496978330904
131.600000000006	-6.45042153251219
131.800000000003	-5.02383861356561
132	-3.4066343284381
132.199999999997	-1.61734561443403
132.400000000009	0.321949340496328
132.600000000006	2.38872627507923
132.800000000003	4.55903170419526
133	6.8046489416358
133.199999999997	9.09315498141213
133.400000000009	11.3902673376871
133.599999999991	13.6623171538212
133.800000000003	15.8758514076845
134.000000000015	17.9967535643406
134.199999999997	19.990777913512
134.400000000009	21.8268153377989
134.599999999991	23.4787571887189
134.800000000003	24.9250879598742
135.000000000015	26.1469651216155
135.199999999997	27.1274728485752
135.400000000009	27.8536745828552
135.599999999991	28.3174333456418
135.800000000003	28.5151573888367
136.000000000015	28.4474690912798
136.199999999997	28.1210100656864
136.400000000009	27.5493371138938
136.600000000006	26.7515772778276
136.800000000003	25.7503616652392
137	24.5700278938225
137.199999999997	23.2376357148194
137.400000000009	21.7855505945603
137.600000000006	20.2505177754531
137.800000000003	18.6691503042662
138	17.0751241320943
138.199999999997	15.5020525315198
138.400000000009	13.9875873783442
138.600000000006	12.5710837884066
138.800000000003	11.2866620126202
139	10.1611052901426
139.200000000012	9.21569104883472
139.399999999994	8.47323007696109
139.600000000006	7.95666338403874
139.800000000003	7.68381529356459
140	7.66339781357036
140.200000000012	7.89794607087294
140.399999999994	8.38664164477374
140.600000000006	9.12491895118289
140.800000000003	10.1039254326626
141	11.3098624831963
141.200000000012	12.7230334224515
141.399999999994	14.3175494333279
141.600000000006	16.0637493103458
141.800000000003	17.9307388618887
142	19.8871239105681
142.200000000012	21.8993254560197
142.399999999994	23.9315755945774
142.600000000006	25.9467721293158
142.800000000003	27.9065507259073
143	29.7724754465363
143.200000000012	31.5086706367457
143.399999999994	33.0848520486644
143.600000000006	34.475424523486
143.800000000003	35.6567232940169
144	36.6056073494695
144.200000000012	37.3022475602632
144.400000000009	37.7337307069887
144.600000000006	37.8949225031489
144.800000000003	37.7863489249651
145	37.4110023307354
145.199999999997	36.7731757071956
145.400000000009	35.8806867467272
145.600000000006	34.7501725790065
145.800000000003	33.4071458400823
146	31.8809538228905
146.199999999997	30.1980457094286
146.400000000009	28.3829663513037
146.600000000006	26.4645071324657
146.800000000003	24.4789146159762
147	22.4642877080764
147.199999999997	20.4529986220356
147.400000000009	18.4740965472948
147.599999999991	16.5596103842019
147.800000000003	14.7428947974087
148.000000000015	13.0506575710902
148.199999999997	11.5014627222025
148.400000000009	10.1100605803964
148.599999999991	8.89294512911602
148.800000000003	7.86572657856523
149.000000000015	7.03514466582761
149.199999999997	6.40018564915394
149.400000000009	5.95767411374634
149.599999999991	5.70168361049764
149.800000000003	5.6190976317556
150.000000000015	5.6912156680029
150.199999999997	5.89843176697978
150.400000000009	6.22081416428017
150.600000000006	6.63501296203586
150.800000000003	7.11284069845519
151	7.62452369094212
151.199999999997	8.14019690801205
151.400000000009	8.62938292775759
151.600000000006	9.06124437965842
151.800000000003	9.40593057671808
152	9.63571452685086
152.199999999997	9.72533339214668
152.400000000009	9.6530808303842
152.600000000006	9.40211978152016
152.800000000003	8.95948278603853
153	8.31522678370403
153.200000000012	7.46261160414574
153.399999999994	6.39997945370768
153.600000000006	5.13077541316999
153.800000000003	3.66333096280672
154	2.01071838932689
154.200000000012	0.190770176388314
154.399999999994	-1.77488225612182
154.600000000006	-3.86175641411693
154.800000000003	-6.04246791636376
155	-8.2871190598418
155.200000000012	-10.564540237163
155.399999999994	-12.84282268381
155.600000000006	-15.0877958560183
155.800000000003	-17.2630851598213
156	-19.3330301306376
156.200000000012	-21.2648381921726
156.399999999994	-23.0291254430693
156.600000000006	-24.6002248918315
156.800000000003	-25.9572974860468
157	-27.0841557350969
157.200000000012	-27.9669938841994
157.399999999994	-28.5937992378862
157.600000000006	-28.9557647499699
157.800000000003	-29.0492629067912
158	-28.8780206767268
158.200000000012	-28.4534173983694
158.400000000009	-27.7930557832057
158.600000000006	-26.916731345502
158.800000000003	-25.8444534112939
159	-24.5988016493373
159.199999999997	-23.2091220616803
159.400000000009	-21.7100488018823
159.600000000006	-20.1371856546774
159.800000000003	-18.5257868875117
160	-16.9130671478901
160.199999999997	-15.3380098034854
160.400000000009	-13.8367475448891
160.600000000006	-12.4409983431366
160.800000000003	-11.180053654346
161	-10.0839918124181
161.199999999997	-9.18130759977171
161.400000000009	-8.49512401804176
161.599999999991	-8.04262328696118
161.800000000003	-7.83700943609823
162.000000000015	-7.88770681035566
162.199999999997	-8.19840643922995
162.400000000009	-8.76639822859143
162.599999999991	-9.58370916936195
162.800000000003	-10.6387803810999
163.000000000015	-11.9157923363785
163.199999999997	-13.3936016204067
163.400000000009	-15.0465372429329
163.600000000006	-16.8448677249248
163.800000000003	-18.7541523958129
164	-20.7362788627659
164.199999999997	-22.7546001798856
164.400000000009	-24.775056278185
164.600000000006	-26.7654432427197
164.800000000003	-28.6897155432733
165	-30.5091763475584
165.199999999997	-32.1888784932774
165.400000000009	-33.6998534996252
165.600000000006	-35.0159120966431
165.800000000003	-36.1117998363189
166	-36.966206414488
166.199999999997	-37.5637190354532
166.400000000009	-37.8937240237153
166.600000000006	-37.9495595491372
166.800000000003	-37.7302969545628
167	-37.2417562126355
167.200000000012	-36.4942864999691
167.399999999994	-35.5000975842803
167.600000000006	-34.2735549588629
167.800000000003	-32.8345391293299
168	-31.2106744707769
168.200000000012	-29.4344370569726
168.399999999994	-27.5376046305751
168.600000000006	-25.5494957553035
168.800000000003	-23.5001159727244
169	-21.424173594774
169.200000000012	-19.3587110296274
169.399999999994	-17.3385080984701
169.600000000006	-15.3946116606243
169.800000000003	-13.5552625650989
170	-11.8457282325267
170.200000000012	-10.2865591395859
170.399999999994	-8.89424047060908
170.600000000006	-7.68385339696389
170.800000000003	-6.66861914146068
171	-5.85531327627751
171.200000000012	-5.24253732775604
171.399999999994	-4.82371546070973
171.600000000006	-4.59017103592394
171.800000000003	-4.53036980707523
172	-4.62731008199286
172.200000000012	-4.85869303229739
172.400000000009	-5.20057285127128
172.600000000006	-5.62782301894256
172.800000000003	-6.11241880570152
173	-6.62383651571066
173.199999999997	-7.13136128347606
173.400000000009	-7.60614609723066
173.600000000006	-8.01948220776392
173.800000000003	-8.34212086111742
174	-8.54597426259177
174.199999999997	-8.60670694304717
174.400000000009	-8.50343810332179
174.600000000006	-8.21838012564647
174.800000000003	-7.73712722975714
175.000000000015	-7.05064845584855
175.199999999997	-6.15521743217239
175.400000000009	-5.05203749119308
175.599999999991	-3.74678263430402
175.800000000003	-2.24877259046482
176.000000000015	-0.570915563012475
176.199999999997	1.26962391840962
176.400000000009	3.25106516807791
176.599999999991	5.3470326434963
176.800000000003	7.52822641799522
177.000000000015	9.76329309284649
177.199999999997	12.0191091161247
177.400000000009	14.261872860191
177.600000000006	16.4581233598398
177.800000000003	18.5756976985127
178	20.5819951698504
178.199999999997	22.4441592947346
178.400000000009	24.1315509116653
178.600000000006	25.6192108007368
178.800000000003	26.8872144763898
179	27.9178151860146
179.199999999997	28.6952976128244
179.400000000009	29.2099941800317
179.600000000006	29.4597807931172
179.800000000003	29.4478060237145
180	29.1791800548646
180.199999999997	28.662864011221
180.400000000009	27.9136198820204
180.600000000006	26.951875670519
180.800000000003	25.8016561667564
181	24.4902724012457
181.200000000012	23.0490758877437
181.399999999994	21.5126388983102
181.600000000006	19.9165452665104
181.800000000003	18.2960417320396
182	16.6865034533818
182.200000000012	15.1240898401321
182.399999999994	13.6456527555942
182.600000000006	12.2863787911025
182.800000000003	11.077226348079
183	10.0443964021836
183.200000000012	9.21143445538468
183.399999999994	8.6003742132032
183.600000000006	8.22991578837729
183.800000000003	8.11180181683018
184	8.250468850153
184.200000000012	8.64651173768982
184.399999999994	9.29783833492801
184.600000000006	10.1964810287626
184.800000000003	11.3261118510235
185	12.6638024652407
185.200000000012	14.1866465363942
185.399999999994	15.8703673014961
185.600000000006	17.6908031588147
185.800000000003	19.6164786536441
186	21.6092123925009
186.199999999997	23.6278559203596
186.400000000009	25.6351485988149
186.600000000006	27.5976032903674
186.800000000003	29.4816764275505
187	31.2508353623807
187.199999999997	32.8685215735625
187.400000000009	34.3031838314918
187.600000000006	35.5295343426384
187.800000000003	36.5263275387333
188	37.275475361635
188.199999999997	37.7628949202787
188.400000000009	37.9784644450846
188.600000000006	37.9154874955182
188.800000000003	37.5719542604211
189.000000000015	36.9540179534132
189.199999999997	36.0754426040015
189.400000000009	34.9535902762623
189.599999999991	33.6064345079647
189.800000000003	32.0550722394968
190.000000000015	30.3269589432624
190.199999999997	28.4547416415933
190.400000000009	26.4715014101664
190.599999999991	24.4079469627705
190.800000000003	22.2946573532547
191.000000000015	20.1662164271092
191.199999999997	18.0604099130879
191.400000000009	16.0123943907259
191.600000000006	14.0507935939808
191.800000000003	12.2011687882016
192	10.4887646880904
192.199999999997	8.93586058777123
192.400000000009	7.55833578305131
192.600000000006	6.36762855655578
192.800000000003	5.37491527536798
193	4.58885265937587
193.199999999997	4.0098871182123
193.400000000009	3.62930662496368
193.600000000006	3.43556360533049
193.800000000003	3.41662032152918
194	3.55513578563694
194.199999999997	3.82610942858314
194.400000000009	4.20171445395789
194.600000000006	4.6565639545423
194.800000000003	5.16468559153922
195	5.69491044749383
195.200000000012	6.21237541830804
195.399999999994	6.68574110590031
195.600000000006	7.08837840325577
195.800000000003	7.39436203708979
196	7.57733972055656
196.200000000012	7.61278977941699
196.399999999994	7.47918163682582
196.600000000006	7.15722972519464
196.800000000003	6.63241716259845
197	5.89850862685458
197.200000000012	4.95679792706696
197.399999999994	3.81037365927618
197.600000000006	2.46224704689404
197.800000000003	0.919481986307106
198	-0.801178410095481
198.200000000012	-2.67585258339876
198.399999999994	-4.67977979552074
198.600000000006	-6.78926263001152
198.800000000003	-8.97772736740223
199	-11.212823388367
199.200000000012	-13.4592059878741
199.399999999994	-15.6828948907298
199.600000000006	-17.8516387831683
199.800000000003	-19.9324827219696
200	-21.8909697551576


==> figures/time_traces/time_traces_fb-3.tsv <==
100	-10000
100	10000


==> figures/time_traces/time_traces_fb-4.tsv <==
x	y
0	-1.98521718719059
0.200000000011642	-3.30666912798549
0.399999999994179	-3.74853442663197
0.600000000005821	-2.45875589282378
0.80000000000291	-0.536055814379304
1	0.556954709663262
1.20000000001164	0.899499056713853
1.39999999999418	1.21201400638696
1.60000000000582	1.16846634687214
1.80000000000291	0.146521250974955
2	-1.23351776710784
2.20000000001164	-1.82242174983453
2.39999999999418	-1.62356162649697
2.60000000000582	-1.51609549189567
2.80000000000291	-1.83130014178219
3	-2.31615591477822
3.20000000001164	-2.70819892312046
3.39999999999418	-2.56732485517423
3.60000000000582	-1.47892571927037
3.80000000000291	-0.0589576796747753
4	0.327545054422247
4.20000000001164	-0.466194588932771
4.39999999999418	-0.778653727589733
4.60000000000582	0.374015017464595
4.80000000000291	1.56970619084704
5	1.15728134198296
5.20000000001164	-0.160194610980781
5.39999999999418	-0.280622638997865
5.60000000000582	1.24970779857825
5.80000000000291	2.77741715821277
6	3.08341574666877
6.19999999999709	2.26567953377989
6.40000000000873	0.804186505232601
6.60000000000582	-0.749488829547597
6.80000000000291	-1.38757912212831
7	-0.379989154038224
7.19999999999709	1.39197373009417
7.40000000000873	2.2019810509884
7.60000000000582	1.61367520831435
7.80000000000291	1.00539940892217
8	1.38731326862171
8.19999999999709	2.0515904442835
8.40000000000873	1.88952930924046
8.59999999999127	0.952667619866451
8.80000000000291	0.0492297118993676
9.00000000001455	-0.549815926813525
9.19999999999709	-0.984542474094047
9.40000000000873	-0.934115037301872
9.59999999999127	0.0772294317568007
9.80000000000291	1.6134709660404
10.0000000000146	2.43530062933085
10.1999999999971	1.94966843313508
10.4000000000087	0.907846201658229
10.5999999999913	0.259509472287706
10.8000000000029	0.00187238551906832
11.0000000000146	-0.227517016776231
11.1999999999971	-0.158980293116516
11.4000000000087	0.644139320204715
11.6000000000058	1.70029866847127
11.8000000000029	2.08154107211097
12	1.91907343310975
12.1999999999971	2.19975929155413
12.4000000000087	3.20783328841279
12.6000000000058	3.90984001051143
12.8000000000029	3.82182920188349
13	3.75843086946813
13.1999999999971	4.3207266136937
13.4000000000087	4.53389687511658
13.6000000000058	3.44470687400889
13.8000000000029	1.98879538492964
14	1.95805608273087
14.2000000000116	3.52513058357491
14.3999999999942	4.83485243796542
14.6000000000058	4.59520375748189
14.8000000000029	3.40623243173947
15	2.53439796510953
15.2000000000116	2.40354566585304
15.3999999999942	2.76119441838577
15.6000000000058	3.22723856975046
15.8000000000029	3.47003264809812
16	3.50238746449563
16.2000000000116	3.73939376073707
16.3999999999942	4.33815378526066
16.6000000000058	4.74819893404934
16.8000000000029	4.32506639622489
17	3.10465488845148
17.2000000000116	1.59236803401227
17.3999999999942	0.140048721620082
17.6000000000058	-0.849303912075033
17.8000000000029	-0.668871437543607
18	0.948671191989769
18.2000000000116	3.03638644945273
18.3999999999942	4.21006232977622
18.6000000000058	4.15471255846468
18.8000000000029	3.83174952037665
19	3.94453310620308
19.2000000000116	4.04141925172924
19.4000000000087	3.43734975066189
19.6000000000058	2.45265706399368
19.8000000000029	2.19252850064719
20	3.20517932334479
20.1999999999971	4.79040005907946
20.4000000000087	5.81658822133904
20.6000000000058	5.78476328392738
20.8000000000029	5.10256765211748
21	4.55734265997399
21.1999999999971	4.6218764373344
21.4000000000087	5.06649962411998
21.6000000000058	5.25522866369887
21.8000000000029	4.94585047276523
22	4.56211845078194
22.1999999999971	4.51779745906469
22.4000000000087	4.69579530766933
22.5999999999913	4.74797133937757
22.8000000000029	4.51029887399401
23.0000000000146	4.02797327153719
23.1999999999971	3.5669288685326
23.4000000000087	3.62364359333296
23.5999999999913	4.39409211296147
23.8000000000029	5.2289729867078
24.0000000000146	5.19552137960904
24.1999999999971	4.23458485240936
24.4000000000087	3.41337122651074
24.5999999999913	3.76004023837422
24.8000000000029	5.0501036537365
25.0000000000146	5.9704164655176
25.1999999999971	5.63766720007302
25.4000000000087	4.58868077134066
25.6000000000058	3.9878939709755
25.8000000000029	3.94504232870121
26	3.55865470931625
26.1999999999971	2.6884335272871
26.4000000000087	2.47555536925659
26.6000000000058	3.52306336953879
26.8000000000029	4.56922380455855
27	4.21649466242247
27.1999999999971	3.04457864659493
27.4000000000087	2.73128486802453
27.6000000000058	3.346907621616
27.8000000000029	3.41900792646053
28	2.69667903082678
28.2000000000116	2.71748635807122
28.3999999999942	4.24083228430136
28.6000000000058	5.60311403842247
28.8000000000029	4.95135946350777
29	2.64708792577085
29.2000000000116	1.25170878553759
29.3999999999942	2.01757694179736
29.6000000000058	3.40743603927952
29.8000000000029	3.66013997660217
30	2.95250019671131
30.2000000000116	2.18879862045188
30.3999999999942	1.50679224680525
30.6000000000058	0.91905579317457
30.8000000000029	0.866647471206698
31	1.34693546363613
31.2000000000116	1.67016454374033
31.3999999999942	1.66016630622988
31.6000000000058	1.92440638463354
31.8000000000029	2.4064250850705
32	2.15172565421516
32.2000000000116	1.09220288674841
32.3999999999942	0.677229603249503
32.6000000000058	1.77633896492529
32.8000000000029	2.95628736610482
33	2.35878247303109
33.2000000000116	0.245859373802448
33.4000000000087	-0.957892483985605
33.6000000000058	0.177571813889662
33.8000000000029	2.24827203095947
34	2.86993019670078
34.1999999999971	1.63117496347801
34.4000000000087	0.477688403085465
34.6000000000058	0.673135787826963
34.8000000000029	1.34791293865872
35	1.1052462678871
35.1999999999971	0.00827009377896082
35.4000000000087	-0.647404591625457
35.6000000000058	-0.23003763759819
35.8000000000029	0.620940129193741
36	1.32396785263772
36.1999999999971	2.11210692311825
36.4000000000087	2.97093302263797
36.5999999999913	2.97508720326494
36.8000000000029	1.57512913801077
37.0000000000146	-0.102997674890118
37.1999999999971	-0.551779683332388
37.4000000000087	0.0152130381930315
37.5999999999913	0.090539110810949
37.8000000000029	-0.610070242714349
38.0000000000146	-0.832097101478631
38.1999999999971	-0.00379452309979711
38.4000000000087	0.725891206587418
38.6000000000058	0.268932930767045
38.8000000000029	-0.850076058613561
39.0000000000146	-1.35314823049222
39.1999999999971	-0.927226384781949
39.4000000000087	-0.246768135535462
39.6000000000058	0.125076676456367
39.8000000000029	0.095722134652974
40	-0.339663405375211
40.1999999999971	-1.13962968820137
40.4000000000087	-1.8546424228175
40.6000000000058	-1.73849174540635
40.8000000000029	-0.670739353929569
41	0.290714383559366
41.1999999999971	-0.118353568579484
41.4000000000087	-1.92590042651636
41.6000000000058	-3.56584374584993
41.8000000000029	-3.5923438064261
42	-2.1558992712258
42.2000000000116	-0.825382088970632
42.3999999999942	-0.754211415857836
42.6000000000058	-1.6813581923802
42.8000000000029	-2.40438475007501
43	-2.17684759471131
43.2000000000116	-1.41717988375791
43.3999999999942	-1.10361365095276
43.6000000000058	-1.57935000274991
43.8000000000029	-2.25885911720832
44	-2.54399034680088
44.2000000000116	-2.4385688142254
44.3999999999942	-2.05927715514371
44.6000000000058	-1.31461782810944
44.8000000000029	-0.550000581392388
45	-0.610300874829698
45.2000000000116	-1.60392500529065
45.3999999999942	-2.2739769636312
45.6000000000058	-1.5248575423805
45.8000000000029	-0.106704223475665
46	0.288987873525984
46.2000000000116	-0.781570544007023
46.3999999999942	-2.09383178471928
46.6000000000058	-2.72913076166428
46.8000000000029	-2.85988010287018
47	-2.72819947228145
47.2000000000116	-2.31042673064513
47.4000000000087	-2.04375904005971
47.6000000000058	-2.62877232094402
47.8000000000029	-3.74722267277468
48	-4.04938002086097
48.1999999999971	-2.87751087281722
48.4000000000087	-1.28404070730646
48.6000000000058	-0.500848117829938
48.8000000000029	-0.362383049776226
49	-0.0684288666730557
49.1999999999971	0.24896706779488
49.4000000000087	-0.150817935892735
49.6000000000058	-1.21648774197569
49.8000000000029	-1.93911319146868
50	-1.64938590263174
50.1999999999971	-0.896542761050213
50.4000000000087	-0.736710191831179
50.5999999999913	-1.40811309180628
50.8000000000029	-1.96977415490227
51.0000000000146	-1.53974484241612
51.1999999999971	-0.583149040171455
51.4000000000087	-0.345931290280359
51.5999999999913	-1.04364807251765
51.8000000000029	-1.529430389494
52.0000000000146	-1.13861620883555
52.1999999999971	-0.628392585741966
52.4000000000087	-0.601501800556059
52.6000000000058	-0.393493356319429
52.8000000000029	0.510471122080703
53	1.14730842256122
53.1999999999971	0.380094134602151
53.4000000000087	-1.23160176472843
53.6000000000058	-2.05056808583224
53.8000000000029	-1.50079485970977
54	-0.488354548264936
54.1999999999971	0.21959558584934
54.4000000000087	0.523550487754577
54.6000000000058	0.346128216845979
54.8000000000029	-0.325865819326736
55	-0.80924078833201
55.1999999999971	-0.281647686885868
55.4000000000087	0.901862594632004
55.6000000000058	1.39877760439429
55.8000000000029	0.540768298241362
56	-0.751363185000127
56.2000000000116	-1.32760528509701
56.3999999999942	-0.941944152291767
56.6000000000058	-0.120719815515686
56.8000000000029	0.941204251799807
57	2.12438113929937
57.2000000000116	2.90187191949587
57.3999999999942	2.59504192885162
57.6000000000058	1.59915863503002
57.8000000000029	1.31434155500081
58	2.47236473366889
58.2000000000116	3.86296116776823
58.3999999999942	3.74422148247717
58.6000000000058	1.95783231829489
58.8000000000029	0.424173501178164
59	0.641963456282823
59.2000000000116	2.20566716199917
59.3999999999942	3.69496479237732
59.6000000000058	4.4127618285037
59.8000000000029	4.48540738787364
60	4.36840531567843
60.2000000000116	4.48969808834113
60.3999999999942	4.82149143634202
60.6000000000058	4.74076740711006
60.8000000000029	3.88715495310023
61	2.95483061578427
61.2000000000116	2.86355835843568
61.4000000000087	3.46120553278458
61.6000000000058	3.88932134717352
61.8000000000029	4.1232256762976
62	4.89229850925689
62.1999999999971	6.0712050515529
62.4000000000087	6.44079408782479
62.6000000000058	5.37382969748933
62.8000000000029	3.96467434286485
63	3.69123417270951
63.1999999999971	4.5738651205497
63.4000000000087	5.29689731776128
63.6000000000058	5.10808351757383
63.8000000000029	4.66652417729165
64.0000000000146	5.10030448221739
64.1999999999971	6.64604736961707
64.4000000000087	8.17332951364598
64.5999999999913	8.23484051940472
64.8000000000029	6.56853495321008
65.0000000000146	4.86378341476908
65.1999999999971	4.85233116497989
65.4000000000087	6.20949420058919
65.5999999999913	6.85999613353385
65.8000000000029	5.89761214183933
66.0000000000146	4.8037085312674
66.1999999999971	4.97912238489358
66.4000000000087	5.75845782575378
66.6000000000058	5.89524223216835
66.8000000000029	5.59525111525833
67	5.67118458591295
67.1999999999971	5.79659466425152
67.4000000000087	5.25388385949753
67.6000000000058	4.56612864014672
67.8000000000029	4.78872174983855
68	5.61438792342724
68.1999999999971	5.78280427575376
68.4000000000087	5.27706106529217
68.6000000000058	5.46016569235875
68.8000000000029	6.6818323268043
69	7.31599466081828
69.1999999999971	5.92843070463979
69.4000000000087	3.53467779870665
69.6000000000058	2.2615313813832
69.8000000000029	3.56732013735904
70	5.74371906004765
70.2000000000116	7.20222840182911
70.3999999999942	6.13518851955553
70.6000000000058	3.88305313770718
70.8000000000029	2.78037805341531
71	3.37836102586857
71.2000000000116	4.18003423708957
71.3999999999942	4.1482931346261
71.6000000000058	4.0430847513598
71.8000000000029	4.86945074624855
72	6.05523620256325
72.2000000000116	6.20981242173744
72.3999999999942	5.09535460267448
72.6000000000058	4.04856601163013
72.8000000000029	4.04785846848879
73	4.46924194913462
73.2000000000116	4.27960712781887
73.3999999999942	3.60481057151044
73.6000000000058	3.26509360522888
73.8000000000029	3.31790697301287
74	3.15844858330486
74.2000000000116	2.87167061972626
74.3999999999942	3.23098883725214
74.6000000000058	4.21442988921274
74.8000000000029	4.66052564893944
75	3.84346267706987
75.1999999999971	2.60396761302153
75.4000000000087	2.08917749327068
75.6000000000058	1.97129198283031
75.8000000000029	1.17582729054842
76	0.0233238192244618
76.1999999999971	0.0861912354368213
76.4000000000087	1.87578508911015
76.6000000000058	3.54262819698428
76.8000000000029	3.24961694556835
77	1.5078613874114
77.1999999999971	0.5670197822834
77.4000000000087	0.773799939875242
77.6000000000058	0.666234100682908
77.8000000000029	0.0667330614409976
78.0000000000146	0.305894680486194
78.1999999999971	1.47525188939945
78.4000000000087	1.84004944179499
78.5999999999913	0.491244977346748
78.8000000000029	-1.03804395524268
79.0000000000146	-0.984408812857914
79.1999999999971	0.318196536654158
79.4000000000087	1.28237117295071
79.5999999999913	1.3342202143305
79.8000000000029	0.93094504493319
80.0000000000146	0.485132106799831
80.1999999999971	0.190259974736479
80.4000000000087	0.141883114228882
80.6000000000058	-0.0590547062511848
80.8000000000029	-0.996775788374991
81	-2.27350436948255
81.1999999999971	-2.61429676047976
81.4000000000087	-1.53756228330056
81.6000000000058	-0.320130580163246
81.8000000000029	-0.214612886207366
82	-0.602301544477289
82.1999999999971	-0.0514653097171531
82.4000000000087	1.13346442802494
82.6000000000058	1.1611274683207
82.8000000000029	-0.671472178569225
83	-2.56400466200271
83.1999999999971	-2.7983125682479
83.4000000000087	-2.09350106431898
83.6000000000058	-2.1127760123797
83.8000000000029	-2.52361681811777
84	-1.92928608466965
84.2000000000116	-0.666708452481941
84.3999999999942	-0.420585060428072
84.6000000000058	-1.51026534909842
84.8000000000029	-2.34252633875154
85	-2.10455789490807
85.2000000000116	-1.75420197806294
85.3999999999942	-1.91396892693143
85.6000000000058	-1.96223654798443
85.8000000000029	-1.59730247685637
86	-1.39931068065458
86.2000000000116	-1.46157983645011
86.3999999999942	-1.21928850379318
86.6000000000058	-0.863639315079856
86.8000000000029	-1.31079551879481
87	-2.45193010832681
87.2000000000116	-2.86890066311432
87.3999999999942	-1.78609339572406
87.6000000000058	-0.330191318753835
87.8000000000029	-0.0695620440445055
88	-1.25976009442954
88.2000000000116	-2.68967930338489
88.3999999999942	-3.22160175916109
88.6000000000058	-2.88499830325355
88.8000000000029	-2.64285891100073
89	-3.0451232928307
89.1999999999971	-3.50025202295218
89.4000000000087	-3.18357036821965
89.6000000000058	-2.3009240380403
89.8000000000029	-1.8262457322934
90	-2.07788715050912
90.1999999999971	-2.34784854511502
90.4000000000087	-2.06530055965408
90.6000000000058	-1.68464883254097
90.8000000000029	-1.98734942252044
91	-2.98212920415442
91.1999999999971	-3.83197265866852
91.4000000000087	-3.73909748647118
91.6000000000058	-2.63667822293869
91.8000000000029	-1.11669565893326
92.0000000000146	0.00784772052486971
92.1999999999971	0.108412703971478
92.4000000000087	-0.852051554050731
92.5999999999913	-2.07843384861656
92.8000000000029	-2.49241787351968
93.0000000000146	-1.66025037910934
93.1999999999971	-0.349121286772452
93.4000000000087	0.129491993284845
93.5999999999913	-0.868586798438392
93.8000000000029	-2.47904860832739
94.0000000000146	-3.19499029955148
94.1999999999971	-2.56316479734681
94.4000000000087	-1.61824861160153
94.6000000000058	-1.30829186526348
94.8000000000029	-1.39312233543252
95	-1.30872680820779
95.1999999999971	-1.03521824109664
95.4000000000087	-0.642433403056747
95.6000000000058	-0.0544663728949548
95.8000000000029	0.346235439414103
96	-0.077611443316953
96.1999999999971	-1.02759727655797
96.4000000000087	-1.47515761416143
96.6000000000058	-1.36699611108371
96.8000000000029	-1.63067297703273
97	-2.16762526100741
97.2000000000116	-1.65902167983969
97.3999999999942	0.160071170503142
97.6000000000058	1.54940045953656
97.8000000000029	1.32635456712613
98	0.839287761730871
98.2000000000116	1.88053691932569
98.3999999999942	3.67703208144463
98.6000000000058	3.9363537365462
98.8000000000029	1.64864386707142
99	-0.62380072163608
99.2000000000116	-1.35319413491135
99.3999999999942	0.297714951208672
99.6000000000058	2.0772045228772
99.8000000000029	2.42505804032667
100	1.76894833642956
100.200000000012	26.8290805168664
100.399999999994	26.6750837106484
100.600000000006	26.4995464377642
100.800000000003	26.3024051764156
101	26.0837850405624
101.200000000012	25.843672519532
101.399999999994	25.5822094785673
101.600000000006	25.2996040597678
101.800000000003	24.9961174240957
102	24.6724262247368
102.200000000012	24.3289013451299
102.399999999994	23.9658790166763
102.600000000006	23.5834136337818
102.800000000003	23.1816852709991
103	22.7612636180116
103.199999999997	22.3225906357316
103.400000000009	21.866019949782
103.600000000006	21.391766246192
103.800000000003	20.9000642682511
104	20.3915267552497
104.199999999997	19.866978244077
104.400000000009	19.3271697205357
104.600000000006	18.7721538273689
104.800000000003	18.2020978828035
105	17.6175287767878
105.199999999997	17.019003596655
105.400000000009	16.4069106013259
105.600000000006	15.7820494394133
105.800000000003	15.1454467624825
106.000000000015	14.4978411677785
106.199999999997	13.8392657883606
106.400000000009	13.1699175086363
106.599999999991	12.4904377236678
106.800000000003	11.8014821461486
107.000000000015	11.1039370343222
107.199999999997	10.3984512080304
107.400000000009	9.68593834744271
107.599999999991	8.96686356459678
107.800000000003	8.24137880070616
108.000000000015	7.5100957466592
108.199999999997	6.7739870101388
108.400000000009	6.03392706715958
108.600000000006	5.290316741019
108.800000000003	4.5432644953708
109	3.79350372630337
109.199999999997	3.04247829918062
109.400000000009	2.29109222979953
109.600000000006	1.53981051262054
109.800000000003	0.788931572115641
110	0.0390574394815707
110.199999999997	-0.709012667486361
110.400000000009	-1.45494345128753
110.600000000006	-2.19846420984361
110.800000000003	-2.93878294977599
111	-3.67458711185128
111.200000000012	-4.4052848280192
111.399999999994	-5.13087529322171
111.600000000006	-5.85131642320722
111.800000000003	-6.56569560031068
112	-7.27278399113438
112.200000000012	-7.9721250666571
112.399999999994	-8.66381658850709
112.600000000006	-9.3475597650911
112.800000000003	-10.0221048749389
113	-10.6860542357292
113.200000000012	-11.3389842381081
113.399999999994	-11.9811773008821
113.600000000006	-12.6126078361516
113.800000000003	-13.2327296271511
114	-13.8406041801241
114.200000000012	-14.4352952215904
114.399999999994	-15.0163293369589
114.600000000006	-15.5835369357743
114.800000000003	-16.1367868237089
115	-16.6757307703745
115.200000000012	-17.1998517725836
115.399999999994	-17.7086536557982
115.600000000006	-18.2015790385263
115.800000000003	-18.6783244744724
116	-19.1387095139242
116.200000000012	-19.5826351617996
116.399999999994	-20.0098390912355
116.600000000006	-20.4198247493501
116.800000000003	-20.8118671006166
117	-21.1854136673871
117.199999999997	-21.5403806761071
117.400000000009	-21.8762185076174
117.600000000006	-22.1925533059376
117.800000000003	-22.4891437892365
118	-22.766035719207
118.199999999997	-23.0229293490293
118.400000000009	-23.2594654538542
118.600000000006	-23.4755825825672
118.800000000003	-23.670943109514
119	-23.8453848287572
119.199999999997	-23.9987427996619
119.400000000009	-24.1312126217017
119.599999999991	-24.2430840066559
119.800000000003	-24.3340200733514
120.000000000015	-24.4033233704494
120.199999999997	-24.4508153587855
120.400000000009	-24.4772384022405
120.599999999991	-24.4828744325682
120.800000000003	-24.4674703196176
121.000000000015	-24.4304816149624
121.199999999997	-24.3720183807788
121.400000000009	-24.2923715743095
121.599999999991	-24.1914092319109
121.800000000003	-24.0691995998651
122.000000000015	-23.9260038134796
122.199999999997	-23.7621800913268
122.400000000009	-23.5782777715349
122.600000000006	-23.3744799673833
122.800000000003	-23.150836777935
123	-22.9070462880461
123.199999999997	-22.6428568107192
123.400000000009	-22.358646744649
123.600000000006	-22.0552318374726
123.800000000003	-21.7331858712752
124	-21.3927634703954
124.199999999997	-21.0343063092492
124.400000000009	-20.6581060123297
124.600000000006	-20.2641517852284
124.800000000003	-19.8520982428905
125	-19.4218819255674
125.200000000012	-18.9741203813624
125.399999999994	-18.5099560518236
125.600000000006	-18.0301321796259
125.800000000003	-17.5347487775383
126	-17.0238330508462
126.200000000012	-16.4977905854028
126.399999999994	-15.9571409541065
126.600000000006	-15.4024995379759
126.800000000003	-14.8341907677578
127	-14.2528248037249
127.200000000012	-13.6587590849456
127.399999999994	-13.0521344641013
127.600000000006	-12.4336201361842
127.800000000003	-11.8039737878259
128	-11.1639911384991
128.200000000012	-10.5138773177406
128.399999999994	-9.8537966457382
128.600000000006	-9.18436813416776
128.800000000003	-8.50655034433691
129	-7.82113357561098
129.200000000012	-7.12849397051935
129.399999999994	-6.42846297812175
129.600000000006	-5.7210563658173
129.800000000003	-5.00686781387911
130	-4.28737156898672
130.200000000012	-3.56347363187563
130.400000000009	-2.83554121977638
130.600000000006	-2.10334042871879
130.800000000003	-1.36703013146326
131	-0.627660700950159
131.199999999997	0.113534458089522
131.400000000009	0.855798057704277
131.600000000006	1.59876738012015
131.800000000003	2.34238736480698
132	3.08614696237531
132.199999999997	3.82885996106709
132.400000000009	4.56949355351995
132.600000000006	5.30770115777527
132.800000000003	6.04336377647851
133	6.77598655663056
133.199999999997	7.50493185292677
133.400000000009	8.22933330914052
133.599999999991	8.94863345870368
133.800000000003	9.66232666717722
134.000000000015	10.3697255689532
134.199999999997	11.0696587431654
134.400000000009	11.7612992934578
134.599999999991	12.4442413866337
134.800000000003	13.118387850229
135.000000000015	13.7836069229857
135.199999999997	14.4391937454237
135.400000000009	15.0844593465581
135.599999999991	15.7187107336395
135.800000000003	16.3413176860195
136.000000000015	16.9512584327742
136.199999999997	17.547768151626
136.400000000009	18.1305277204773
136.600000000006	18.6992683819871
136.800000000003	19.2537308477513
137	19.7932548229225
137.199999999997	20.3169622138516
137.400000000009	20.8245508168399
137.600000000006	21.3160918981369
137.800000000003	21.7913622532826
138	22.2494223393459
138.199999999997	22.6893269691327
138.400000000009	23.1110449295591
138.600000000006	23.5149891069956
138.800000000003	23.9010729594651
139	24.2685144481777
139.200000000012	24.6157877506392
139.399999999994	24.9424645514659
139.600000000006	25.2487355578775
139.800000000003	25.5349898586161
140	25.8007632292102
140.200000000012	26.0453487033336
140.399999999994	26.2684728446396
140.600000000006	26.4699635057935
140.800000000003	26.6498505854577
141	26.8082899107373
141.200000000012	26.9452886251214
141.399999999994	27.0603617712016
141.600000000006	27.1531055166314
141.800000000003	27.2233047663372
142	27.2712562544112
142.200000000012	27.2971396421235
142.399999999994	27.301173865267
142.600000000006	27.2834430722582
142.800000000003	27.2436581929248
143	27.1814331666346
143.200000000012	27.096457298378
143.399999999994	26.9889598823025
143.600000000006	26.8594528029456
143.800000000003	26.7084951537876
144	26.5359948979471
144.200000000012	26.3415189775341
144.400000000009	26.1250477301523
144.600000000006	25.8871810233805
144.800000000003	25.6286451838016
145	25.3498056058718
145.199999999997	25.0504857158561
145.400000000009	24.7300441719011
145.600000000006	24.3886143771246
145.800000000003	24.0273215697281
146	23.6473854724397
146.199999999997	23.2491316339949
146.400000000009	22.8318963579407
146.600000000006	22.3953901404002
146.800000000003	21.9405072822023
147	21.4684417291823
147.199999999997	20.9794764849249
147.400000000009	20.4734228562952
147.599999999991	19.9508402603316
147.800000000003	19.4130896096199
148.000000000015	18.8607278274728
148.199999999997	18.2935204741594
148.400000000009	17.7111469021979
148.599999999991	17.1142071640049
148.800000000003	16.5041100562247
149.000000000015	15.8813982366983
149.199999999997	15.2462900504822
149.400000000009	14.5992290796035
149.599999999991	13.9411049390328
149.800000000003	13.2722352603454
150.000000000015	12.5927568435788
150.199999999997	11.9031982869749
150.400000000009	11.204559877651
150.600000000006	10.4979605618613
150.800000000003	9.78389772538551
151	9.06300047832478
151.199999999997	8.33599190654294
151.400000000009	7.60351221961028
151.600000000006	6.86612343889102
151.800000000003	6.12426978238425
152	5.37848539077874
152.199999999997	4.6293334666954
152.400000000009	3.87739313035655
152.600000000006	3.12359272095892
152.800000000003	2.36873616747697
153	1.61357921530414
153.200000000012	0.858557364485936
153.399999999994	0.104319681253674
153.600000000006	-0.648595232771269
153.800000000003	-1.39953901853741
154	-2.14784530282149
154.200000000012	-2.89274745255629
154.399999999994	-3.63349933524678
154.600000000006	-4.36951001033249
154.800000000003	-5.10024209587515
155	-5.82514996205507
155.200000000012	-6.54371038518952
155.399999999994	-7.25572510344609
155.600000000006	-7.96070230622989
155.800000000003	-8.65759924861218
156	-9.34543991458629
156.200000000012	-10.023344864132
156.399999999994	-10.6906881368096
156.600000000006	-11.3469967262766
156.800000000003	-11.9920885301089
157	-12.6261033343225
157.200000000012	-13.2488622656949
157.399999999994	-13.8597934333169
157.600000000006	-14.4579619174038
157.800000000003	-15.0422315462754
158	-15.6121089999839
158.200000000012	-16.1675542401972
158.400000000009	-16.7087647460142
158.600000000006	-17.2355572338259
158.800000000003	-17.7471899354792
159	-18.2426048054122
159.199999999997	-18.7213181860159
159.400000000009	-19.1831625578756
159.600000000006	-19.6279838836191
159.800000000003	-20.0553264455166
160	-20.4648949128648
160.199999999997	-20.8569260776248
160.400000000009	-21.2311463552066
160.600000000006	-21.5869092641754
160.800000000003	-21.9232396591088
161	-22.2399787425064
161.199999999997	-22.5372531918812
161.400000000009	-22.8149258037838
161.599999999991	-23.0726376165162
161.800000000003	-23.3102469935598
162.000000000015	-23.5277499856759
162.199999999997	-23.7249643928769
162.400000000009	-23.9017015623121
162.599999999991	-24.0576712988768
162.800000000003	-24.1928741469503
163.000000000015	-24.3074516233158
163.199999999997	-24.4014349837294
163.400000000009	-24.4748845379221
163.600000000006	-24.5277240932299
163.800000000003	-24.5593929289528
164	-24.5689956094938
164.199999999997	-24.556427115682
164.400000000009	-24.522109056458
164.600000000006	-24.4669393871631
164.800000000003	-24.3910437910607
165	-24.2939352215149
165.199999999997	-24.1755333355605
165.400000000009	-24.0362205158494
165.600000000006	-23.8764035337136
165.800000000003	-23.696026125984
166	-23.495146751968
166.199999999997	-23.2739621886573
166.400000000009	-23.0326443102409
166.600000000006	-22.771257077049
166.800000000003	-22.4901061945187
167	-22.1898190825221
167.200000000012	-21.870867988084
167.399999999994	-21.5332737762552
167.600000000006	-21.1767124349174
167.800000000003	-20.8010115772077
168	-20.406796528809
168.200000000012	-19.9950469390228
168.399999999994	-19.5662723950815
168.600000000006	-19.1202815990083
168.800000000003	-18.6566947672959
169	-18.1759913211573
169.200000000012	-17.6790471922307
169.399999999994	-17.1666352820765
169.600000000006	-16.6393729214041
169.800000000003	-16.0975295782769
170	-15.5413841013454
170.200000000012	-14.9711427782155
170.399999999994	-14.3869146123772
170.600000000006	-13.7892377839948
170.800000000003	-13.1792531807895
171	-12.5576877171776
171.200000000012	-11.9247852777996
171.399999999994	-11.2807489308983
171.600000000006	-10.6259752484572
171.800000000003	-9.96120799060343
172	-9.28713346576225
172.200000000012	-8.60388858841428
172.400000000009	-7.91206795012414
172.600000000006	-7.21247197060946
172.800000000003	-6.50565605471586
173	-5.79213103929627
173.199999999997	-5.07230014956865
173.400000000009	-4.34715687076616
173.600000000006	-3.61753326874682
173.800000000003	-2.8839881923474
174	-2.14680440901659
174.199999999997	-1.40660998427479
174.400000000009	-0.663953116589947
174.600000000006	0.0805258793435863
174.800000000003	0.826549439013376
175.000000000015	1.57346343686388
175.199999999997	2.32060226796218
175.400000000009	3.06719535024565
175.599999999991	3.81235527628244
175.800000000003	4.55555869151638
176.000000000015	5.29646968260304
176.199999999997	6.03458545477709
176.400000000009	6.76940484832368
176.599999999991	7.50014124030662
176.800000000003	8.22616600690742
177.000000000015	8.94681527842944
177.199999999997	9.66127369870076
177.400000000009	10.3689674911137
177.600000000006	11.069298743742
177.800000000003	11.7620907587607
178	12.4466947411996
178.199999999997	13.1222464117439
178.400000000009	13.7877442042164
178.600000000006	14.4427379825548
178.800000000003	15.0870205499417
179	15.7201313899797
179.199999999997	16.3411058854481
179.400000000009	16.9493145657687
179.600000000006	17.5445066265166
179.800000000003	18.1267499670846
180	18.6953208897081
180.199999999997	19.2495231085677
180.400000000009	19.7886882311584
180.600000000006	20.3124577605721
180.800000000003	20.8203991198779
181	21.3119660027378
181.200000000012	21.7867857714863
181.399999999994	22.2446899817803
181.600000000006	22.6854004869643
181.800000000003	23.1083362412229
182	23.5129236389185
182.200000000012	23.8987127447757
182.399999999994	24.2656334611499
182.600000000006	24.6135700693574
182.800000000003	24.9421490970406
183	25.2507216892726
183.200000000012	25.5388061104082
183.399999999994	25.8061838061242
183.600000000006	26.053027647769
183.800000000003	26.2792866864921
184	26.4843272207026
184.200000000012	26.6677861683982
184.399999999994	26.8298739460552
184.600000000006	26.9706025237346
184.800000000003	27.0894593847934
185	27.1854087971112
185.200000000012	27.2582261796772
185.399999999994	27.3081575400096
185.600000000006	27.3362969677288
185.800000000003	27.3429087225139
186	27.3275140165789
186.199999999997	27.2892380520538
186.400000000009	27.2280781512558
186.600000000006	27.1446469095791
186.800000000003	27.0396300449483
187	26.9129469307898
187.199999999997	26.7641044574934
187.400000000009	26.592978544788
187.600000000006	26.399943825236
187.800000000003	26.1854354432078
188	25.9499007418937
188.199999999997	25.6937015997585
188.400000000009	25.4169195516148
188.600000000006	25.1193995575487
188.800000000003	24.800756792229
189.000000000015	24.4614021182114
189.199999999997	24.1022175654518
189.400000000009	23.7239185549947
189.599999999991	23.326444591774
189.800000000003	22.9097285155346
190.000000000015	22.4742864538479
190.199999999997	22.021031750318
190.400000000009	21.5505768243217
190.599999999991	21.0628336835011
190.800000000003	20.5575667242151
191.000000000015	20.0351721589248
191.199999999997	19.496800382116
191.400000000009	18.9434116917907
191.600000000006	18.3750718889471
191.800000000003	17.7919762494856
192	17.1945905347292
192.199999999997	16.5834699536163
192.400000000009	15.9588705903606
192.600000000006	15.3208609597091
192.800000000003	14.6704706838243
193	14.0089618248577
193.199999999997	13.3372118295524
193.400000000009	12.6552813645222
193.600000000006	11.9636250695145
193.800000000003	11.2633350469294
194	10.5551860142698
194.199999999997	9.83925054312309
194.400000000009	9.1156285479837
194.600000000006	8.38542491061912
194.800000000003	7.64975198441807
195	6.90925637542369
195.200000000012	6.16378630227998
195.399999999994	5.41390885142595
195.600000000006	4.66087722472554
195.800000000003	3.90577435580882
196	3.1494633329093
196.200000000012	2.39243655654585
196.399999999994	1.63518993258072
196.600000000006	0.877894268327034
196.800000000003	0.120784280619241
197	-0.635283246738082
197.200000000012	-1.38879742370533
197.399999999994	-2.13882151201629
197.600000000006	-2.88524348795654
197.800000000003	-3.62822401898147
198	-4.36680850671569
198.200000000012	-5.09964199052055
198.399999999994	-5.82584060926857
198.600000000006	-6.54524990450927
198.800000000003	-7.25774762406192
199	-7.9626495450627
199.200000000012	-8.65904321965678
199.399999999994	-9.34645525075668
199.600000000006	-10.0247021251436
199.800000000003	-10.6934906104778
200	-11.3519756378595
200	-13.4438394644749
199.800000000003	-12.7741036815144
199.600000000006	-12.0951605798097
199.399999999994	-11.4079071844555
199.200000000012	-10.7126837520496
199	-10.0097154006745
198.800000000003	-9.29951126491864
198.600000000006	-8.58301326529365
198.399999999994	-7.86092849574081
198.200000000012	-7.13339521100031
198	-6.40057681381277
197.800000000003	-5.6633589441187
197.600000000006	-4.92309115426716
197.399999999994	-4.18071551175659
197.200000000012	-3.43605184437361
197	-2.68918592573981
196.800000000003	-1.94102180056063
196.600000000006	-1.193031588689
196.399999999994	-0.446027649181313
196.200000000012	0.299804913843405
196	1.04434959378413
195.800000000003	1.78716895129403
195.600000000006	2.52783268449749
195.399999999994	3.26554290075315
195.200000000012	3.99928443123874
195	4.7278738955598
194.800000000003	5.45081559444836
194.600000000006	6.16833379783336
194.400000000009	6.87985505575922
194.199999999997	7.58434043748603
194	8.28075838384755
193.800000000003	8.96908187108107
193.600000000006	9.64931048905407
193.400000000009	10.3207406884181
193.199999999997	10.9823503094437
193	11.6337532273123
192.800000000003	12.2749556880939
192.600000000006	12.9051454064216
192.400000000009	13.5231236042123
192.199999999997	14.1279219607584
192	14.7195311932413
191.800000000003	15.2977523091283
191.600000000006	15.8620849943199
191.400000000009	16.4121161411056
191.199999999997	16.9477008520424
191.000000000015	17.4688214043687
190.800000000003	17.9745632604656
190.599999999991	18.4638194569038
190.400000000009	18.9362348765103
190.199999999997	19.3920838800474
190.000000000015	19.8314908796074
189.800000000003	20.2538775413741
189.599999999991	20.6583622781277
189.400000000009	21.0444583957369
189.199999999997	21.4122601719473
189.000000000015	21.7618529107217
188.800000000003	22.0925436987016
188.600000000006	22.4034707195312
188.400000000009	22.6942410367999
188.199999999997	22.9652551204709
188	23.2166813786681
187.800000000003	23.4484493724747
187.600000000006	23.6602060500258
187.400000000009	23.8515106272777
187.199999999997	24.0219322521553
187	24.1710983168522
186.800000000003	24.2991326568409
186.600000000006	24.4065258640193
186.400000000009	24.4933537696234
186.199999999997	24.5589235767079
186	24.6026133197959
185.800000000003	24.6244140067614
185.600000000006	24.6251864560469
185.399999999994	24.6053931553512
185.200000000012	24.5647512121581
185	24.5021455582529
184.800000000003	24.4173068480072
184.600000000006	24.3104339504987
184.399999999994	24.1825344974884
184.200000000012	24.0340905022378
184	23.8650570740658
183.800000000003	23.6751884452384
183.600000000006	23.4648099038093
183.399999999994	23.2345149046428
183.200000000012	22.9843116896955
183	22.7139822167168
182.800000000003	22.4236974058162
182.600000000006	22.1138889014854
182.399999999994	21.7851530239066
182.200000000012	21.4378082889011
182	21.0719130687386
181.800000000003	20.6874777686509
181.600000000006	20.2848903433941
181.399999999994	19.8646602041185
181.200000000012	19.4273020809825
181	18.9730257978365
180.800000000003	18.5019296069941
180.600000000006	18.0143142494409
180.400000000009	17.5106526241465
180.199999999997	16.9913026159837
180	16.4565470055922
179.800000000003	15.9069777420688
179.600000000006	15.3432142759693
179.400000000009	14.7659034524106
179.199999999997	14.1749009157577
179	13.5703818628239
178.800000000003	12.952901493779
178.600000000006	12.3233520141103
178.400000000009	11.682123936595
178.199999999997	11.0293574334514
178	10.3654391794781
177.800000000003	9.6913114310913
177.600000000006	9.00778389049888
177.400000000009	8.31545607043994
177.199999999997	7.61446121209483
177.000000000015	6.90536008273973
176.800000000003	6.18869605596097
176.599999999991	5.46526118780836
176.400000000009	4.73570343351921
176.199999999997	4.0006430841945
176.000000000015	3.26086611541493
175.800000000003	2.51688073300873
175.599999999991	1.76920438375279
175.400000000009	1.01819505838511
175.199999999997	0.264405346250713
175.000000000015	-0.491241300580177
174.800000000003	-1.24793186273886
174.600000000006	-2.00495238071719
174.400000000009	-2.76159497837325
174.199999999997	-3.51752349898394
174	-4.27203476896201
173.800000000003	-5.02451404781176
173.600000000006	-5.77426362605653
173.400000000009	-6.52092855956888
173.199999999997	-7.26387583912457
173	-8.00219777695341
172.800000000003	-8.73482429465716
172.600000000006	-9.46127505736443
172.400000000009	-10.1809620191091
172.200000000012	-10.8932528447467
172	-11.5972708026087
171.800000000003	-12.2923459091836
171.600000000006	-12.9782670433579
171.399999999994	-13.6542751063825
171.200000000012	-14.3195551631741
171	-14.9736412518774
170.800000000003	-15.6162628425349
170.600000000006	-16.2471106360923
170.399999999994	-16.8653944488893
170.200000000012	-17.4699123482767
170	-18.0600673962977
169.800000000003	-18.6356941675332
169.600000000006	-19.1965323249888
169.399999999994	-19.7422513696501
169.200000000012	-20.2725326000687
169	-20.7867118800356
168.800000000003	-21.2839719355459
168.600000000006	-21.763394896147
168.399999999994	-22.2244618324233
168.200000000012	-22.6675154445403
168	-23.0927123642491
167.800000000003	-23.4995107461055
167.600000000006	-23.8869010806835
167.399999999994	-24.2542305699678
167.200000000012	-24.6016465059962
167	-24.9294501736142
166.800000000003	-25.2376003386876
166.600000000006	-25.5256067347459
166.400000000009	-25.7928262645472
166.199999999997	-26.0389398809345
166	-26.2638726123367
165.800000000003	-26.4674438999803
165.600000000006	-26.6494506065486
165.400000000009	-26.8098302357538
165.199999999997	-26.9486373377409
165	-27.0654657542787
164.800000000003	-27.1599360456841
164.600000000006	-27.232133833084
164.400000000009	-27.2825537833686
164.199999999997	-27.3110801840765
164	-27.3168274111941
163.800000000003	-27.2993885590831
163.600000000006	-27.2588857350397
163.400000000009	-27.1962338617637
163.199999999997	-27.1120155613719
163.000000000015	-27.0063313586207
162.800000000003	-26.879147723738
162.599999999991	-26.7304626465655
162.400000000009	-26.5601663396129
162.199999999997	-26.3682924894576
162.000000000015	-26.1551680412645
161.800000000003	-25.9210209334221
161.599999999991	-25.6660752016064
161.400000000009	-25.3903791931109
161.199999999997	-25.0941215137485
161	-24.7777106702425
160.800000000003	-24.441335985707
160.600000000006	-24.0849254688739
160.400000000009	-23.7086951534584
160.199999999997	-23.3136799441147
160	-22.9005885652169
159.800000000003	-22.4697592740972
159.600000000006	-22.021022310376
159.400000000009	-21.554742304479
159.199999999997	-21.0714464287028
159	-20.5713621909109
158.800000000003	-20.0547324292769
158.600000000006	-19.5221177688982
158.400000000009	-18.9746546370651
158.200000000012	-18.4131643255895
158	-17.8379104710092
157.800000000003	-17.2487764214091
157.600000000006	-16.6458831178944
157.399999999994	-16.0298044160944
157.200000000012	-15.4017561703637
157	-14.7627516031439
156.800000000003	-14.1134389635815
156.600000000006	-13.4540709423292
156.399999999994	-12.7845784088444
156.200000000012	-12.105210322196
156	-11.4165021047333
155.800000000003	-10.7191370578382
155.600000000006	-10.014046273909
155.399999999994	-9.30225115451319
155.200000000012	-8.58483303487066
155	-7.8623150561053
154.800000000003	-7.13491916338091
154.600000000006	-6.40318431750507
154.399999999994	-5.66766373766678
154.200000000012	-4.9288941495219
154	-4.18745760045156
153.800000000003	-3.4440832079104
153.600000000006	-2.69951268566706
153.399999999994	-1.95437989671827
153.200000000012	-1.20929349844696
153	-0.46474567323404
152.800000000003	0.278667114592062
152.600000000006	1.02056756785215
152.400000000009	1.76026313098802
152.199999999997	2.49701741966943
152	3.22997335707198
151.800000000003	3.95862617301919
151.600000000006	4.68248948994138
151.400000000009	5.4011078805268
151.199999999997	6.11411717457352
151	6.82103621680688
150.800000000003	7.5213060070231
150.600000000006	8.21428457992747
150.400000000009	8.89942346858187
150.199999999997	9.57630510725435
150.000000000015	10.2438892423774
149.800000000003	10.9012528872725
149.599999999991	11.5479431237857
149.400000000009	12.1838970174084
149.199999999997	12.8088688241714
149.000000000015	13.4220387031601
148.800000000003	14.0230306219017
148.599999999991	14.6116914711605
148.400000000009	15.187541444877
148.199999999997	15.74923216017
148.000000000015	16.2962215003262
147.800000000003	16.8288855422018
147.599999999991	17.3475116301316
147.400000000009	17.8515932102944
147.199999999997	18.3398172007162
147	18.8116694775663
146.800000000003	19.2673814953467
146.600000000006	19.7067104886501
146.400000000009	20.1285002375198
146.199999999997	20.5318916671059
146	20.9172070206639
145.800000000003	21.2851402611055
145.600000000006	21.6353936468682
145.400000000009	21.9667728163384
145.199999999997	22.2781754589002
145	22.5694886770795
144.800000000003	22.8413719068795
144.600000000006	23.0940174138394
144.400000000009	23.3270731006828
144.200000000012	23.5398235495704
144	23.7316774178057
143.800000000003	23.9026605117018
143.600000000006	24.0532096532669
143.399999999994	24.1834182631029
143.200000000012	24.2927262486602
143	24.3806183393405
142.800000000003	24.4468594619264
142.600000000006	24.4917521315187
142.399999999994	24.5156718183749
142.200000000012	24.5188945804299
142	24.5013208220458
141.800000000003	24.4627137104383
141.600000000006	24.4028732212126
141.399999999994	24.32147977319
141.200000000012	24.2187231112475
141	24.0949791941457
140.800000000003	23.9507025611414
140.600000000006	23.7858530842506
140.399999999994	23.6002393635133
140.200000000012	23.3937933172403
140	23.1666462785006
139.800000000003	22.9190282184616
139.600000000006	22.6515999698531
139.399999999994	22.364776940717
139.200000000012	22.058118532807
139	21.7313798315231
138.800000000003	21.3849322491007
138.600000000006	21.0202420198278
138.400000000009	20.6380289304702
138.199999999997	20.2383146411192
138	19.8206188027714
137.800000000003	19.3849026521141
137.600000000006	18.932038973995
137.400000000009	18.462892594894
137.199999999997	17.9776098279858
137	17.4760405111343
136.800000000003	16.9584061523411
136.600000000006	16.4255025926459
136.400000000009	15.8779066017427
136.199999999997	15.3157929991885
136.000000000015	14.7393455055742
135.800000000003	14.1487980627585
135.599999999991	13.5448306429799
135.400000000009	12.9283810196552
135.199999999997	12.299996837253
135.000000000015	11.6602905449718
134.800000000003	11.0098732507482
134.599999999991	10.3493753079361
134.400000000009	9.67885802340129
134.199999999997	8.99835286797103
134.000000000015	8.30820541920233
133.800000000003	7.6091884338559
133.599999999991	6.90242593977858
133.400000000009	6.18856523057163
133.199999999997	5.46807969193268
133	4.74150278021389
132.800000000003	4.00968539547806
132.600000000006	3.273258486752
132.400000000009	2.53271906018463
132.199999999997	1.78819708611298
132	1.0400587916609
131.800000000003	0.289365040771578
131.600000000006	-0.462661852190505
131.400000000009	-1.21546714767182
131.199999999997	-1.96894504503287
131	-2.72267563764053
130.800000000003	-3.47583864831911
130.600000000006	-4.22713256186734
130.400000000009	-4.97543446765765
130.200000000012	-5.72050922235006
130	-6.46251140809527
129.800000000003	-7.20099209255444
129.600000000006	-7.93496179190285
129.399999999994	-8.66286159422109
129.200000000012	-9.3840125133888
129	-10.0983133298588
128.800000000003	-10.8058474418851
128.600000000006	-11.5061542510184
128.399999999994	-12.1983600488064
128.200000000012	-12.8814242166168
128	-13.554647299751
127.800000000003	-14.2177863726326
127.600000000006	-14.8705597255329
127.399999999994	-15.5120972393207
127.200000000012	-16.1415691348799
127	-16.7582365332795
126.800000000003	-17.3618913857995
126.600000000006	-17.9521116056101
126.399999999994	-18.5282249771472
126.200000000012	-19.0898476373871
126	-19.6363074152214
125.800000000003	-20.1670305996721
125.600000000006	-20.6815601210716
125.399999999994	-21.1798199408241
125.200000000012	-21.6616638549218
125	-22.1263050595781
124.800000000003	-22.5725601677849
124.600000000006	-22.9997732854629
124.400000000009	-23.407972108712
124.199999999997	-23.7974688237041
124	-24.1682435732559
123.800000000003	-24.5199766115849
123.600000000006	-24.8523006571174
123.400000000009	-25.1649379774016
123.199999999997	-25.4572941674999
123	-25.7285353298759
122.800000000003	-25.978267378195
122.600000000006	-26.2067287651093
122.400000000009	-26.4142106175598
122.199999999997	-26.6006544891521
122.000000000015	-26.7658713568153
121.800000000003	-26.909308408813
121.599999999991	-27.0306063898041
121.400000000009	-27.1295055672382
121.199999999997	-27.205941541853
121.000000000015	-27.2600525753663
120.800000000003	-27.2915564685127
120.599999999991	-27.3003543878907
120.400000000009	-27.2870044944197
120.199999999997	-27.2517761293738
120.000000000015	-27.1944060876042
119.800000000003	-27.114173266036
119.599999999991	-27.0112800193252
119.400000000009	-26.886450191107
119.199999999997	-26.7400496552352
119	-26.5718203178101
118.800000000003	-26.3816008482077
118.600000000006	-26.1695931332492
118.400000000009	-25.9359990289244
118.199999999997	-25.6811985409524
118	-25.4052982556348
117.800000000003	-25.1087053114086
117.600000000006	-24.7917701675796
117.400000000009	-24.4545005904271
117.199999999997	-24.0971942165908
117	-23.720284088251
116.800000000003	-23.3243818381173
116.600000000006	-22.9096360659352
116.399999999994	-22.4766668604418
116.200000000012	-22.0262696097148
116	-21.5590138985442
115.800000000003	-21.0752376810097
115.600000000006	-20.5751180651626
115.399999999994	-20.0589159605625
115.200000000012	-19.5270174480336
115	-18.9800645086538
114.800000000003	-18.4186396304569
114.600000000006	-17.843347547438
114.399999999994	-17.2546252924822
114.200000000012	-16.6526935364663
114	-16.0378115686505
113.800000000003	-15.4105422177206
113.600000000006	-14.7719103248445
113.399999999994	-14.1229414908158
113.200000000012	-13.4642669162253
113	-12.7959943452065
112.800000000003	-12.117919950332
112.600000000006	-11.430541608737
112.399999999994	-10.7353261804963
112.200000000012	-10.0335867165808
112	-9.32567875738914
111.800000000003	-8.61155402136598
111.600000000006	-7.89171062414766
111.399999999994	-7.16741054917655
111.200000000012	-6.4395906828407
111	-5.70830816467396
110.800000000003	-4.97356943304495
110.600000000006	-4.23596248937523
110.400000000009	-3.49678658148633
110.199999999997	-2.7568111328276
110	-2.0162753279482
109.800000000003	-1.27547442429528
109.600000000006	-0.535159602435664
109.400000000009	0.20412253166961
109.199999999997	0.942135691909629
109	1.67848301352564
108.800000000003	2.41233385169828
108.600000000006	3.14232219262506
108.400000000009	3.86779621709039
108.199999999997	4.58873202775753
108.000000000015	5.30481565226896
107.800000000003	6.01526108558201
107.599999999991	6.71918519341349
107.400000000009	7.41606619455939
107.199999999997	8.10584198151371
107.000000000015	8.78813674223616
106.800000000003	9.46212515881572
106.599999999991	10.1272454836205
106.400000000009	10.7826969371179
106.199999999997	11.4279074337708
106.000000000015	12.0623171376122
105.800000000003	12.6858084762787
105.600000000006	13.2984252361745
105.400000000009	13.8995032308887
105.199999999997	14.4880876207086
105	15.0634479016759
104.800000000003	15.6252622429733
104.600000000006	16.1730372353542
104.400000000009	16.706306896687
104.199999999997	17.2249620368796
104	17.7290053609837
103.800000000003	18.2177384569305
103.600000000006	18.6903865991476
103.400000000009	19.1463841129089
103.199999999997	19.5855405912816
103	20.0076829768375
102.800000000003	20.4124965863564
102.600000000006	20.7995757371212
102.399999999994	21.1683843752962
102.200000000012	21.5187734411205
102	21.8507169542598
101.800000000003	22.1639045157612
101.600000000006	22.4579885106236
101.399999999994	22.7323130060275
101.200000000012	22.9866350274438
101	23.2207620974067
100.800000000003	23.4345655037156
100.600000000006	23.6280694065181
100.399999999994	23.8011568436741
100.200000000012	23.9538969948459
100	-1.10653952802956
99.8000000000029	-0.450429824262964
99.6000000000058	-0.798283341842321
99.3999999999942	-2.57777291363974
99.2000000000116	-4.22868199988728
99	-3.4992885867378
98.8000000000029	-1.226843998154
98.6000000000058	1.06086587119953
98.3999999999942	0.801544215979494
98.2000000000116	-0.994950946254784
98	-2.03620010396148
97.8000000000029	-1.54913329867432
97.6000000000058	-1.32608740636791
97.3999999999942	-2.71541669550096
97.2000000000116	-4.53450954593876
97	-5.04311312719651
96.8000000000029	-4.50616084330666
96.6000000000058	-4.24248397743703
96.4000000000087	-4.35064548058848
96.1999999999971	-3.90308514305287
96	-2.95309930987364
95.8000000000029	-2.52925242719812
95.6000000000058	-2.92995423955631
95.4000000000087	-3.51792126976069
95.1999999999971	-3.9107061078365
95	-4.1842146749768
94.8000000000029	-4.26861020222383
94.6000000000058	-4.18377973207017
94.4000000000087	-4.49373647841664
94.1999999999971	-5.43865266416335
94.0000000000146	-6.07047816636246
93.8000000000029	-5.35453647512584
93.5999999999913	-3.74407466521737
93.4000000000087	-2.74599587346778
93.1999999999971	-3.22460915349192
93.0000000000146	-4.53573824578893
92.8000000000029	-5.36790574015279
92.5999999999913	-4.95392171519673
92.4000000000087	-3.72753942057164
92.1999999999971	-2.76707516248402
92.0000000000146	-2.86764014585926
91.8000000000029	-3.99218352524026
91.6000000000058	-5.51216608916303
91.4000000000087	-6.61458535260755
91.1999999999971	-6.70746052471188
91	-5.85761707009998
90.8000000000029	-4.86283728836369
90.6000000000058	-4.5601366982777
90.4000000000087	-4.94078842528038
90.1999999999971	-5.22333641062729
90	-4.9533750159041
89.8000000000029	-4.70173359756815
89.6000000000058	-5.17641190319223
89.4000000000087	-6.05905823324652
89.1999999999971	-6.37573988785211
89	-5.92061115760216
88.8000000000029	-5.51834677564258
88.6000000000058	-5.76048616776499
88.3999999999942	-6.09708962354172
88.2000000000116	-5.56516716763467
88	-4.13524795854882
87.8000000000029	-2.94504990803398
87.6000000000058	-3.20567918261459
87.3999999999942	-4.66158125945755
87.2000000000116	-5.74438852672234
87	-5.32741797181155
86.8000000000029	-4.18628338215878
86.6000000000058	-3.73912717832594
86.3999999999942	-4.09477636692457
86.2000000000116	-4.33706769947034
86	-4.27479854356751
85.8000000000029	-4.47279033966615
85.6000000000058	-4.83772441069552
85.3999999999942	-4.78945678954856
85.2000000000116	-4.62968984059112
85	-4.98004575735256
84.8000000000029	-5.21801420111783
84.6000000000058	-4.38575321139225
84.3999999999942	-3.29607292265536
84.2000000000116	-3.54219631464882
84	-4.80477394678241
83.8000000000029	-5.39910468018285
83.6000000000058	-4.9882638744037
83.4000000000087	-4.9689889263086
83.1999999999971	-5.67380043020995
83	-5.43949252394408
82.8000000000029	-3.54696004049685
82.6000000000058	-1.71436039360017
82.4000000000087	-1.74202343389617
82.1999999999971	-2.92695317164551
82	-3.47778940641988
81.8000000000029	-3.09010074817114
81.6000000000058	-3.19561844215509
81.4000000000087	-4.41305014532727
81.1999999999971	-5.48978462254806
81	-5.14899223159903
80.8000000000029	-3.87226365054609
80.6000000000058	-2.93454256848321
80.4000000000087	-2.7336047480702
80.1999999999971	-2.68522788763559
80.0000000000146	-2.39035575565095
79.8000000000029	-1.94454281760181
79.5999999999913	-1.54126764829399
79.4000000000087	-1.59311668976826
79.1999999999971	-2.55729132616406
79.0000000000146	-3.85989667577982
78.8000000000029	-3.91353181827245
78.5999999999913	-2.38424288579473
78.4000000000087	-1.03543842146174
78.1999999999971	-1.40023597397574
78.0000000000146	-2.56959318301033
77.8000000000029	-2.80875480217939
77.6000000000058	-2.20925376306351
77.4000000000087	-2.10168792399902
77.1999999999971	-2.30846808172016
77	-1.36762647672253
76.8000000000029	0.37412908130333
76.6000000000058	0.667140332587837
76.4000000000087	-0.999702775417684
76.1999999999971	-2.78929662922198
76	-2.85216404556452
75.8000000000029	-1.69966057436959
75.6000000000058	-0.904195882215188
75.4000000000087	-0.786310371900428
75.1999999999971	-0.271520252272936
75	0.967974811654653
74.8000000000029	1.78503778340641
74.6000000000058	1.33894202356518
74.3999999999942	0.355500971493662
74.2000000000116	-0.00381724613920609
74	0.282960717336627
73.8000000000029	0.442419106946403
73.6000000000058	0.389605739068978
73.3999999999942	0.729322705262174
73.2000000000116	1.40411926148757
73	1.59375408272585
72.8000000000029	1.17237060200833
72.6000000000058	1.17307814508397
72.3999999999942	2.21986673606879
72.2000000000116	3.33432455507857
72	3.1797483358577
71.8000000000029	1.99396287950295
71.6000000000058	1.1675968845809
71.3999999999942	1.27280526782074
71.2000000000116	1.30454637026466
71	0.502873159031094
70.8000000000029	-0.0951098134277166
70.6000000000058	1.00756527086562
70.3999999999942	3.25970065272246
70.2000000000116	4.32674053501154
70	2.86823119325252
69.8000000000029	0.691832270593258
69.6000000000058	-0.613956485346434
69.4000000000087	0.659189932019866
69.1999999999971	3.05294283800245
69	4.44050679423682
68.8000000000029	3.80634446028501
68.6000000000058	2.58467782590773
68.4000000000087	2.40157319891534
68.1999999999971	2.90731640945682
68	2.73890005721566
67.8000000000029	1.91323388371756
67.6000000000058	1.6906407741213
67.4000000000087	2.37839599357237
67.1999999999971	2.92110679843104
67	2.79569672020126
66.8000000000029	2.71976324965923
66.6000000000058	3.01975436668532
66.4000000000087	2.88296996038998
66.1999999999971	2.10363451965182
66.0000000000146	1.92822066615014
65.8000000000029	3.02212427684868
65.5999999999913	3.98450826867155
65.4000000000087	3.33400633585662
65.1999999999971	1.97684330037806
65.0000000000146	1.98829555029862
64.8000000000029	3.69304708887125
64.5999999999913	5.35935265519741
64.4000000000087	5.29784164956969
64.1999999999971	3.77055950567093
64.0000000000146	2.22481661840017
63.8000000000029	1.79103631360174
63.6000000000058	2.23259565400925
63.4000000000087	2.42140945431971
63.1999999999971	1.69837725722845
63	0.815746309505546
62.8000000000029	1.08918647977481
62.6000000000058	2.49834183450953
62.4000000000087	3.56530622495123
62.1999999999971	3.19571718878126
62	2.01681064658258
61.8000000000029	1.24773781371573
61.6000000000058	1.01383348467896
61.4000000000087	0.585717670371915
61.2000000000116	-0.0119295039007157
61	0.0793427535183007
60.8000000000029	1.01166709089863
60.6000000000058	1.86527954496658
60.3999999999942	1.94600357425027
60.2000000000116	1.61421022629456
60	1.49291745367034
59.8000000000029	1.60991952589725
59.6000000000058	1.53727396655211
59.3999999999942	0.819476930443568
59.2000000000116	-0.669820699923752
59	-2.23352440563631
58.8000000000029	-2.45131436074424
58.6000000000058	-0.917655543637834
58.3999999999942	0.868733620527098
58.2000000000116	0.987473305793839
58	-0.403123128336729
57.8000000000029	-1.56114630704285
57.6000000000058	-1.2763292270584
57.3999999999942	-0.280445933288137
57.2000000000116	0.0263840572983278
57	-0.751106722962231
56.8000000000029	-1.93428361053195
56.6000000000058	-2.9962076779235
56.3999999999942	-3.81743201478132
56.2000000000116	-4.20309314767375
56	-3.62685104766925
55.8000000000029	-2.33471956452509
55.6000000000058	-1.47671025847415
55.4000000000087	-1.9736252683428
55.1999999999971	-3.15713554997111
55	-3.68472865153144
54.8000000000029	-3.20135368264379
54.6000000000058	-2.5293596465918
54.4000000000087	-2.35193737580668
54.1999999999971	-2.65589227783779
54	-3.36384241207999
53.8000000000029	-4.37628272365443
53.6000000000058	-4.92605594990782
53.4000000000087	-4.10708962893586
53.1999999999971	-2.49539372973769
53	-1.72817944191122
52.8000000000029	-2.36501674252414
52.6000000000058	-3.26898122105611
52.4000000000087	-3.47698966542363
52.1999999999971	-3.50388045073911
52.0000000000146	-4.01410407396058
51.8000000000029	-4.40491825474485
51.5999999999913	-3.91913593789192
51.4000000000087	-3.22141915577527
51.1999999999971	-3.45863690578391
51.0000000000146	-4.41523270814267
50.8000000000029	-4.84526202073914
50.5999999999913	-4.28360095774939
50.4000000000087	-3.61219805787614
50.1999999999971	-3.77203062719234
50	-4.52487376886609
49.8000000000029	-4.81460105779001
49.6000000000058	-4.09197560837854
49.4000000000087	-3.02630580237141
49.1999999999971	-2.62652079875369
49	-2.9439167332854
48.8000000000029	-3.23787091644605
48.6000000000058	-3.37633598455077
48.4000000000087	-4.15952857407169
48.1999999999971	-5.7529987396201
48	-6.92486788769465
47.8000000000029	-6.62271053963224
47.6000000000058	-5.50426018781845
47.4000000000087	-4.91924690694395
47.2000000000116	-5.18591459753209
47	-5.60368733916404
46.8000000000029	-5.73536796974132
46.6000000000058	-5.60461862851693
46.3999999999942	-4.96931965154644
46.2000000000116	-3.65705841080176
46	-2.58649999322951
45.8000000000029	-2.98219209018519
45.6000000000058	-4.40034540903746
45.3999999999942	-5.14946483022917
45.2000000000116	-4.47941287182334
45	-3.48578874129104
44.8000000000029	-3.42548844777648
44.6000000000058	-4.19010569441062
44.3999999999942	-4.93476502135657
44.2000000000116	-5.31405668034474
44	-5.41947821282181
43.8000000000029	-5.1343469831262
43.6000000000058	-4.45483786856041
43.3999999999942	-3.97910151665184
43.2000000000116	-4.29266774934188
43	-5.05233546017677
42.8000000000029	-5.27987261541893
42.6000000000058	-4.55684605759988
42.3999999999942	-3.62969928095093
42.2000000000116	-3.70086995393517
42	-5.03138713606016
41.8000000000029	-6.46783167112904
41.6000000000058	-6.44133161042059
41.4000000000087	-4.80138829095425
41.1999999999971	-2.99384143288451
41	-2.58477348061306
40.8000000000029	-3.54622721797005
40.6000000000058	-4.61397960931591
40.4000000000087	-4.73013028659755
40.1999999999971	-4.01511755185368
40	-3.21515126890192
39.8000000000029	-2.77976572875064
39.6000000000058	-2.75041118682701
39.4000000000087	-3.12225599870179
39.1999999999971	-3.80271424783477
39.0000000000146	-4.22863609343538
38.8000000000029	-3.72556392145125
38.6000000000058	-2.60655493196964
38.4000000000087	-2.14959665605303
38.1999999999971	-2.87928238564906
38.0000000000146	-3.707584963942
37.8000000000029	-3.48555810509739
37.5999999999913	-2.78494875149754
37.4000000000087	-2.8602748240469
37.1999999999971	-3.42726754550996
37.0000000000146	-2.97848553701171
36.8000000000029	-1.30035872406138
36.5999999999913	0.0995993412355549
36.4000000000087	0.0954451606445412
36.1999999999971	-0.763380938846131
36	-1.55152000930461
35.8000000000029	-2.2545477327336
35.6000000000058	-3.10552549951765
35.4000000000087	-3.52289245354416
35.1999999999971	-2.86721776814612
35	-1.77024159405148
34.8000000000029	-1.52757492330044
34.6000000000058	-2.2023520741598
34.4000000000087	-2.39779945893586
34.1999999999971	-1.24431289858472
34	-0.0055576654101086
33.8000000000029	-0.627215831206168
33.6000000000058	-2.69791604833717
33.4000000000087	-3.83338034627991
33.2000000000116	-2.62962848856542
33	-0.516705389416212
32.8000000000029	0.0807995035724338
32.6000000000058	-1.09914889769759
32.3999999999942	-2.19825825946904
32.2000000000116	-1.78328497607066
32	-0.723762208709047
31.8000000000029	-0.469062777963148
31.6000000000058	-0.951081478513532
31.3999999999942	-1.21532155703428
31.2000000000116	-1.20532331964426
31	-1.52855239987188
30.8000000000029	-2.00884039242737
30.6000000000058	-1.95643207058784
30.3999999999942	-1.36869561708741
30.2000000000116	-0.686689243572596
30	0.0770123325538619
29.8000000000029	0.78465211231095
29.6000000000058	0.531948174854117
29.3999999999942	-0.857910922762249
29.2000000000116	-1.62377907915588
29	-0.228399939055733
28.8000000000029	2.07587159854917
28.6000000000058	2.72762617333336
28.3999999999942	1.3653444190836
28.2000000000116	-0.158001507272968
28	-0.178808834641242
27.8000000000029	0.543520060871618
27.6000000000058	0.471419755909479
27.4000000000087	-0.14420299779596
27.1999999999971	0.169090780664412
27	1.3410067963862
26.8000000000029	1.69373593842108
26.6000000000058	0.647575503304985
26.4000000000087	-0.399932497068419
26.1999999999971	-0.187054339123718
26	0.683166842825257
25.8000000000029	1.0695544621359
25.6000000000058	1.11240610434198
25.4000000000087	1.71319290464518
25.1999999999971	2.76217933332205
25.0000000000146	3.09492859871775
24.8000000000029	2.17461578689452
24.5999999999913	0.884552371496979
24.4000000000087	0.537883359605224
24.1999999999971	1.35909698548262
24.0000000000146	2.32003351266819
23.8000000000029	2.35348511976001
23.5999999999913	1.51860424601392
23.4000000000087	0.748155726392834
23.1999999999971	0.691441001607055
23.0000000000146	1.15248540463335
22.8000000000029	1.63481100711893
22.5999999999913	1.87248347253823
22.4000000000087	1.82030744087261
22.1999999999971	1.64230959231733
22	1.68663058409057
21.8000000000029	2.07036260613631
21.6000000000058	2.37974079713866
21.4000000000087	2.19101175763459
21.1999999999971	1.74638857092969
21	1.68185479365559
20.8000000000029	2.22707978589079
20.6000000000058	2.90927541779754
20.4000000000087	2.94110035531091
20.1999999999971	1.91491219315761
20	0.329691457533467
19.8000000000029	-0.682959365049648
19.6000000000058	-0.422830801585049
19.4000000000087	0.561861885204551
19.2000000000116	1.16593138639623
19	1.06904524099697
18.8000000000029	0.956261655299675
18.6000000000058	1.27922469351869
18.3999999999942	1.33457446496268
18.2000000000116	0.160898584772746
18	-1.92681667255595
17.8000000000029	-3.54435930195473
17.6000000000058	-3.72479177635161
17.3999999999942	-2.73543914252239
17.2000000000116	-1.28311982999691
17	0.229167024574374
16.8000000000029	1.44957853247827
16.6000000000058	1.87271107043125
16.3999999999942	1.46266592176878
16.2000000000116	0.863905897368712
16	0.626899601247753
15.8000000000029	0.594544784967328
15.6000000000058	0.351750706733026
15.3999999999942	-0.114293444522352
15.2000000000116	-0.471942196950141
15	-0.341089897593367
14.8000000000029	0.530744569131891
14.6000000000058	1.7197158949644
14.3999999999942	1.95936457553254
14.2000000000116	0.649642721220895
14	-0.917431779550236
13.8000000000029	-0.886692477284729
13.6000000000058	0.569219011854885
13.4000000000087	1.6584090130164
13.1999999999971	1.44523875164065
13	0.88294300745538
12.8000000000029	0.946341339904075
12.6000000000058	1.03435214855831
12.4000000000087	0.332345426478829
12.1999999999971	-0.675728570367859
12	-0.956414428807488
11.8000000000029	-0.793946789808756
11.6000000000058	-1.17518919345818
11.4000000000087	-2.23134854174167
11.1999999999971	-3.034468155087
11.0000000000146	-3.10300487877792
10.8000000000029	-2.87361547652083
10.5999999999913	-2.61597838979732
10.4000000000087	-1.9676416604787
10.1999999999971	-0.925819429060394
10.0000000000146	-0.440187232929633
9.80000000000291	-1.26201689629138
9.59999999999127	-2.79825843065237
9.40000000000873	-3.8096028997943
9.19999999999709	-3.86003033667537
9.00000000001455	-3.42530378948912
8.80000000000291	-2.82625815087562
8.59999999999127	-1.92282024301276
8.40000000000873	-0.985958553747511
8.19999999999709	-0.823897418817468
8	-1.48817459459615
7.80000000000291	-1.87008845441617
7.60000000000582	-1.26181265514772
7.40000000000873	-0.67350681260026
7.19999999999709	-1.48351413362362
7	-3.25547701788729
6.80000000000291	-4.26306698611045
6.60000000000582	-3.6249766936642
6.40000000000873	-2.0713013590195
6.19999999999709	-0.609808330608337
6	0.207927882144165
5.80000000000291	-0.0980707064480684
5.60000000000582	-1.62578006621829
5.39999999999418	-3.1561105039292
5.20000000001164	-3.03568247604561
5	-1.71820652321368
4.80000000000291	-1.30578167447935
4.60000000000582	-2.50147284798913
4.39999999999418	-3.65414159316799
4.20000000001164	-3.34168245463242
4	-2.5479428113953
3.80000000000291	-2.93444554560639
3.60000000000582	-4.35441358531189
3.39999999999418	-5.44281272132119
3.20000000001164	-5.58368678936809
3	-5.19164378112146
2.80000000000291	-4.70678800821571
2.60000000000582	-4.39158335841387
2.39999999999418	-4.49904949309402
2.20000000001164	-4.69790961650437
2	-4.10900563384419
1.80000000000291	-2.72896661582145
1.60000000000582	-1.7070215199777
1.39999999999418	-1.66347386050951
1.20000000001164	-1.97598881022233
1	-2.3185331573056
0.80000000000291	-3.41154368137372
0.600000000005821	-5.33424375983654
0.399999999994179	-6.62402229365582
0.200000000011642	-6.18215699501313
0	-4.86070505421473


==> figures/time_traces/time_traces_fb-5.tsv <==
0	-3.42296112070266
0.200000000011642	-4.74441306149931
0.399999999994179	-5.1862783601439
0.600000000005821	-3.89649982633016
0.80000000000291	-1.97379974787651
1	-0.880789223821171
1.20000000001164	-0.53824487675424
1.39999999999418	-0.225729927061272
1.60000000000582	-0.26927758655278
1.80000000000291	-1.29122268242325
2	-2.67126170047602
2.20000000001164	-3.26016568316945
2.39999999999418	-3.06130555979549
2.60000000000582	-2.95383942515477
2.80000000000291	-3.26904407499895
3	-3.75389984794984
3.20000000001164	-4.14594285624428
3.39999999999418	-4.00506878824771
3.60000000000582	-2.91666965229113
3.80000000000291	-1.49670161264058
4	-1.11019887848653
4.20000000001164	-1.9039385217826
4.39999999999418	-2.21639766037886
4.60000000000582	-1.06372891526227
4.80000000000291	0.131962258183844
5	-0.280462590615356
5.20000000001164	-1.5979385435132
5.39999999999418	-1.71836657146353
5.60000000000582	-0.188036133820018
5.80000000000291	1.33967322588235
6	1.64567181440647
6.19999999999709	0.827935601585776
6.40000000000873	-0.633557426893447
6.60000000000582	-2.1872327616059
6.80000000000291	-2.82532305411938
7	-1.81773308596276
7.19999999999709	-0.045770201764727
7.40000000000873	0.764237119194072
7.60000000000582	0.175931276583313
7.80000000000291	-0.432344522746999
8	-0.0504306629872215
8.19999999999709	0.613846512733014
8.40000000000873	0.451785377746474
8.59999999999127	-0.485076311573153
8.80000000000291	-1.38851421948812
9.00000000001455	-1.98755985815132
9.19999999999709	-2.42228640538471
9.40000000000873	-2.37185896854809
9.59999999999127	-1.36051449944778
9.80000000000291	0.175727034874507
10.0000000000146	0.997556698200608
10.1999999999971	0.51192450203734
10.4000000000087	-0.529897729410235
10.5999999999913	-1.17823445875481
10.8000000000029	-1.43587154550088
11.0000000000146	-1.66526094777707
11.1999999999971	-1.59672422410176
11.4000000000087	-0.793604610768477
11.6000000000058	0.262554737506545
11.8000000000029	0.643797141151105
12	0.481329502151129
12.1999999999971	0.762015360593134
12.4000000000087	1.77008935744581
12.6000000000058	2.47209607953487
12.8000000000029	2.38408527089378
13	2.32068693846176
13.1999999999971	2.88298268266717
13.4000000000087	3.09615294406649
13.6000000000058	2.00696294293189
13.8000000000029	0.551051453822458
14	0.520312151590317
14.2000000000116	2.0873866523979
14.3999999999942	3.39710850674898
14.6000000000058	3.15745982622314
14.8000000000029	1.96848850043568
15	1.09665403375808
15.2000000000116	0.965801734451448
15.3999999999942	1.32345048693171
15.6000000000058	1.78949463824174
15.8000000000029	2.03228871653273
16	2.06464353287169
16.2000000000116	2.30164982905289
16.3999999999942	2.90040985351472
16.6000000000058	3.3104550022403
16.8000000000029	2.88732246435158
17	1.66691095651293
17.2000000000116	0.15462410200768
17.3999999999942	-1.29769521045115
17.6000000000058	-2.28704784421332
17.8000000000029	-2.10661536974917
18	-0.48907274028309
18.2000000000116	1.59864251711274
18.3999999999942	2.77231839736945
18.6000000000058	2.71696862599168
18.8000000000029	2.39400558783816
19	2.50678917360003
19.2000000000116	2.60367531906274
19.4000000000087	1.99960581793322
19.6000000000058	1.01491313120432
19.8000000000029	0.754784567798771
20	1.76743539043913
20.1999999999971	3.35265612611854
20.4000000000087	4.37884428832497
20.6000000000058	4.34701935086246
20.8000000000029	3.66482371900414
21	3.11959872681479
21.1999999999971	3.18413250413205
21.4000000000087	3.62875569087729
21.6000000000058	3.81748473041877
21.8000000000029	3.50810653945077
22	3.12437451743626
22.1999999999971	3.08005352569101
22.4000000000087	3.25805137427097
22.5999999999913	3.3102274059579
22.8000000000029	3.07255494055647
23.0000000000146	2.59022933808527
23.1999999999971	2.12918493506983
23.4000000000087	2.1858996598629
23.5999999999913	2.9563481794877
23.8000000000029	3.79122905323391
24.0000000000146	3.75777744613862
24.1999999999971	2.79684091894599
24.4000000000087	1.97562729305798
24.5999999999913	2.3222963049356
24.8000000000029	3.61235972031551
25.0000000000146	4.53267253211768
25.1999999999971	4.19992326669753
25.4000000000087	3.15093683799292
25.6000000000058	2.55015003765874
25.8000000000029	2.50729839541855
26	2.12091077607076
26.1999999999971	1.25068959408169
26.4000000000087	1.03781143609409
26.6000000000058	2.08531943642189
26.8000000000029	3.13147987148982
27	2.77875072940433
27.1999999999971	1.60683471362967
27.4000000000087	1.29354093511429
27.6000000000058	1.90916368876274
27.8000000000029	1.98126399366608
28	1.25893509809277
28.2000000000116	1.27974242539913
28.3999999999942	2.80308835169248
28.6000000000058	4.16537010587791
28.8000000000029	3.51361553102847
29	1.20934399335756
29.2000000000116	-0.186035146809145
29.3999999999942	0.579833009517556
29.6000000000058	1.96969210706682
29.8000000000029	2.22239604445656
30	1.51475626463259
30.2000000000116	0.751054688439641
30.3999999999942	0.0690483148589185
30.6000000000058	-0.518688138706634
30.8000000000029	-0.571096460610335
31	-0.0908084681178773
31.2000000000116	0.232420612048037
31.3999999999942	0.222422374597803
31.6000000000058	0.486662453060004
31.8000000000029	0.968681153553675
32	0.713981722753059
32.2000000000116	-0.345541044661124
32.3999999999942	-0.760514328109766
32.6000000000058	0.338595033613848
32.8000000000029	1.51854343483863
33	0.921038541807437
33.2000000000116	-1.19188455738148
33.4000000000087	-2.39563641513276
33.6000000000058	-1.26017211722375
33.8000000000029	0.810528099876649
34	1.43218626564533
34.1999999999971	0.193431032446644
34.4000000000087	-0.960055527925198
34.6000000000058	-0.764608143166421
34.8000000000029	-0.0898309923208567
35	-0.332497663082191
35.1999999999971	-1.42947383718358
35.4000000000087	-2.08514852258481
35.6000000000058	-1.66778156855792
35.8000000000029	-0.816803801769929
36	-0.113776078333443
36.1999999999971	0.674362992136061
36.4000000000087	1.53318909164126
36.5999999999913	1.53734327225025
36.8000000000029	0.137385206974697
37.0000000000146	-1.54074160595091
37.1999999999971	-1.98952361442118
37.4000000000087	-1.42253089292694
37.5999999999913	-1.34720482034329
37.8000000000029	-2.04781417390587
38.0000000000146	-2.26984103271032
38.1999999999971	-1.44153845437443
38.4000000000087	-0.711852724732808
38.6000000000058	-1.1688110006013
38.8000000000029	-2.28781999003241
39.0000000000146	-2.7908921619638
39.1999999999971	-2.36497031630836
39.4000000000087	-1.68451206711863
39.6000000000058	-1.31266725518532
39.8000000000029	-1.34202179704883
40	-1.77740733713857
40.1999999999971	-2.57737362002753
40.4000000000087	-3.29238635470753
40.6000000000058	-3.17623567736113
40.8000000000029	-2.10848328594981
41	-1.14702954852685
41.1999999999971	-1.556097500732
41.4000000000087	-3.36364435873531
41.6000000000058	-5.00358767813526
41.8000000000029	-5.03008773877757
42	-3.59364320364298
42.2000000000116	-2.2631260214529
42.3999999999942	-2.19195534840438
42.6000000000058	-3.11910212499004
42.8000000000029	-3.84212868274697
43	-3.61459152744404
43.2000000000116	-2.8549238165499
43.3999999999942	-2.5413575838023
43.6000000000058	-3.01709393565516
43.8000000000029	-3.69660305016726
44	-3.98173427981134
44.2000000000116	-3.87631274728507
44.3999999999942	-3.49702108825014
44.6000000000058	-2.75236176126003
44.8000000000029	-1.98774451458444
45	-2.04804480806037
45.2000000000116	-3.041668938557
45.3999999999942	-3.71172089693019
45.6000000000058	-2.96260147570898
45.8000000000029	-1.54444815683043
46	-1.14875605985176
46.2000000000116	-2.21931447740439
46.3999999999942	-3.53157571813286
46.6000000000058	-4.16687469509061
46.8000000000029	-4.29762403630575
47	-4.16594340572275
47.2000000000116	-3.74817066408861
47.4000000000087	-3.48150297350183
47.6000000000058	-4.06651625438124
47.8000000000029	-5.18496660620346
48	-5.48712395427781
48.1999999999971	-4.31525480621866
48.4000000000087	-2.72178464068908
48.6000000000058	-1.93859205119035
48.8000000000029	-1.80012698311114
49	-1.50617279997923
49.1999999999971	-1.1887768654794
49.4000000000087	-1.58856186913207
49.6000000000058	-2.65423167517712
49.8000000000029	-3.37685712462935
50	-3.08712983574891
50.1999999999971	-2.33428669412128
50.4000000000087	-2.17445412485366
50.5999999999913	-2.84585702477783
50.8000000000029	-3.40751808782071
51.0000000000146	-2.9774887752794
51.1999999999971	-2.02089297297768
51.4000000000087	-1.78367522302782
51.5999999999913	-2.48139200520479
51.8000000000029	-2.96717432211942
52.0000000000146	-2.57636014139806
52.1999999999971	-2.06613651824054
52.4000000000087	-2.03924573298985
52.6000000000058	-1.83123728868777
52.8000000000029	-0.927272810221721
53	-0.290435509674996
53.1999999999971	-1.05764979756777
53.4000000000087	-2.66934569683215
53.6000000000058	-3.48831201787003
53.8000000000029	-2.9385387916821
54	-1.92609848017246
54.1999999999971	-1.21814834599423
54.4000000000087	-0.914193444026051
54.6000000000058	-1.09161571487291
54.8000000000029	-1.76360975098526
55	-2.24698471993172
55.1999999999971	-1.71939161842849
55.4000000000087	-0.535881336855398
55.6000000000058	-0.0389663270399264
55.8000000000029	-0.896975633141862
56	-2.18910711633469
56.2000000000116	-2.76534921638538
56.3999999999942	-2.37968808353654
56.6000000000058	-1.55846374671959
56.8000000000029	-0.496539679366074
57	0.686637208168571
57.2000000000116	1.4641279883971
57.3999999999942	1.15729799778174
57.6000000000058	0.161414703985812
57.8000000000029	-0.123402376021018
58	1.03462080266608
58.2000000000116	2.42521723678103
58.3999999999942	2.30647755150213
58.6000000000058	0.52008838732853
58.8000000000029	-1.01357042978304
59	-0.795780474676744
59.2000000000116	0.767923231037707
59.3999999999942	2.25722086141044
59.6000000000058	2.9750178975279
59.8000000000029	3.04766345688545
60	2.93066138467439
60.2000000000116	3.05195415731784
60.3999999999942	3.38374750529614
60.6000000000058	3.30302347603832
60.8000000000029	2.44941102199943
61	1.51708668465129
61.2000000000116	1.42581442726748
61.4000000000087	2.02346160157825
61.6000000000058	2.45157741592624
61.8000000000029	2.68548174500666
62	3.45455457791974
62.1999999999971	4.63346112016708
62.4000000000087	5.00305015638801
62.6000000000058	3.93608576599943
62.8000000000029	2.52693041131983
63	2.25349024110753
63.1999999999971	3.13612118888907
63.4000000000087	3.8591533860405
63.6000000000058	3.67033958579154
63.8000000000029	3.2287802454467
64.0000000000146	3.66256055030878
64.1999999999971	5.208303437644
64.4000000000087	6.73558558160783
64.5999999999913	6.79709658730107
64.8000000000029	5.13079102104066
65.0000000000146	3.42603948253385
65.1999999999971	3.41458723267898
65.4000000000087	4.77175026822291
65.5999999999913	5.4222522011027
65.8000000000029	4.459868209344
66.0000000000146	3.36596459870877
66.1999999999971	3.5413784522727
66.4000000000087	4.32071389307188
66.6000000000058	4.45749829942683
66.8000000000029	4.15750718245878
67	4.2334406530571
67.1999999999971	4.35885073134128
67.4000000000087	3.81613992653495
67.6000000000058	3.12838470713401
67.8000000000029	3.35097781677806
68	4.17664399032145
68.1999999999971	4.34506034260529
68.4000000000087	3.83931713210375
68.6000000000058	4.02242175913324
68.8000000000029	5.24408839354465
69	5.87825072752755
69.1999999999971	4.49068677132112
69.4000000000087	2.09693386536326
69.6000000000058	0.823787448018383
69.8000000000029	2.12957620397615
70	4.30597512665009
70.2000000000116	5.76448446842032
70.3999999999942	4.69744458613899
70.6000000000058	2.4453092042864
70.8000000000029	1.3426341199938
71	1.94061709244983
71.2000000000116	2.74229030367712
71.3999999999942	2.71054920122342
71.6000000000058	2.60534081797035
71.8000000000029	3.43170681287575
72	4.61749226921047
72.2000000000116	4.77206848840801
72.3999999999942	3.65761066937164
72.6000000000058	2.61082207835705
72.8000000000029	2.61011453524856
73	3.03149801593024
73.2000000000116	2.84186319465322
73.3999999999942	2.16706663838631
73.6000000000058	1.82734967214893
73.8000000000029	1.88016303997964
74	1.72070465032074
74.2000000000116	1.43392668679353
74.3999999999942	1.7932449043729
74.6000000000058	2.77668595638896
74.8000000000029	3.22278171617293
75	2.40571874436226
75.1999999999971	1.1662236803743
75.4000000000087	0.651433560685126
75.6000000000058	0.533548050307563
75.8000000000029	-0.261916641910587
76	-1.41442011317003
76.1999999999971	-1.35155269689258
76.4000000000087	0.438041156846231
76.6000000000058	2.10488426478606
76.8000000000029	1.81187301343584
77	0.0701174553444352
77.1999999999971	-0.87072414971838
77.4000000000087	-0.66394399206189
77.6000000000058	-0.771509831190299
77.8000000000029	-1.37101087036919
78.0000000000146	-1.13184925126207
78.1999999999971	0.0375079577118582
78.4000000000087	0.402305510166625
78.5999999999913	-0.946498954223991
78.8000000000029	-2.47578788675756
79.0000000000146	-2.42215274431887
79.1999999999971	-1.11954739475495
79.4000000000087	-0.155372758408775
79.5999999999913	-0.103523716981748
79.8000000000029	-0.506798886334311
80.0000000000146	-0.95261182442556
80.1999999999971	-1.24748395644955
80.4000000000087	-1.29586081692066
80.6000000000058	-1.4967986373672
80.8000000000029	-2.43451971946054
81	-3.71124830054079
81.1999999999971	-4.05204069151391
81.4000000000087	-2.97530621431392
81.6000000000058	-1.75787451115917
81.8000000000029	-1.65235681718925
82	-2.04004547544859
82.1999999999971	-1.48920924068133
82.4000000000087	-0.304279502935613
82.6000000000058	-0.276616462639734
82.8000000000029	-2.10921610953304
83	-4.0017485929734
83.1999999999971	-4.23605649922892
83.4000000000087	-3.53124499531379
83.6000000000058	-3.5505199433917
83.8000000000029	-3.96136074915031
84	-3.36703001572603
84.2000000000116	-2.10445238356538
84.3999999999942	-1.85832899154172
84.6000000000058	-2.94800928024534
84.8000000000029	-3.78027026993468
85	-3.54230182613031
85.2000000000116	-3.19194590932703
85.3999999999942	-3.35171285823999
85.6000000000058	-3.39998047933998
85.8000000000029	-3.03504640826126
86	-2.83705461211105
86.2000000000116	-2.89932376796023
86.3999999999942	-2.65703243535888
86.6000000000058	-2.3013832467029
86.8000000000029	-2.7485394504768
87	-3.88967404006918
87.2000000000116	-4.30664459491833
87.3999999999942	-3.22383732759081
87.6000000000058	-1.76793525068421
87.8000000000029	-1.50730597603924
88	-2.69750402648918
88.2000000000116	-4.12742323550978
88.3999999999942	-4.6593456913514
88.6000000000058	-4.32274223550927
88.8000000000029	-4.08060284332166
89	-4.48286722521643
89.1999999999971	-4.93799595540214
89.4000000000087	-4.62131430073308
89.6000000000058	-3.73866797061626
89.8000000000029	-3.26398966493078
90	-3.51563108320661
90.1999999999971	-3.78559247787116
90.4000000000087	-3.50304449246723
90.6000000000058	-3.12239276540934
90.8000000000029	-3.42509335544206
91	-4.4198731371272
91.1999999999971	-5.2697165916902
91.4000000000087	-5.17684141953936
91.6000000000058	-4.07442215605086
91.8000000000029	-2.55443959208676
92.0000000000146	-1.4298962126672
92.1999999999971	-1.32933122925627
92.4000000000087	-2.28979548731118
92.5999999999913	-3.51617778190665
92.8000000000029	-3.93016180683623
93.0000000000146	-3.09799431244913
93.1999999999971	-1.78686522013218
93.4000000000087	-1.30825194009147
93.5999999999913	-2.30633073182788
93.8000000000029	-3.91679254172661
94.0000000000146	-4.63273423295697
94.1999999999971	-4.00090873075508
94.4000000000087	-3.05599254500908
94.6000000000058	-2.74603579866683
94.8000000000029	-2.83086626882817
95	-2.7464707415923
95.1999999999971	-2.47296217446657
95.4000000000087	-2.08017733640872
95.6000000000058	-1.49221030622563
95.8000000000029	-1.09150849389201
96	-1.5153553765953
96.1999999999971	-2.46534120980542
96.4000000000087	-2.91290154737495
96.6000000000058	-2.80474004426037
96.8000000000029	-3.06841691016969
97	-3.60536919410196
97.2000000000116	-3.09676561288923
97.3999999999942	-1.27767276249891
97.6000000000058	0.111656526584321
97.8000000000029	-0.111389365774094
98	-0.598456171115305
98.2000000000116	0.442792986535453
98.3999999999942	2.23928814871206
98.6000000000058	2.49860980387287
98.8000000000029	0.210899934458708
99	-2.06154465418694
99.2000000000116	-2.79093806739931
99.3999999999942	-1.14002898121553
99.6000000000058	0.639460590517439
99.8000000000029	0.987314108031853
100	0.3312044042
100.200000000012	25.3914887558561
100.399999999994	25.2381202771612
100.600000000006	25.0638079221411
100.800000000003	24.8684853400656
101	24.6522735689845
101.200000000012	24.4151537734879
101.399999999994	24.1572612422974
101.600000000006	23.8787962851957
101.800000000003	23.5800109699285
102	23.2615715894983
102.200000000012	22.9238373931252
102.399999999994	22.5671316959863
102.600000000006	22.1914946854515
102.800000000003	21.7970909286778
103	21.3844732974245
103.199999999997	20.9540656135066
103.400000000009	20.5062020313455
103.600000000006	20.0410764226698
103.800000000003	19.5589013625908
104	19.0602660581167
104.199999999997	18.5459701404783
104.400000000009	18.0167383086113
104.600000000006	17.4725955313616
104.800000000003	16.9136800628884
105	16.3404883392318
105.199999999997	15.7535456086818
105.400000000009	15.1532069161073
105.600000000006	14.5402373377939
105.800000000003	13.9156276193806
106.000000000015	13.2800791526954
106.199999999997	12.6335866110657
106.400000000009	11.9763072228771
106.599999999991	11.3088416036442
106.800000000003	10.6318036524821
107.000000000015	9.9460368882792
107.199999999997	9.25214659477205
107.400000000009	8.55100227100105
107.599999999991	7.84302437900513
107.800000000003	7.12831994314408
108.000000000015	6.40745569946408
108.199999999997	5.68135951894816
108.400000000009	4.95086164212498
108.600000000006	4.21631946682203
108.800000000003	3.47779917353454
109	2.7359933699145
109.199999999997	1.99230699554512
109.400000000009	1.24760738073457
109.600000000006	0.502325455092438
109.800000000003	-0.24327142608982
110	-0.988608944233313
110.199999999997	-1.73291190015698
110.400000000009	-2.47586501638693
110.600000000006	-3.21721334960942
110.800000000003	-3.95617619141047
111	-4.69144763826262
111.200000000012	-5.42243775542995
111.399999999994	-6.14914292119913
111.600000000006	-6.87151352367744
111.800000000003	-7.58862481083833
112	-8.29923137426176
112.200000000012	-9.00285589161895
112.399999999994	-9.6995713845017
112.600000000006	-10.3890506869141
112.800000000003	-11.0700124126355
113	-11.7410242904678
113.200000000012	-12.4016255771667
113.399999999994	-13.052059395849
113.600000000006	-13.6922590804981
113.800000000003	-14.3216359224359
114	-14.9392078743873
114.200000000012	-15.5439943790283
114.399999999994	-16.1354773147205
114.600000000006	-16.7134422416062
114.800000000003	-17.2777132270829
115	-17.8278976395142
115.200000000012	-18.3634346103086
115.399999999994	-18.8837848081803
115.600000000006	-19.3883485518444
115.800000000003	-19.8767810777411
116	-20.3488617062342
116.200000000012	-20.8044523857572
116.399999999994	-21.2432529758387
116.600000000006	-21.6647304076427
116.800000000003	-22.0681244693669
117	-22.452848877819
117.199999999997	-22.8187874463489
117.400000000009	-23.1653595490222
117.600000000006	-23.4921617367586
117.800000000003	-23.7989245503226
118	-24.0856669874209
118.199999999997	-24.3520639449908
118.400000000009	-24.5977322413893
118.600000000006	-24.8225878579082
118.800000000003	-25.0262719788608
119	-25.2086025732836
119.199999999997	-25.3693962274486
119.400000000009	-25.5088314064043
119.599999999991	-25.6271820129906
119.800000000003	-25.7240966696937
120.000000000015	-25.7988647290268
120.199999999997	-25.8512957440796
120.400000000009	-25.8821214483301
120.599999999991	-25.8916144102295
120.800000000003	-25.8795133940651
121.000000000015	-25.8452670951644
121.199999999997	-25.7889799613159
121.400000000009	-25.7109385707738
121.599999999991	-25.6110078108575
121.800000000003	-25.4892540043391
122.000000000015	-25.3459375851474
122.199999999997	-25.1814172902394
122.400000000009	-24.9962441945474
122.600000000006	-24.7906043662463
122.800000000003	-24.564552078065
123	-24.317790808961
123.199999999997	-24.0500754891096
123.400000000009	-23.7617923610253
123.600000000006	-23.453766247295
123.800000000003	-23.12658124143
124	-22.7805035218256
124.199999999997	-22.4158875664766
124.400000000009	-22.0330390605209
124.600000000006	-21.6319625353456
124.800000000003	-21.2123292053377
125	-20.7740934925728
125.200000000012	-20.3178921181421
125.399999999994	-19.8448879963238
125.600000000006	-19.3558461503488
125.800000000003	-18.8508896886052
126	-18.3300702330338
126.200000000012	-17.793819111395
126.399999999994	-17.2426829656269
126.600000000006	-16.677305571793
126.800000000003	-16.0980410767786
127	-15.5055306685022
127.200000000012	-14.9001641099128
127.399999999994	-14.282115851711
127.600000000006	-13.6520899308585
127.800000000003	-13.0108800802292
128	-12.3593192191251
128.200000000012	-11.6976507671787
128.399999999994	-11.0260783472723
128.600000000006	-10.3452611925931
128.800000000003	-9.65619889311098
129	-8.95972345273487
129.200000000012	-8.25625324195408
129.399999999994	-7.54566228617142
129.600000000006	-6.82800907886007
129.800000000003	-6.10392995321677
130	-5.374941488541
130.200000000012	-4.64199142711284
130.400000000009	-3.90548784371701
130.600000000006	-3.16523649529307
130.800000000003	-2.42143438989119
131	-1.67516816929534
131.199999999997	-0.927705293471673
131.400000000009	-0.179834544983771
131.600000000006	0.568052763964823
131.800000000003	1.31587620278928
132	2.06310287701811
132.199999999997	2.80852852359004
132.400000000009	3.55110630685229
132.600000000006	4.29047982226364
132.800000000003	5.02652458597829
133	5.75874466842222
133.199999999997	6.48650577242973
133.400000000009	7.20894926985607
133.599999999991	7.92552969924113
133.800000000003	8.63575755051656
134.000000000015	9.33896549407778
134.199999999997	10.0340058055682
134.400000000009	10.7200786584296
134.599999999991	11.3968083472849
134.800000000003	12.0641305504886
135.000000000015	12.7219487339788
135.199999999997	13.3695952913384
135.400000000009	14.0064201831067
135.599999999991	14.6317706883097
135.800000000003	15.245057874389
136.000000000015	15.8453019691742
136.199999999997	16.4317805754072
136.400000000009	17.00421716111
136.600000000006	17.5623854873165
136.800000000003	18.1060685000462
137	18.6346476670284
137.199999999997	19.1472860209187
137.400000000009	19.643721705867
137.600000000006	20.124065436066
137.800000000003	20.5881324526984
138	21.0350205710587
138.199999999997	21.463820805126
138.400000000009	21.8745369300147
138.600000000006	22.2676155634117
138.800000000003	22.6430026042829
139	22.9999471398504
139.200000000012	23.3369531417231
139.399999999994	23.6536207460914
139.600000000006	23.9501677638653
139.800000000003	24.2270090385388
140	24.4837047538554
140.200000000012	24.7195710102869
140.399999999994	24.9343561040765
140.600000000006	25.1279082950221
140.800000000003	25.3002765732996
141	25.4516345524415
141.200000000012	25.5820058681844
141.399999999994	25.6909207721958
141.600000000006	25.777989368922
141.800000000003	25.8430092383877
142	25.8862885382285
142.200000000012	25.9080171112767
142.399999999994	25.9084228418209
142.600000000006	25.8875976018884
142.800000000003	25.8452588274256
143	25.7810257529875
143.200000000012	25.6945917735191
143.399999999994	25.5861890727027
143.600000000006	25.4563312281063
143.800000000003	25.3055778327447
144	25.1338361578764
144.200000000012	24.9406712635522
144.400000000009	24.7260604154175
144.600000000006	24.49059921861
144.800000000003	24.2350085453406
145	23.9596471414756
145.199999999997	23.6643305873781
145.400000000009	23.3484084941197
145.600000000006	23.0120040119964
145.800000000003	22.6562309154168
146	22.2822962465518
146.199999999997	21.8905116505504
146.400000000009	21.4801982977303
146.600000000006	21.0510503145252
146.800000000003	20.6039443887745
147	20.1400556033743
147.199999999997	19.6596468428205
147.400000000009	19.1625080332948
147.599999999991	18.6491759452316
147.800000000003	18.1209875759108
148.000000000015	17.5784746638995
148.199999999997	17.0213763171647
148.400000000009	16.4493441735375
148.599999999991	15.8629493175827
148.800000000003	15.2635703390632
149.000000000015	14.6517184699292
149.199999999997	14.0275794373268
149.400000000009	13.391563048506
149.599999999991	12.7445240314092
149.800000000003	12.086744073809
150.000000000015	11.4183230429781
150.199999999997	10.7397516971146
150.400000000009	10.0519916731164
150.600000000006	9.35612257089437
150.800000000003	8.6526018662043
151	7.94201834756583
151.199999999997	7.22505454055823
151.400000000009	6.50231005006854
151.600000000006	5.7743064644162
151.800000000003	5.04144797770172
152	4.30422937392536
152.199999999997	3.56317544318242
152.400000000009	2.81882813067229
152.600000000006	2.07208014440553
152.800000000003	1.32370164103452
153	0.574416771035052
153.200000000012	-0.175368066980512
153.399999999994	-0.925030107732297
153.600000000006	-1.67405395921916
153.800000000003	-2.4218111132239
154	-3.16765145163653
154.200000000012	-3.91082080103909
154.399999999994	-4.65058153645678
154.600000000006	-5.38634716391878
154.800000000003	-6.11758062962803
155	-6.84373250908019
155.200000000012	-7.56427171003009
155.399999999994	-8.27898812897964
155.600000000006	-8.98737429006943
155.800000000003	-9.68836815322517
156	-10.3809710096598
156.200000000012	-11.064277593164
156.399999999994	-11.737633272827
156.600000000006	-12.4005338343029
156.800000000003	-13.0527637468452
157	-13.6944274687332
157.200000000012	-14.3253092180293
157.399999999994	-14.9447989247057
157.600000000006	-15.5519225176491
157.800000000003	-16.1455039838423
158	-16.7250097354966
158.200000000012	-17.2903592828933
158.400000000009	-17.8417096915396
158.600000000006	-18.378837501362
158.800000000003	-18.9009611823781
159	-19.4069834981615
159.199999999997	-19.8963823073594
159.400000000009	-20.3689524311773
159.600000000006	-20.8245030969975
159.800000000003	-21.2625428598069
160	-21.6827417390409
160.199999999997	-22.0853030108697
160.400000000009	-22.4699207543325
160.600000000006	-22.8359173665247
160.800000000003	-23.1822878224079
161	-23.5088447063745
161.199999999997	-23.8156873528148
161.400000000009	-24.1026524984474
161.599999999991	-24.3693564090613
161.800000000003	-24.615633963491
162.000000000015	-24.8414590134702
162.199999999997	-25.0466284411672
162.400000000009	-25.2309339509625
162.599999999991	-25.3940669727212
162.800000000003	-25.5360109353442
163.000000000015	-25.6568914909682
163.199999999997	-25.7567252725506
163.400000000009	-25.8355591998429
163.600000000006	-25.8933049141348
163.800000000003	-25.929390744018
164	-25.942911510344
164.199999999997	-25.9337536498792
164.400000000009	-25.9023314199133
164.600000000006	-25.8495366101236
164.800000000003	-25.7754899183724
165	-25.6797004878968
165.199999999997	-25.5620853366507
165.400000000009	-25.4230253758016
165.600000000006	-25.2629270701311
165.800000000003	-25.0817350129822
166	-24.8795096821524
166.199999999997	-24.6564510347959
166.400000000009	-24.412735287394
166.600000000006	-24.1484319058974
166.800000000003	-23.8638532666031
167	-23.5596346280681
167.200000000012	-23.2362572470401
167.399999999994	-22.8937521731115
167.600000000006	-22.5318067578004
167.800000000003	-22.1502611616566
168	-21.7497544465291
168.200000000012	-21.3312811917816
168.399999999994	-20.8953671137524
168.600000000006	-20.4418382475777
168.800000000003	-19.9703333514209
169	-19.4813516005964
169.200000000012	-18.9757898961497
169.399999999994	-18.4544433258633
169.600000000006	-17.9179526231964
169.800000000003	-17.3666118729051
170	-16.8007257488215
170.200000000012	-16.2205275632461
170.399999999994	-15.6261545306333
170.600000000006	-15.0181742100435
170.800000000003	-14.3977580116622
171	-13.7656644845275
171.200000000012	-13.1221702204868
171.399999999994	-12.4675120186404
171.600000000006	-11.8021211459075
171.800000000003	-11.1267769498935
172	-10.4422021341855
172.200000000012	-9.74857071658051
172.400000000009	-9.04651498461662
172.600000000006	-8.33687351398695
172.800000000003	-7.62024017468651
173	-6.89716440812484
173.199999999997	-6.16808799434661
173.400000000009	-5.43404271516752
173.600000000006	-4.69589844740167
173.800000000003	-3.95425112007958
174	-3.2094195889893
174.199999999997	-2.46206674162937
174.400000000009	-1.7127740474816
174.600000000006	-0.962213250686802
174.800000000003	-0.210691211862742
175.000000000015	0.541111068141852
175.199999999997	1.29250380710645
175.400000000009	2.04269520431538
175.599999999991	2.79077983001762
175.800000000003	3.53621971226256
176.000000000015	4.27866789900898
176.199999999997	5.0176142694858
176.400000000009	5.75255414092144
176.599999999991	6.48270121405749
176.800000000003	7.20743103143419
177.000000000015	7.92608768058458
177.199999999997	8.63786745539779
177.400000000009	9.34221178077682
177.600000000006	10.0385413171204
177.800000000003	10.726701094926
178	11.4060669603389
178.199999999997	12.0758019225977
178.400000000009	12.7349340704057
178.600000000006	13.3830449983325
178.800000000003	14.0199610218604
179	14.6452566264018
179.199999999997	15.2580034006029
179.400000000009	15.8576090090897
179.600000000006	16.443860451243
179.800000000003	17.0168638545767
180	17.5759339476502
180.199999999997	18.1204128622757
180.400000000009	18.6496704276525
180.600000000006	19.1633860050065
180.800000000003	19.661164363436
181	20.1424959002871
181.200000000012	20.6070439262344
181.399999999994	21.0546750929494
181.600000000006	21.4851454151792
181.800000000003	21.8979070049369
182	22.2924183538286
182.200000000012	22.6682605168384
182.399999999994	23.0253932425282
182.600000000006	23.3637294854214
182.800000000003	23.6829232514284
183	23.9823519529947
183.200000000012	24.2615589000519
183.399999999994	24.5203493553835
183.600000000006	24.7589187757891
183.800000000003	24.9772375658653
184	25.1746921473842
184.200000000012	25.350938335318
184.399999999994	25.5062042217718
184.600000000006	25.6405182371166
184.800000000003	25.7533831164003
185	25.843777177682
185.200000000012	25.9114886959177
185.399999999994	25.9567753476804
185.600000000006	25.9807417118879
185.800000000003	25.9836613646376
186	25.9650636681874
186.199999999997	25.9240808143808
186.400000000009	25.8607159604396
186.600000000006	25.7755863867992
186.800000000003	25.6693813508946
187	25.542022623821
187.199999999997	25.3930183548243
187.400000000009	25.2222445860328
187.600000000006	25.0300749376309
187.800000000003	24.8169424078413
188	24.5832910602809
188.199999999997	24.3294783601147
188.400000000009	24.0555802942073
188.600000000006	23.7614351385399
188.800000000003	23.4466502454653
189.000000000015	23.1116275144665
189.199999999997	22.7572388686996
189.400000000009	22.3841884753658
189.599999999991	21.9924034349509
189.800000000003	21.5818030284544
190.000000000015	21.1528886667277
190.199999999997	20.7065578151827
190.400000000009	20.243405850416
190.599999999991	19.7633265702025
190.800000000003	19.2660649923403
191.000000000015	18.7519967816467
191.199999999997	18.2222506170792
191.400000000009	17.6777639164481
191.600000000006	17.1185784416335
191.800000000003	16.544864279307
192	15.9570608639853
192.199999999997	15.3556959571873
192.400000000009	14.7409970972864
192.600000000006	14.1130031830654
192.800000000003	13.4727131859591
193	12.821357526085
193.199999999997	12.1597810694981
193.400000000009	11.4880110264702
193.600000000006	10.8064677792843
193.800000000003	10.1162084590053
194	9.41797219905867
194.199999999997	8.71179549030456
194.400000000009	7.99774180187146
194.600000000006	7.27687935422624
194.800000000003	6.55028378943321
195	5.81856513549174
195.200000000012	5.08153536675936
195.399999999994	4.33972587608955
195.600000000006	3.59435495461152
195.800000000003	2.84647165355142
196	2.09690646334671
196.200000000012	1.34612073519463
196.399999999994	0.594581141699705
196.600000000006	-0.157568660180982
196.800000000003	-0.910118759970695
197	-1.66223458623895
197.200000000012	-2.41242463403947
197.399999999994	-3.15976851188644
197.600000000006	-3.90416732111185
197.800000000003	-4.64579148155008
198	-5.38369266026423
198.200000000012	-6.11651860076043
198.399999999994	-6.84338455250469
198.600000000006	-7.56413158490146
198.800000000003	-8.27862944449028
199	-8.98618247286858
199.200000000012	-9.68586348585319
199.399999999994	-10.3771812176061
199.600000000006	-11.0599313524767
199.800000000003	-11.7337971459961
200	-12.3979075511672


==> figures/time_traces/time_traces_fb-6.tsv <==
100	-45
100	45


==> figures/time_traces/time_traces_fb-7.tsv <==
x	y
0	8.60469313643502
0.200000000011642	9.49376175724224
0.399999999994179	10.0440672795124
0.600000000005821	9.96024693194199
0.80000000000291	9.4162091679122
1	9.09131161287272
1.20000000001164	9.4794050855008
1.39999999999418	10.2194890402806
1.60000000000582	10.7035314863445
1.80000000000291	10.8948358380539
2	11.0418231041319
2.20000000001164	11.1469490669825
2.39999999999418	11.1205902224695
2.60000000000582	11.0560434955684
2.80000000000291	10.9581346354628
3	10.723370284551
3.20000000001164	10.5505342713029
3.39999999999418	10.6210018447863
3.60000000000582	10.4813324746298
3.80000000000291	9.63679392564999
4	8.55907900329168
4.20000000001164	8.11022006684482
4.39999999999418	8.24250119491596
4.60000000000582	8.23537225782274
4.80000000000291	7.91270118495873
5	7.52233476459358
5.20000000001164	7.03588787333392
5.39999999999418	6.39982418747469
5.60000000000582	6.00089965869405
5.80000000000291	5.95725360008746
6	5.7481663219957
6.19999999999709	5.0868328431917
6.40000000000873	4.47314196919236
6.60000000000582	4.17658272854355
6.80000000000291	3.70131034822113
7	2.79246898605383
7.19999999999709	1.9644900373192
7.40000000000873	1.6471021230218
7.60000000000582	1.63909361974659
7.80000000000291	1.63952676665909
8	1.52007870880716
8.19999999999709	1.01486364412183
8.40000000000873	0.0459384972150509
8.59999999999127	-0.746366723874551
8.80000000000291	-0.70717078004231
9.00000000001455	-0.246849674934586
9.19999999999709	-0.243268096255218
9.40000000000873	-0.624289733108494
9.59999999999127	-0.607098818132572
9.80000000000291	-0.111037839041756
10.0000000000146	0.244273473210355
10.1999999999971	0.284534976429646
10.4000000000087	0.45041581851083
10.5999999999913	0.806747582104621
10.8000000000029	1.01820313244394
11.0000000000146	1.10063737415754
11.1999999999971	1.40625105049812
11.4000000000087	1.84273498231332
11.6000000000058	2.04827172797651
11.8000000000029	2.05516070681388
12	2.24144464848332
12.1999999999971	2.76394474338223
12.4000000000087	3.44500652423621
12.6000000000058	4.05962852567411
12.8000000000029	4.39249448124973
13	4.41978164695237
13.1999999999971	4.56766275930454
13.4000000000087	5.23450773378969
13.6000000000058	6.11755278075334
13.8000000000029	6.7008421486458
14	7.1176318691084
14.2000000000116	7.76102811669667
14.3999999999942	8.35560285444451
14.6000000000058	8.34431248920136
14.8000000000029	8.0390548420112
15	8.3301147263245
15.2000000000116	9.35581866277771
15.3999999999942	10.3887796301715
15.6000000000058	10.9238491112138
15.8000000000029	11.1893881579243
16	11.4562755633346
16.2000000000116	11.5955072261953
16.3999999999942	11.496884014082
16.6000000000058	11.3944344352664
16.8000000000029	11.5919788856152
17	11.973574714684
17.2000000000116	12.0578556015889
17.3999999999942	11.5684226313141
17.6000000000058	10.8051426374311
17.8000000000029	10.3619639297235
18	10.4488952650793
18.2000000000116	10.6902596544204
18.3999999999942	10.6211081027273
18.6000000000058	10.1421398496818
18.8000000000029	9.49535484899124
19	9.0014797241533
19.2000000000116	8.76203261449099
19.4000000000087	8.45331270848148
19.6000000000058	7.57901687656479
19.8000000000029	6.18009951162235
20	5.06034926441614
20.1999999999971	4.92290648645999
20.4000000000087	5.33799785935206
20.6000000000058	5.15399025242195
20.8000000000029	3.9168125897675
21	2.51573941169505
21.1999999999971	2.0658984392502
21.4000000000087	2.52896982343672
21.6000000000058	2.83328778352802
21.8000000000029	2.27474124203541
22	1.36476762323342
22.1999999999971	1.04423696083458
22.4000000000087	1.32894570747213
22.5999999999913	1.31193639734629
22.8000000000029	0.490608167237528
23.0000000000146	-0.449097701974853
23.1999999999971	-0.62460823265719
23.4000000000087	-0.298148026291909
23.5999999999913	-0.417684365771713
23.8000000000029	-1.05803993274325
24.0000000000146	-1.24884322581484
24.1999999999971	-0.530181492068739
24.4000000000087	0.269489226117797
24.5999999999913	0.29794492380458
24.8000000000029	-0.144050601026163
25.0000000000146	-0.343516813243642
25.1999999999971	-0.231254323072217
25.4000000000087	-0.0278655259491218
25.6000000000058	0.435726747039918
25.8000000000029	1.2326705926818
26	1.82931771239433
26.1999999999971	1.77719823926117
26.4000000000087	1.60590756681632
26.6000000000058	2.08683317945169
26.8000000000029	3.09169536863121
27	3.87050880199819
27.1999999999971	4.22064016456888
27.4000000000087	4.57062502700398
27.6000000000058	5.10806462309184
27.8000000000029	5.61951100699058
28	6.23050264510814
28.2000000000116	7.32174431721802
28.3999999999942	8.69860717485422
28.6000000000058	9.50483838299663
28.8000000000029	9.36152268365796
29	9.02765853861903
29.2000000000116	9.42338232841513
29.3999999999942	10.3879039109282
29.6000000000058	10.885744444147
29.8000000000029	10.558206614226
30	10.2467469606325
30.2000000000116	10.695766685348
30.3999999999942	11.3456257039376
30.6000000000058	11.2498445319761
30.8000000000029	10.6792190034289
31	10.756788686079
31.2000000000116	11.5345203109078
31.3999999999942	11.8483844738276
31.6000000000058	11.0938136318155
31.8000000000029	10.1965258516536
32	10.1944348153366
32.2000000000116	10.8163539082819
32.3999999999942	11.0678561940194
32.6000000000058	10.6275804860138
32.8000000000029	9.99724597331345
33	9.65593930156763
33.2000000000116	9.50553633704473
33.4000000000087	9.17716766787634
33.6000000000058	8.53011466994893
33.8000000000029	7.77689249899777
34	7.18088334945702
34.1999999999971	6.75030828328791
34.4000000000087	6.28310287850597
34.6000000000058	5.68449960765142
34.8000000000029	5.03955788416875
35	4.51778042107113
35.1999999999971	4.21146259068879
35.4000000000087	4.09212007633401
35.6000000000058	3.87571700039517
35.8000000000029	3.24028162747875
36	2.2940958220502
36.1999999999971	1.53220996069248
36.4000000000087	1.18744448686368
36.5999999999913	0.947467824608013
36.8000000000029	0.498937555087914
37.0000000000146	-0.00968554076382944
37.1999999999971	-0.256721777650741
37.4000000000087	-0.2617890712892
37.5999999999913	-0.292376720656133
37.8000000000029	-0.555474421938096
38.0000000000146	-0.967599007057168
38.1999999999971	-1.12020571212085
38.4000000000087	-0.663268111959362
38.6000000000058	0.142588779133905
38.8000000000029	0.566613021126853
39.0000000000146	0.215602760543656
39.1999999999971	-0.53514722271871
39.4000000000087	-1.10643929652947
39.6000000000058	-1.16148991875741
39.8000000000029	-0.559246636553528
40	0.423195563271436
40.1999999999971	1.11303944024407
40.4000000000087	1.23955393845551
40.6000000000058	1.5109288071678
40.8000000000029	2.53940253300828
41	3.66376072941354
41.1999999999971	3.90701247375331
41.4000000000087	3.56623807238046
41.6000000000058	3.81859196617822
41.8000000000029	4.95317826706102
42	6.04529940626663
42.2000000000116	6.3462807660296
42.3999999999942	6.17262303380239
42.6000000000058	6.2996958995946
42.8000000000029	7.04936212433533
43	8.02681261232078
43.2000000000116	8.5968487481679
43.3999999999942	8.56193205504014
43.6000000000058	8.5387374569217
43.8000000000029	9.27519783852335
44	10.5286440644337
44.2000000000116	11.2135418065827
44.3999999999942	10.9110455097469
44.6000000000058	10.6191843858198
44.8000000000029	11.2962798881674
45	12.1816048394545
45.2000000000116	11.9027036050148
45.3999999999942	10.8665146482462
45.6000000000058	10.8193341794837
45.8000000000029	11.8860344431864
46	12.128605256096
46.2000000000116	10.6994629159553
46.3999999999942	9.42459194156282
46.6000000000058	10.0160891234723
46.8000000000029	11.4272194846006
47	11.515818413248
47.2000000000116	10.1055319674234
47.4000000000087	8.81499770146428
47.6000000000058	8.49275273770467
47.8000000000029	8.53908467475285
48	8.32954898097477
48.1999999999971	7.96112923831562
48.4000000000087	7.57414450545003
48.6000000000058	6.92276240881208
48.8000000000029	5.98054497893528
49	5.20172220825915
49.1999999999971	4.83957451632776
49.4000000000087	4.56684175659039
49.6000000000058	4.12848250670819
49.8000000000029	3.70448079405639
50	3.43193684004297
50.1999999999971	3.0266482223857
50.4000000000087	2.3884944227134
50.5999999999913	1.92325774303251
50.8000000000029	1.73397950393811
51.0000000000146	1.30966730139741
51.1999999999971	0.518935409642578
51.4000000000087	0.0933747634252811
51.5999999999913	0.411755774958231
51.8000000000029	0.70839982280988
52.0000000000146	0.278681071905419
52.1999999999971	-0.345156698502278
52.4000000000087	-0.336539465306585
52.6000000000058	0.155456687369181
52.8000000000029	0.411511084071576
53	0.159676196629719
53.1999999999971	-0.398622821123807
53.4000000000087	-0.981509049987134
53.6000000000058	-1.15122398591347
53.8000000000029	-0.524997003350355
54	0.584807211172363
54.1999999999971	1.40230338040361
54.4000000000087	1.67245347571761
54.6000000000058	1.80027577777806
54.8000000000029	1.95124749942819
55	2.0022353671186
55.1999999999971	2.25142550095775
55.4000000000087	3.10082562265232
55.6000000000058	3.96234782497224
55.8000000000029	3.79774940487938
56	2.95546216021913
56.2000000000116	3.07019168583337
56.3999999999942	4.69963714209314
56.6000000000058	6.37342489528151
56.8000000000029	6.82899001222723
57	6.74588160285789
57.2000000000116	7.33955243942139
57.3999999999942	8.38398095694747
57.6000000000058	8.86391664652476
57.8000000000029	8.67613448148091
58	8.68549518225805
58.2000000000116	9.34548942432783
58.3999999999942	10.2593738673272
58.6000000000058	10.7347493558818
58.8000000000029	10.4492247280422
59	9.70456396860621
59.2000000000116	9.27740532267435
59.3999999999942	9.74523191034864
59.6000000000058	10.8621986014603
59.8000000000029	11.827351903316
60	12.120399368153
60.2000000000116	11.8260856758192
60.3999999999942	11.3721474801978
60.6000000000058	11.0944059239794
60.8000000000029	10.9880520225661
61	10.7924934102589
61.2000000000116	10.392061964899
61.4000000000087	10.03199677472
61.6000000000058	9.95578951347489
61.8000000000029	10.0872702661878
62	10.0655943649613
62.1999999999971	9.50611182747728
62.4000000000087	8.33737642081916
62.6000000000058	7.14493627876363
62.8000000000029	6.77475012919253
63	7.20468713909083
63.1999999999971	7.41480573269368
63.4000000000087	6.78677908467637
63.6000000000058	5.9840396367983
63.8000000000029	5.64912723289601
64.0000000000146	5.21300539129696
64.1999999999971	3.84407408823113
64.4000000000087	2.03972361203683
64.5999999999913	1.04460099062822
64.8000000000029	1.16103753617026
65.0000000000146	1.54861294008281
65.1999999999971	1.5576708052776
65.4000000000087	1.3698226360966
65.5999999999913	1.2840130223586
65.8000000000029	1.07153979983059
66.0000000000146	0.448367651564109
66.1999999999971	-0.245243096381399
66.4000000000087	-0.382180034456835
66.6000000000058	0.0530173549226856
66.8000000000029	0.473255434506518
67	0.467134967792877
67.1999999999971	0.148107359015833
67.4000000000087	-0.23036919905242
67.6000000000058	-0.483594531843002
67.8000000000029	-0.417829411522487
68	0.0473869984813344
68.1999999999971	0.565024994163857
68.4000000000087	0.719620231143202
68.6000000000058	0.566949535672968
68.8000000000029	0.447411277575173
69	0.553973799681031
69.1999999999971	0.93275692574782
69.4000000000087	1.62139715510346
69.6000000000058	2.45702345856657
69.8000000000029	3.0686192612168
70	3.43650086339034
70.2000000000116	3.98708958059994
70.3999999999942	4.81633583197519
70.6000000000058	5.44156608041962
70.8000000000029	5.57436786014094
71	5.704870516188
71.2000000000116	6.33804360540263
71.3999999999942	7.29847356549016
71.6000000000058	8.06531425140269
71.8000000000029	8.42887298789359
72	8.52858535403595
72.2000000000116	8.58044128699768
72.3999999999942	8.79697098420723
72.6000000000058	9.13154138040123
72.8000000000029	9.19234247873933
73	8.84448722959735
73.2000000000116	8.76670232048526
73.3999999999942	9.60659470781048
73.6000000000058	10.7583567730904
73.8000000000029	10.9389115345232
74	10.0376855156361
74.2000000000116	9.31259566206288
74.3999999999942	9.54641662927037
74.6000000000058	10.1129015804008
74.8000000000029	10.2319395657535
75	10.0808456025446
75.1999999999971	10.1738784718083
75.4000000000087	10.5235785902475
75.6000000000058	10.7748379866669
75.8000000000029	10.6053265999367
76	9.81073725720852
76.1999999999971	8.68846099712792
76.4000000000087	8.08792434104523
76.6000000000058	8.41006638168107
76.8000000000029	8.781482472613
77	8.34942031744066
77.1999999999971	7.62187210910966
77.4000000000087	7.56549945563288
77.6000000000058	7.8625171221824
77.8000000000029	7.48808388866747
78.0000000000146	6.46568782494381
78.1999999999971	5.79354476599539
78.4000000000087	5.76654477452272
78.5999999999913	5.68238165378769
78.8000000000029	4.94984418744262
79.0000000000146	3.78800727620768
79.1999999999971	2.75452466499415
79.4000000000087	2.18885315616604
79.5999999999913	2.07723532552819
79.8000000000029	2.19996945708036
80.0000000000146	2.32401160164305
80.1999999999971	2.22279166922393
80.4000000000087	1.68061093904133
80.6000000000058	0.761462787162889
80.8000000000029	0.0447159362635343
81	0.145528427701855
81.1999999999971	0.845979686851996
81.4000000000087	1.14282954379304
81.6000000000058	0.42315148966756
81.8000000000029	-0.706413944027478
82	-1.11600517458385
82.1999999999971	-0.533299587085025
82.4000000000087	0.0758665060984995
82.6000000000058	-0.190198963046912
82.8000000000029	-0.965952881117041
83	-1.09668709668431
83.1999999999971	-0.257662410954282
83.4000000000087	0.563673722890147
83.6000000000058	0.526706024075798
83.8000000000029	0.138907810913337
84	0.560494235673375
84.2000000000116	1.94879378138668
84.3999999999942	3.27186603717762
84.6000000000058	3.67338075869248
84.8000000000029	3.44226824988302
85	3.46490700159333
85.2000000000116	4.05307072446406
85.3999999999942	4.83575781379787
85.6000000000058	5.59727168073437
85.8000000000029	6.51361553777245
86	7.55440756748645
86.2000000000116	8.16006606628744
86.3999999999942	8.02691047306977
86.6000000000058	7.7898473916365
86.8000000000029	8.2440342049382
87	9.13378040420435
87.2000000000116	9.5532135679157
87.3999999999942	9.34898945246339
87.6000000000058	9.34158592907201
87.8000000000029	9.96428590667242
88	10.6054380669455
88.2000000000116	10.6636161644158
88.3999999999942	10.5046506272407
88.6000000000058	10.8332079384623
88.8000000000029	11.5373867783931
89	11.8111703973567
89.1999999999971	11.3303009839126
89.4000000000087	10.7503732382789
89.6000000000058	10.7682598310794
89.8000000000029	11.1552269317942
90	11.1353122256725
90.1999999999971	10.5269977935602
90.4000000000087	9.8685385937313
90.6000000000058	9.51402477293229
90.8000000000029	9.28964014590597
91	9.0240969716505
91.1999999999971	8.85562559092668
91.4000000000087	8.73026397173346
91.6000000000058	8.22940126897901
91.8000000000029	7.18127804518345
92.0000000000146	6.01387247060218
92.1999999999971	5.36361845401962
92.4000000000087	5.40460526184624
92.5999999999913	5.611531371917
92.8000000000029	5.20196035889152
93.0000000000146	4.04490133060198
93.1999999999971	2.94256435172848
93.4000000000087	2.71100551274663
93.5999999999913	3.17341765821463
93.8000000000029	3.49064097122279
94.0000000000146	3.3069416862675
94.1999999999971	2.90992621729927
94.4000000000087	2.50774071769597
94.6000000000058	1.8954713170505
94.8000000000029	0.942901343209808
95	0.000269717732493291
95.1999999999971	-0.390246485623936
95.4000000000087	-0.0995918093497625
95.6000000000058	0.366568894113601
95.8000000000029	0.400947669589367
96	-0.0349570030335249
96.1999999999971	-0.314758781214462
96.4000000000087	0.0428283129039455
96.6000000000058	0.774117224689759
96.8000000000029	1.17282319955426
97	1.01504270465236
97.2000000000116	0.81943275324494
97.3999999999942	1.05280675728423
97.6000000000058	1.43082794907235
97.8000000000029	1.47308814380595
98	1.39723211562411
98.2000000000116	1.72559453845265
98.3999999999942	2.19076925846259
98.6000000000058	2.09566900451091
98.8000000000029	1.7351208821854
99	2.22503536356254
99.2000000000116	3.63992082524483
99.3999999999942	4.68343576971181
99.6000000000058	4.58543123976233
99.8000000000029	4.18290586703965
100	4.48154951041151
100.200000000012	5.40540541660168
100.399999999994	5.85252281283903
100.600000000006	6.29594506338593
100.800000000003	6.73246534946469
101	7.15881919001429
101.200000000012	7.57174555613215
101.399999999994	7.9680963937788
101.600000000006	8.34491214153579
101.800000000003	8.69942558006892
102	9.02900907332881
102.200000000012	9.33118588194455
102.399999999994	9.60377068361452
102.600000000006	9.84488704605749
102.800000000003	10.0527641003203
103	10.2256688128131
103.199999999997	10.3621291062251
103.400000000009	10.4611227001088
103.600000000006	10.521965996426
103.800000000003	10.5442233384414
104	10.5278157587823
104.199999999997	10.4730289411878
104.400000000009	10.3803274087217
104.600000000006	10.2503153943166
104.800000000003	10.0838702366978
105	9.88214772137165
105.199999999997	9.6465460323378
105.400000000009	9.37888856420419
105.600000000006	9.08148350895332
105.800000000003	8.75669053050599
106.000000000015	8.40657196384164
106.199999999997	8.03333745489255
106.400000000009	7.63993380699016
106.599999999991	7.22977259777595
106.800000000003	6.80599101828458
107.000000000015	6.37142097385628
107.199999999997	5.92919501204988
107.400000000009	5.48285603720926
107.599999999991	5.03585813444138
107.800000000003	4.59133759684982
108.000000000015	4.15242068445104
108.199999999997	3.72243073940392
108.400000000009	3.30469465928965
108.600000000006	2.90236972538747
108.800000000003	2.51846774874365
109	2.15585062332604
109.199999999997	1.81717785684587
109.400000000009	1.50495962755739
109.600000000006	1.22160149648341
109.800000000003	0.969263217927891
110	0.749738332235909
110.199999999997	0.564596423930494
110.400000000009	0.415316320078754
110.600000000006	0.303100238210123
110.800000000003	0.228659312661732
111	0.192367980162016
111.200000000012	0.194524495657324
111.399999999994	0.235272278515347
111.600000000006	0.314321827031312
111.800000000003	0.430972100310428
112	0.584364570390592
112.200000000012	0.773510091978721
112.399999999994	0.997046783821059
112.600000000006	1.25318504310497
112.800000000003	1.53993163893805
113	1.85520355926243
113.200000000012	2.19670481354815
113.399999999994	2.56183254223477
113.600000000006	2.94779362994273
113.800000000003	3.3517076469467
114	3.77060441669363
114.200000000012	4.20140623939433
114.399999999994	4.64097543260768
114.600000000006	5.08609633643913
114.800000000003	5.53341593111219
115	5.97949571953565
115.200000000012	6.42092967386063
115.399999999994	6.85440086040181
115.600000000006	7.27667292661493
115.800000000003	7.68462507336007
116	8.07530172558853
116.200000000012	8.4458765323569
116.399999999994	8.79357661986791
116.600000000006	9.11569286558018
116.800000000003	9.40969455091318
117	9.67335602576316
117.199999999997	9.90478909231032
117.400000000009	10.1023762514767
117.600000000006	10.2647066891121
117.800000000003	10.3905923891387
118	10.4790826446982
118.199999999997	10.5294424154724
118.400000000009	10.5411776908919
118.600000000006	10.5141644122496
118.800000000003	10.4486855306221
119	10.3452887378627
119.199999999997	10.2046900442277
119.400000000009	10.0279296855484
119.599999999991	9.81648308392958
119.800000000003	9.57206233120442
120.000000000015	9.29634240805891
120.199999999997	8.99103928600268
120.400000000009	8.65829112132036
120.599999999991	8.30081877958978
120.800000000003	7.92165311584607
121.000000000015	7.52375458189683
121.199999999997	7.10993243193793
121.400000000009	6.6830640813122
121.599999999991	6.24625719918965
121.800000000003	5.80276207500586
122.000000000015	5.35588945663022
122.199999999997	4.90907725400244
122.400000000009	4.46587055748088
122.600000000006	4.02964805267792
122.800000000003	3.60347118348864
123	3.19028471780256
123.199999999997	2.7931242063475
123.400000000009	2.41501745621724
123.600000000006	2.0588301573057
123.800000000003	1.72732024928415
124	1.42314259138283
124.199999999997	1.14860775542078
124.400000000009	0.905541077776089
124.600000000006	0.695507977746852
124.800000000003	0.520103643262005
125	0.380892888041725
125.200000000012	0.27910066998047
125.399999999994	0.215447530907862
125.600000000006	0.190264484346882
125.800000000003	0.203661436715451
126	0.255525974804164
126.200000000012	0.345404559711255
126.399999999994	0.472545431884159
126.600000000006	0.636085106863698
126.800000000003	0.835047989380383
127	1.06804866044762
127.200000000012	1.3331461300853
127.399999999994	1.6281457578888
127.600000000006	1.95092602672172
127.800000000003	2.29930099006086
128	2.67067584359641
128.200000000012	3.06205909529804
128.399999999994	3.47040783517221
128.600000000006	3.89279238119571
128.800000000003	4.3262384595431
129	4.76756902335765
129.200000000012	5.21346413061756
129.399999999994	5.66055314770832
129.600000000006	6.10540388308524
129.800000000003	6.54456362686645
130	6.97473871249262
130.200000000012	7.39288826216973
130.400000000009	7.79605293426252
130.600000000006	8.18118251331249
130.800000000003	8.54526862098821
131	8.88562793394867
131.199999999997	9.19987781604654
131.400000000009	9.48565642073952
131.600000000006	9.74059569125801
131.800000000003	9.962661332016
132	10.1503763417118
132.199999999997	10.3025724778628
132.400000000009	10.4180635371402
132.600000000006	10.4957380839048
132.800000000003	10.5349222471428
133	10.5354820856812
133.199999999997	10.4975778438739
133.400000000009	10.4214803975989
133.599999999991	10.3076578183422
133.800000000003	10.1569347909451
134.000000000015	9.97051156939621
134.199999999997	9.74986912799451
134.400000000009	9.49666943889534
134.599999999991	9.21267379884386
134.800000000003	8.89979630113949
135.000000000015	8.56031842054946
135.199999999997	8.19697135424946
135.400000000009	7.81266607282024
135.599999999991	7.41017400053112
135.800000000003	6.99224248972265
136.000000000015	6.56195770732085
136.199999999997	6.12273474702353
136.400000000009	5.67791573564533
136.600000000006	5.23065288406928
136.800000000003	4.78422890014394
137	4.34220369841896
137.199999999997	3.90805718211142
137.400000000009	3.48487673364821
137.600000000006	3.07557113615921
137.800000000003	2.68322610024162
138	2.31103941746183
138.199999999997	1.96191336403113
138.400000000009	1.63827078261918
138.600000000006	1.34227782453011
138.800000000003	1.07609961584259
139	0.841873226170191
139.200000000012	0.641503373948686
139.399999999994	0.476533244213051
139.600000000006	0.348117648799238
139.800000000003	0.257036240256148
140	0.203791981945008
140.200000000012	0.188768926679359
140.399999999994	0.212277463402618
140.600000000006	0.274368298974072
140.800000000003	0.374638812503676
141	0.51224886211187
141.200000000012	0.686048946073977
141.399999999994	0.894655107966472
141.600000000006	1.13649919171834
141.800000000003	1.4098889038869
142	1.71295543352374
142.200000000012	2.04350664590512
142.399999999994	2.3990143716117
142.600000000006	2.77672285234962
142.800000000003	3.17370716501451
143	3.58689913878967
143.200000000012	4.01322203801571
143.399999999994	4.44969042979893
143.600000000006	4.89320465825984
143.800000000003	5.3403227518314
144	5.7874523001383
144.200000000012	6.23126525043096
144.400000000009	6.66874905303581
144.600000000006	7.09685954056775
144.800000000003	7.5122978928807
145	7.91168444672717
145.199999999997	8.29185196734875
145.400000000009	8.64998481135384
145.600000000006	8.9835597762449
145.800000000003	9.29019835312547
146	9.56756742011342
146.199999999997	9.81347282702543
146.400000000009	10.0260530686493
146.600000000006	10.2038308014225
146.800000000003	10.3455973476119
147	10.4503188340712
147.199999999997	10.5171427479415
147.400000000009	10.5454318110024
147.599999999991	10.5348377214543
147.800000000003	10.4854224497642
148.000000000015	10.3976848933176
148.199999999997	10.2724424050584
148.400000000009	10.1106946317269
148.599999999991	9.91363758041724
148.800000000003	9.68271872859804
149.000000000015	9.41959966432966
149.199999999997	9.12612920959341
149.400000000009	8.80445436645273
149.599999999991	8.45706784375534
149.800000000003	8.0866511744551
150.000000000015	7.69590137258778
150.199999999997	7.28760358809313
150.400000000009	6.86481565729063
150.600000000006	6.43085189933054
150.800000000003	5.98907121379448
151	5.5427436620034
151.199999999997	5.09511877670208
151.400000000009	4.64952336091374
151.600000000006	4.20933858634391
151.800000000003	3.7778981217377
152	3.35837220063657
152.199999999997	2.95374566176949
152.400000000009	2.56691916656347
152.600000000006	2.20081035476652
152.800000000003	1.85832027810801
153	1.54216034542033
153.200000000012	1.25469780069472
153.399999999994	0.997957431775666
153.600000000006	0.773737170926705
153.800000000003	0.583714308757719
154	0.429406796610243
154.200000000012	0.31201783821137
154.399999999994	0.232387613329256
154.600000000006	0.191110164568009
154.800000000003	0.188566156615459
155	0.224769603832408
155.200000000012	0.299321851576544
155.399999999994	0.41159080433067
155.600000000006	0.560803616146495
155.800000000003	0.745910483312867
156	0.965512025929576
156.200000000012	1.21799131805742
156.399999999994	1.50152045722901
156.600000000006	1.81388951522618
156.800000000003	2.15260483207299
157	2.51519647232175
157.200000000012	2.89919053731222
157.399999999994	3.30173412017506
157.600000000006	3.71955245557946
157.800000000003	4.14939830780404
158	4.58828262090655
158.200000000012	5.03314936001542
158.400000000009	5.4805987410903
158.600000000006	5.92714076652131
158.800000000003	6.36950758065847
159	6.80451265708672
159.199999999997	7.22878525144068
159.400000000009	7.6389248458625
159.600000000006	8.0318664480922
159.800000000003	8.40490518371672
160	8.75539809824439
160.199999999997	9.0806558994402
160.400000000009	9.37813313538119
160.600000000006	9.64559489897736
160.800000000003	9.88104254859212
161	10.0826615220172
161.199999999997	10.2489533252954
161.400000000009	10.3788344205675
161.599999999991	10.4714815669733
161.800000000003	10.5261508733731
162.000000000015	10.5422498631428
162.199999999997	10.5195731415289
162.400000000009	10.4583491770391
162.599999999991	10.3590651743954
162.800000000003	10.2223826226132
163.000000000015	10.049303632521
163.199999999997	9.84131105726561
163.400000000009	9.60018254365167
163.600000000006	9.3276704790111
163.800000000003	9.02551152877937
164	8.69580855669417
164.199999999997	8.34117910049791
164.400000000009	7.96442810615649
164.600000000006	7.56827042965186
164.800000000003	7.15555978746998
165	6.72954102590623
165.199999999997	6.29357876845407
165.400000000009	5.85077220524098
165.600000000006	5.40418524309724
165.800000000003	4.95725662084972
166	4.51357810825718
166.199999999997	4.0763438007366
166.400000000009	3.64845989741584
166.600000000006	3.23315475087746
166.800000000003	2.83396422768527
167	2.4540485350596
167.200000000012	2.09591527400365
167.399999999994	1.7619382711665
167.600000000006	1.45476170994396
167.800000000003	1.17694361698858
168	0.930495084613311
168.200000000012	0.717011706454182
168.399999999994	0.538063897638184
168.600000000006	0.395162478174875
168.800000000003	0.289406433906421
169	0.221472030608648
169.200000000012	0.191940830006236
169.399999999994	0.201320071646285
169.600000000006	0.249607994968894
169.800000000003	0.336094832838024
170	0.459797157739228
170.200000000012	0.619874616076025
170.399999999994	0.815398543375955
170.600000000006	1.04493850286451
170.800000000003	1.3066638058571
171	1.59868324128968
171.200000000012	1.91896671777112
171.399999999994	2.26503875638025
171.600000000006	2.63408185815572
171.800000000003	3.02331535225408
172	3.43003179844536
172.200000000012	3.8512924999193
172.400000000009	4.2838523268838
172.600000000006	4.7244201660731
172.800000000003	5.16978595103728
173	5.61666656437301
173.199999999997	6.06162975248801
173.400000000009	6.501290411239
173.600000000006	6.93244269539702
173.800000000003	7.35194394751758
174	7.75659681799235
174.199999999997	8.14331341243637
174.400000000009	8.50931193802988
174.600000000006	8.85198083220495
174.800000000003	9.16865640996833
175.000000000015	9.45674502716148
175.199999999997	9.71411150055335
175.400000000009	9.93911655473839
175.599999999991	10.1302283391091
175.800000000003	10.2858178244356
176.000000000015	10.4044735687815
176.199999999997	10.4853798865048
176.400000000009	10.5282036382922
176.599999999991	10.5327065420195
176.800000000003	10.4986578410676
177.000000000015	10.4261353209764
177.199999999997	10.315735860225
177.400000000009	10.1684593335723
177.600000000006	9.98548321796722
177.800000000003	9.76810764142695
178	9.51784731750518
178.199999999997	9.23651781904295
178.400000000009	8.92624856705639
178.600000000006	8.58940327558109
178.800000000003	8.22842824966718
179	7.84588059957004
179.199999999997	7.44463994590225
179.400000000009	7.02794826980439
179.600000000006	6.59906867459414
179.800000000003	6.16105020704304
180	5.71698559365192
180.199999999997	5.2702805017232
180.400000000009	4.82442553085496
180.600000000006	4.3826450330587
180.800000000003	3.9480476517995
181	3.52394793682603
181.200000000012	3.11373324555863
181.399999999994	2.72048353720356
181.600000000006	2.34694276764972
181.800000000003	1.99578962657649
182	1.66972799515682
182.200000000012	1.3713309539288
182.399999999994	1.10286018126456
182.600000000006	0.866233603920106
182.800000000003	0.663102271419937
183	0.495009064050317
183.200000000012	0.363386810891194
183.399999999994	0.269313585070693
183.600000000006	0.213346633722574
183.800000000003	0.195725098245094
184	0.216627148302578
184.200000000012	0.276046498724368
184.399999999994	0.37349473096658
184.600000000006	0.508067761685212
184.800000000003	0.67877143644259
185	0.884570456953485
185.200000000012	1.12408751580697
185.399999999994	1.39541583955351
185.600000000006	1.69627691579985
185.800000000003	2.02430076417986
186	2.37709307314619
186.199999999997	2.75216357786642
186.400000000009	3.14682422041909
186.600000000006	3.55814797757069
186.800000000003	3.98299167333725
187	4.41806241935703
187.199999999997	4.86002066616443
187.400000000009	5.30556927744755
187.600000000006	5.75148919131336
187.800000000003	6.19454923404497
188	6.63141366022209
188.199999999997	7.05874870532963
188.400000000009	7.4734355748503
188.600000000006	7.87257458448325
188.800000000003	8.2532337628726
189.000000000015	8.61233446446453
189.199999999997	8.94694171894051
189.400000000009	9.25460797437026
189.599999999991	9.53328655665483
189.800000000003	9.78097321007563
190.000000000015	9.9956231066021
190.199999999997	10.175483741506
190.400000000009	10.3193430100215
190.599999999991	10.4263516474784
190.800000000003	10.4957486579783
191.000000000015	10.5269189791435
191.199999999997	10.5196283032157
191.400000000009	10.4740113449953
191.600000000006	10.3903410961466
191.800000000003	10.2690241360307
192	10.1108648432455
192.199999999997	9.91714950372568
192.400000000009	9.68942356305498
192.600000000006	9.42935463798514
192.800000000003	9.13891640080262
193	8.82048229462423
193.199999999997	8.47655563731506
193.400000000009	8.10949460599871
193.600000000006	7.72172766271162
193.800000000003	7.31615654531028
194	6.89610490447936
194.199999999997	6.46484188023464
194.400000000009	6.02536026695994
194.600000000006	5.58071350444888
194.800000000003	5.13431417065726
195	4.68975646857643
195.200000000012	4.25044731137789
195.399999999994	3.81958120008754
195.600000000006	3.40030153587032
195.800000000003	2.99568899781134
196	2.60865417596602
196.200000000012	2.24202423462491
196.399999999994	1.89867639767596
196.600000000006	1.58138254143794
196.800000000003	1.29249736945576
197	1.03394055843061
197.200000000012	0.807497687968487
197.399999999994	0.615030189899969
197.600000000006	0.458287665860573
197.800000000003	0.338521472461202
198	0.256393072801492
198.200000000012	0.212298069812677
198.399999999994	0.206646042086749
198.600000000006	0.239659831204058
198.800000000003	0.311015380992581
199	0.41992642704149
199.200000000012	0.565557185062597
199.399999999994	0.747087481229995
199.600000000006	0.963324612517323
199.800000000003	1.21249102327749
200	1.49249809870968
200	-9.2375372455748
199.800000000003	-9.5174831988779
199.600000000006	-9.76659229785803
199.399999999994	-9.98277762986342
199.200000000012	-10.1642631702756
199	-10.3098575307849
198.800000000003	-10.4187415975744
198.600000000006	-10.4900803611582
198.399999999994	-10.52308802497
198.200000000012	-10.5174406812941
198	-10.47336099796
197.800000000003	-10.3912580643888
197.600000000006	-10.271526695024
197.399999999994	-10.1148272900178
197.200000000012	-9.92240990136876
197	-9.69602262413074
196.800000000003	-9.43752522695036
196.600000000006	-9.14870151931002
196.399999999994	-8.83146935331999
196.200000000012	-8.48818160720079
196	-8.1216083846428
195.800000000003	-7.73462524118786
195.600000000006	-7.33005782533628
195.399999999994	-6.91081540751174
195.200000000012	-6.47997758104447
195	-6.04068692602121
194.800000000003	-5.59613741011617
194.600000000006	-5.14973571556862
194.400000000009	-4.70507612282371
194.199999999997	-4.26557159279296
194	-3.83427624211394
193.800000000003	-3.41418381592125
193.600000000006	-3.00856465112895
193.400000000009	-2.6207438067313
193.199999999997	-2.25362459958229
193	-1.90963719584378
192.800000000003	-1.59114155277754
192.600000000006	-1.30064279310604
192.400000000009	-1.04051613748785
192.199999999997	-0.812736957117435
192	-0.618974439860908
191.800000000003	-0.460775429006755
191.600000000006	-0.339427394006238
191.400000000009	-0.255735648010792
191.199999999997	-0.210107428205494
191.000000000015	-0.202816087411453
190.800000000003	-0.233996393413061
190.599999999991	-0.303413780568055
190.400000000009	-0.410452623992478
190.199999999997	-0.554351075729073
190.000000000015	-0.73425875302409
189.800000000003	-0.948962198377732
189.599999999991	-1.1967073580612
189.400000000009	-1.4754477031216
189.199999999997	-1.78317717407251
189.000000000015	-2.11784724262883
188.800000000003	-2.47700850654008
188.600000000006	-2.85772420360861
188.400000000009	-3.25691400811329
188.199999999997	-3.6716444306311
188	-4.09901447688555
187.800000000003	-4.53590429066332
187.600000000006	-4.9789793271645
187.400000000009	-5.42490336710843
187.199999999997	-5.87044508540358
187	-6.31238559779993
186.800000000003	-6.74742827135092
186.600000000006	-7.17223437255094
186.400000000009	-7.58351211892701
186.199999999997	-7.97811969869762
186	-8.35313167145273
185.800000000003	-8.7058617340764
185.600000000006	-9.03382149629944
185.399999999994	-9.33461858463645
185.200000000012	-9.60588496168408
185	-9.84534400376362
184.800000000003	-10.0510907140181
184.600000000006	-10.2217493947139
184.399999999994	-10.3562861403422
184.200000000012	-10.4537079287563
184	-10.5131115126381
183.800000000003	-10.5340089864013
183.600000000006	-10.5163942378304
183.399999999994	-10.460445263067
183.200000000012	-10.3664006877488
183	-10.2348169158853
182.800000000003	-10.0667708752046
182.600000000006	-9.86369398166011
182.399999999994	-9.62712747764116
182.200000000012	-9.35872060003808
182	-9.060389343786
181.800000000003	-8.73439339557753
181.600000000006	-8.38330384565431
181.399999999994	-8.00982264750477
181.200000000012	-7.61662668502479
181	-7.20645828570656
180.800000000003	-6.78239600768841
180.600000000006	-6.34782607748969
180.400000000009	-5.90606221852945
180.199999999997	-5.46021257742751
180	-5.01350135350405
179.800000000003	-4.56941934182205
179.600000000006	-4.13137274655573
179.400000000009	-3.70245515523983
179.199999999997	-3.28571677268716
179	-2.88442212109282
178.800000000003	-2.50181481729391
178.600000000006	-2.14077628396301
178.400000000009	-1.80386554448274
178.199999999997	-1.49353086969567
178	-1.21213793240352
177.800000000003	-0.961818046220612
177.600000000006	-0.744388553630793
177.400000000009	-0.561365762155384
177.199999999997	-0.414051171022287
177.000000000015	-0.303623365570466
176.800000000003	-0.231083034233533
176.599999999991	-0.197027551613066
176.400000000009	-0.201534868642694
176.199999999997	-0.244374060159513
176.000000000015	-0.325306348316454
175.800000000003	-0.443997787329403
175.599999999991	-0.599631599860791
175.400000000009	-0.790795000827545
175.199999999997	-1.01585740735219
175.000000000015	-1.2732852515345
174.800000000003	-1.56143742836677
174.600000000006	-1.87817686698336
174.400000000009	-2.22090803317377
174.199999999997	-2.58696540480633
174	-2.97373568854109
173.800000000003	-3.37843551720598
173.600000000006	-3.7979756237296
173.400000000009	-4.22915752666608
173.199999999997	-4.66883770963
173	-5.11380976539897
172.800000000003	-5.56068834020782
172.600000000006	-6.0060412496266
172.400000000009	-6.44658576146805
172.200000000012	-6.87911249880039
172	-7.30033132177468
171.800000000003	-7.70699832946436
171.600000000006	-8.09617627369957
171.399999999994	-8.46515934078455
171.200000000012	-8.81116861739905
171	-9.13138844248256
170.800000000003	-9.42334520249182
170.600000000006	-9.68501064517915
170.399999999994	-9.91449531936921
170.200000000012	-10.1099701661668
170	-10.2700062012486
169.800000000003	-10.3936759929561
169.600000000006	-10.4801401647167
169.399999999994	-10.5284159812848
169.200000000012	-10.5377940621115
169	-10.5082727152872
168.800000000003	-10.4403589278863
168.600000000006	-10.3346336940688
168.399999999994	-10.1917724120935
168.200000000012	-10.0128729242158
168	-9.7994446627998
167.800000000003	-9.55305645055644
167.600000000006	-9.27530212943153
167.399999999994	-8.96819093122239
167.200000000012	-8.63427896722678
167	-8.27620850663702
166.800000000003	-7.89635151943366
166.600000000006	-7.49721386261886
166.400000000009	-7.08195416433141
166.199999999997	-6.65410692477635
166	-6.2168993847954
165.800000000003	-5.77323692107479
165.600000000006	-5.32631312224632
165.400000000009	-4.87971958409451
165.199999999997	-4.43689521161933
165	-4.00090441516114
164.800000000003	-3.57484721271008
164.600000000006	-3.16208935709875
164.400000000009	-2.76587709325783
164.199999999997	-2.38906576500129
164	-2.03437203645774
163.800000000003	-1.70460278880612
163.600000000006	-1.40237756403091
163.400000000009	-1.12980123856506
163.199999999997	-0.888612437725421
163.000000000015	-0.680565395844065
162.800000000003	-0.507439436851667
162.599999999991	-0.370718869025829
162.400000000009	-0.271406990745326
162.199999999997	-0.210166173416474
162.000000000015	-0.187484170652807
161.800000000003	-0.203589648201207
161.599999999991	-0.258277049560756
161.400000000009	-0.350953381148321
161.199999999997	-0.480873894476263
161	-0.647214176402928
160.800000000003	-0.848889237182608
160.600000000006	-1.08439889549068
160.400000000009	-1.35192671782505
160.199999999997	-1.64947206470624
160	-1.9747979660538
159.800000000003	-2.32535690530065
159.600000000006	-2.69845758749994
159.400000000009	-3.09145517905359
159.199999999997	-3.5016431078652
159	-3.92595491755884
158.800000000003	-4.36098890456635
158.600000000006	-4.80337345335357
158.400000000009	-5.24992150719771
158.200000000012	-5.69736503670772
158	-6.14221423173427
157.800000000003	-6.58106985036055
157.600000000006	-7.01087673704073
157.399999999994	-7.428647024573
157.200000000012	-7.83113493819408
157	-8.21506740034955
156.800000000003	-8.57759336661893
156.600000000006	-8.91624091822617
156.399999999994	-9.22854215651543
156.200000000012	-9.512005453279
156	-9.76442284562103
155.800000000003	-9.98396827091545
155.600000000006	-10.1690264627201
155.399999999994	-10.3181994712331
155.200000000012	-10.4304386516373
155	-10.5049720123202
154.800000000003	-10.5411679835676
154.600000000006	-10.5386280940481
154.399999999994	-10.4973661953196
154.200000000012	-10.4177624498751
154	-10.3004100754982
153.800000000003	-10.1461481307217
153.600000000006	-9.95617843640794
153.399999999994	-9.73201734165557
153.200000000012	-9.4753403638522
153	-9.18794354413074
152.800000000003	-8.87184971744572
152.600000000006	-8.52942417070528
152.400000000009	-8.16337640876837
152.199999999997	-7.77660568788904
152	-7.37202801273596
151.800000000003	-6.95254261700243
151.600000000006	-6.52113315972952
151.400000000009	-6.0809689761568
151.199999999997	-5.63538314320088
151	-5.18775656339321
150.800000000003	-4.74141610011197
150.600000000006	-4.29961167341533
150.400000000009	-3.86561404700285
150.199999999997	-3.44278311706226
150.000000000015	-3.03443446441624
149.800000000003	-2.6436274154833
149.599999999991	-2.27314879565595
149.400000000009	-1.92569743148683
149.199999999997	-1.60395675335979
149.000000000015	-1.31042139791081
148.800000000003	-1.04724026991314
148.599999999991	-0.816264014206992
148.400000000009	-0.619155909282332
148.199999999997	-0.45736494169734
148.000000000015	-0.332088402430418
147.800000000003	-0.244326959326354
147.599999999991	-0.194898693450443
147.400000000009	-0.184302915375849
147.199999999997	-0.212601680788727
147	-0.279446441438915
146.800000000003	-0.384199346784586
146.600000000006	-0.526007000971958
146.400000000009	-0.703834361421887
146.199999999997	-0.916471327181338
146	-1.16243891788499
145.800000000003	-1.43987382460284
145.600000000006	-1.74657997836722
145.400000000009	-2.08022227902519
145.199999999997	-2.43842023766128
145	-2.81864872825047
144.800000000003	-3.21809029741284
144.600000000006	-3.63357606811352
144.400000000009	-4.06172495221567
144.200000000012	-4.49923696573434
144	-4.94306707478829
143.800000000003	-5.39020218831026
143.600000000006	-5.83731405556215
143.399999999994	-6.28081041977523
143.200000000012	-6.7172498122999
143	-7.14353341667605
142.800000000003	-7.55667695286611
142.600000000006	-7.95360511876698
142.399999999994	-8.33125141630065
142.200000000012	-8.68669278515731
142	-9.01717546458297
141.800000000003	-9.32017335758406
141.600000000006	-9.59349641413923
141.399999999994	-9.83527785682781
141.200000000012	-10.0438273122244
141	-10.2175783714908
140.800000000003	-10.3551485983102
140.600000000006	-10.455389736266
140.399999999994	-10.5174625745256
140.200000000012	-10.5409650790294
140	-10.5259481798062
139.800000000003	-10.4727221170551
139.600000000006	-10.3816704261932
139.399999999994	-10.2532951992725
139.200000000012	-10.0883748894262
139	-9.88806281707762
138.800000000003	-9.6539004291634
138.600000000006	-9.38779051244819
138.400000000009	-9.09186807055888
138.199999999997	-8.7682960928144
138	-8.41923858881251
137.800000000003	-8.0471163206026
137.600000000006	-7.65482960901531
137.400000000009	-7.24557447572456
137.199999999997	-6.82243510136885
137	-6.38831902598574
136.800000000003	-5.94631271373074
136.600000000006	-5.49989550217266
136.400000000009	-5.05262710964053
136.199999999997	-4.6077904225047
136.000000000015	-4.16853819861437
135.800000000003	-3.73821346252944
135.599999999991	-3.32023252804477
135.400000000009	-2.91768306628711
135.199999999997	-2.53331417107759
135.000000000015	-2.16989919155178
134.800000000003	-1.8303511472935
134.599999999991	-1.5174033458835
134.400000000009	-1.23333936963573
134.199999999997	-0.980075352741952
134.000000000015	-0.759374504808106
133.800000000003	-0.572900525720224
133.599999999991	-0.422135881264436
133.400000000009	-0.308282037048127
133.199999999997	-0.232164574781716
133	-0.194252122906218
132.800000000003	-0.194815759557928
132.600000000006	-0.234015572593167
132.400000000009	-0.311717112264279
132.199999999997	-0.427245664012538
132	-0.579488640604349
131.800000000003	-0.767258414901282
131.600000000006	-0.989385091994002
131.400000000009	-1.24438983953699
131.199999999997	-1.53023640715443
131	-1.84455471763233
130.800000000003	-2.18498089791991
130.600000000006	-2.54913033864558
130.400000000009	-2.93431785392408
130.200000000012	-3.33753336737001
130	-3.75572517867634
129.800000000003	-4.18593271683667
129.600000000006	-4.62511416484201
129.399999999994	-5.06997523323458
129.200000000012	-5.51706292251499
129	-5.96294509215468
128.800000000003	-6.40425149778394
128.600000000006	-6.83766291281563
128.399999999994	-7.26000331073217
128.200000000012	-7.66829971305736
128	-8.05962397049251
127.800000000003	-8.4309348988431
127.600000000006	-8.7792428752369
127.399999999994	-9.10195505414503
127.200000000012	-9.39688748119073
127	-9.66192060753731
126.800000000003	-9.89486168065755
126.600000000006	-10.0937714636635
126.399999999994	-10.2572661052437
126.200000000012	-10.3843713469073
126	-10.4742247710384
125.800000000003	-10.5260753835087
125.600000000006	-10.5394700864128
125.399999999994	-10.5142965692632
125.200000000012	-10.4506644986861
125	-10.3489043114462
124.800000000003	-10.2097356508937
124.600000000006	-10.0343822793053
124.400000000009	-9.82440755094096
124.199999999997	-9.5814049715578
124	-9.30693810343009
123.800000000003	-9.00283030433516
123.600000000006	-8.67139010312309
123.400000000009	-8.31527031121485
123.199999999997	-7.93722687577633
123	-7.54012360851626
122.800000000003	-7.12698660881493
122.600000000006	-6.70084994176685
122.400000000009	-6.26465715720275
122.199999999997	-5.82146878649918
122.000000000015	-5.37466293751335
121.800000000003	-4.92778447711959
121.599999999991	-4.48427145513932
121.400000000009	-4.04743512097492
121.199999999997	-3.62052661464692
121.000000000015	-3.20665478173101
120.800000000003	-2.80869850651482
120.599999999991	-2.42946876224341
120.400000000009	-2.07192791948308
120.199999999997	-1.73910889483815
120.000000000015	-1.43373469654102
119.800000000003	-1.15794563991764
119.599999999991	-0.913459806202528
119.400000000009	-0.701954171809352
119.199999999997	-0.525142648662531
119	-0.384502246671595
118.800000000003	-0.281074507336697
118.600000000006	-0.215576423013117
118.400000000009	-0.188556312428481
118.199999999997	-0.200297377499758
118	-0.250675425088184
117.800000000003	-0.33919592762001
117.600000000006	-0.465122959818725
117.400000000009	-0.627504588054031
117.199999999997	-0.825151264552126
117	-1.05665038506029
116.800000000003	-1.32038245669896
116.600000000006	-1.61445714533901
116.399999999994	-1.93664658781261
116.200000000012	-2.28441784396189
116	-2.65505962972755
115.800000000003	-3.0457970365875
115.600000000006	-3.45380186844993
115.399999999994	-3.87611695154396
115.200000000012	-4.30962018356008
115	-4.75107424420163
114.800000000003	-5.1971615968137
114.600000000006	-5.64447599333049
114.399999999994	-6.08957910524178
114.200000000012	-6.52911846412463
114	-6.95987932635425
113.800000000003	-7.37872526160199
113.600000000006	-7.7825801187094
113.399999999994	-8.16847551798051
113.200000000012	-8.53353301907137
113	-8.87496162717362
112.800000000003	-9.1901606694609
112.600000000006	-9.47683634161809
112.399999999994	-9.73290775101515
112.200000000012	-9.95638365558291
112	-10.1454762512971
111.800000000003	-10.2988252123945
111.600000000006	-10.4154426602489
111.399999999994	-10.4944710082626
111.200000000012	-10.5352098051912
111	-10.537369771619
110.800000000003	-10.5010941773198
110.600000000006	-10.426680762389
110.400000000009	-10.314503100903
110.199999999997	-10.1652711443994
110	-9.98018564437935
109.800000000003	-9.76072372364969
109.600000000006	-9.50845307590121
109.400000000009	-9.22516522081445
109.199999999997	-8.91301782230391
109	-8.57441434296917
108.800000000003	-8.21186291607835
108.600000000006	-7.8280211172715
108.400000000009	-7.4257490771538
108.199999999997	-7.00805706266227
108.000000000015	-6.57810107412099
107.800000000003	-6.13920702737495
107.599999999991	-5.69469760933675
107.400000000009	-5.24769876904125
107.199999999997	-4.80134684072218
107.000000000015	-4.35909630049452
106.800000000003	-3.92449078139888
106.599999999991	-3.50066387563197
106.400000000009	-3.09044881846243
106.199999999997	-2.6969843774828
106.000000000015	-2.32368390795597
105.800000000003	-1.97349614071401
105.600000000006	-1.64863274370065
105.400000000009	-1.35115811040779
105.199999999997	-1.08343394073021
105	-0.847770381655078
104.800000000003	-0.645992645626102
104.600000000006	-0.479500544906704
104.400000000009	-0.349451256553524
104.199999999997	-0.256723233579347
104	-0.20192151313817
103.800000000003	-0.185511088344167
103.600000000006	-0.207777764127793
103.400000000009	-0.268642340645513
103.199999999997	-0.367668580306038
103	-0.504171971111822
102.800000000003	-0.67712901047927
102.600000000006	-0.885066124727603
102.399999999994	-1.12624855173393
102.200000000012	-1.39890351091796
102	-1.70115253000691
101.800000000003	-2.0308081772154
101.600000000006	-2.38539159555603
101.399999999994	-2.76227308532758
101.200000000012	-3.15868347854789
101	-3.57166143834391
100.800000000003	-3.99805736201879
100.600000000006	-4.43460894619942
100.399999999994	-4.87805074924457
100.200000000012	-5.32517533643578
100	-6.24818487417667
99.8000000000029	-6.54682851754854
99.6000000000058	-6.14430314482586
99.3999999999942	-6.04629861487637
99.2000000000116	-7.08981355934336
99	-8.50469902102564
98.8000000000029	-8.99461350240278
98.6000000000058	-8.63406538007727
98.3999999999942	-8.53896512612559
98.2000000000116	-9.00413984613553
98	-9.33250226896407
97.8000000000029	-9.25664624078222
97.6000000000058	-9.29890643551583
97.3999999999942	-9.67692762730394
97.2000000000116	-9.91030163134324
97	-9.71469167993582
96.8000000000029	-9.55691118503392
96.6000000000058	-9.95561715989842
96.4000000000087	-10.6869060716842
96.1999999999971	-11.0444931658026
96	-10.7646913876217
95.8000000000029	-10.3287867149988
95.6000000000058	-10.3631654904746
95.4000000000087	-10.8293261939379
95.1999999999971	-11.1199808702121
95	-10.7294646668557
94.8000000000029	-9.78683304137837
94.6000000000058	-8.83426306753769
94.4000000000087	-8.22199366689221
94.1999999999971	-7.81980816728891
94.0000000000146	-7.42279269832068
93.8000000000029	-7.23909341336539
93.5999999999913	-7.55631672637355
93.4000000000087	-8.01872887184155
93.1999999999971	-7.7871700328597
93.0000000000146	-6.6848330539862
92.8000000000029	-5.52777402569666
92.5999999999913	-5.11820301267119
92.4000000000087	-5.32512912274194
92.1999999999971	-5.36611593056856
92.0000000000146	-4.715861913986
91.8000000000029	-3.54845633940473
91.6000000000058	-2.50033311560917
91.4000000000087	-1.99947041285471
91.1999999999971	-1.87410879366149
91	-1.70563741293768
90.8000000000029	-1.44009423868221
90.6000000000058	-1.21570961165588
90.4000000000087	-0.86119579085687
90.1999999999971	-0.202736591027999
90	0.405577841084376
89.8000000000029	0.425492547206024
89.6000000000058	0.0385254464912475
89.4000000000087	0.0206388536907358
89.1999999999971	0.600566599324467
89	1.08143601276854
88.8000000000029	0.807652393804887
88.6000000000058	0.103473553874159
88.3999999999942	-0.225083757347429
88.2000000000116	-0.0661182201723269
88	-0.124296317642675
87.8000000000029	-0.765448477915751
87.6000000000058	-1.38814845551616
87.3999999999942	-1.38074493212478
87.2000000000116	-1.17652081667247
87	-1.59595398038382
86.8000000000029	-2.48570017964997
86.6000000000058	-2.93988699295167
86.3999999999942	-2.70282391151841
86.2000000000116	-2.56966831830073
86	-3.17532681710173
85.8000000000029	-4.21611884681573
85.6000000000058	-5.13246270385381
85.3999999999942	-5.89397657079031
85.2000000000116	-6.67666366012412
85	-7.26482738299485
84.8000000000029	-7.28746613470516
84.6000000000058	-7.05635362589569
84.3999999999942	-7.45786834741056
84.2000000000116	-8.7809406032015
84	-10.1692401489148
83.8000000000029	-10.5908265736748
83.6000000000058	-10.2030283605124
83.4000000000087	-10.166060661698
83.1999999999971	-10.9873967955425
83	-11.8264214812725
82.8000000000029	-11.6956872657052
82.6000000000058	-10.9199333476351
82.4000000000087	-10.6538678784897
82.1999999999971	-11.2630339716732
82	-11.845739559172
81.8000000000029	-11.4361483286157
81.6000000000058	-10.3065828949206
81.4000000000087	-9.58690484079514
81.1999999999971	-9.88375469773618
81	-10.5842059568863
80.8000000000029	-10.6850184483246
80.6000000000058	-9.96827159742528
80.4000000000087	-9.04912344554684
80.1999999999971	-8.50694271536425
80.0000000000146	-8.40572278294512
79.8000000000029	-8.52976492750781
79.5999999999913	-8.65249905905999
79.4000000000087	-8.54088122842214
79.1999999999971	-7.97520971959403
79.0000000000146	-6.94172710838049
78.8000000000029	-5.77989019714555
78.5999999999913	-5.04735273080049
78.4000000000087	-4.96318961006546
78.1999999999971	-4.9361896185928
78.0000000000146	-4.26404655964437
77.8000000000029	-3.24165049592072
77.6000000000058	-2.86721726240578
77.4000000000087	-3.1642349289553
77.1999999999971	-3.10786227547853
77	-2.38031406714752
76.8000000000029	-1.94825191197519
76.6000000000058	-2.31966800290711
76.4000000000087	-2.64181004354296
76.1999999999971	-2.04127338746027
76	-0.918997127379669
75.8000000000029	-0.124407784651511
75.6000000000058	0.0451036020787079
75.4000000000087	-0.206155794340634
75.1999999999971	-0.555855912779874
75	-0.648888782043584
74.8000000000029	-0.497794818834672
74.6000000000058	-0.616832804187412
74.3999999999942	-1.1833177553178
74.2000000000116	-1.41713872252529
74	-0.692048868952109
73.8000000000029	0.209177149935059
73.6000000000058	0.0286223885022459
73.3999999999942	-1.12313967677769
73.2000000000116	-1.96303206410291
73	-1.88524715499083
72.8000000000029	-1.53739190584884
72.6000000000058	-1.59819300418695
72.3999999999942	-1.93276340038095
72.2000000000116	-2.1492930975905
72	-2.20114903055223
71.8000000000029	-2.30086139669459
71.6000000000058	-2.66442013318549
71.3999999999942	-3.43126081909802
71.2000000000116	-4.39169077918555
71	-5.02486386840018
70.8000000000029	-5.15536652444724
70.6000000000058	-5.28816830416856
70.3999999999942	-5.91339855261299
70.2000000000116	-6.74264480398824
70	-7.29323352119784
69.8000000000029	-7.66111512337138
69.6000000000058	-8.27271092602161
69.4000000000087	-9.10833722948472
69.1999999999971	-9.79697745884036
69	-10.1757605849071
68.8000000000029	-10.282323107013
68.6000000000058	-10.1627848489152
68.4000000000087	-10.010114153445
68.1999999999971	-10.1647093904243
68	-10.6823473861068
67.8000000000029	-11.1475637961107
67.6000000000058	-11.2133289164312
67.4000000000087	-10.9601035836406
67.1999999999971	-10.5816270255723
67	-10.2625994167953
66.8000000000029	-10.2564789500817
66.6000000000058	-10.6767170296655
66.4000000000087	-11.111914419045
66.1999999999971	-10.9749774809696
66.0000000000146	-10.2813667330241
65.8000000000029	-9.65819458475759
65.5999999999913	-9.44572136222957
65.4000000000087	-9.35991174849157
65.1999999999971	-9.17206357931058
65.0000000000146	-9.18112144450536
64.8000000000029	-9.56869684841792
64.5999999999913	-9.68513339395995
64.4000000000087	-8.69001077255134
64.1999999999971	-6.88566029635704
64.0000000000146	-5.51672899329121
63.8000000000029	-5.08060715169216
63.6000000000058	-4.74569474778987
63.4000000000087	-3.9429552999118
63.1999999999971	-3.31492865189449
63	-3.52504724549735
62.8000000000029	-3.95498425539565
62.6000000000058	-3.58479810582455
62.4000000000087	-2.39235796376901
62.1999999999971	-1.2236225571109
62	-0.664140019626844
61.8000000000029	-0.642464118400368
61.6000000000058	-0.773944871113279
61.4000000000087	-0.697737609868211
61.2000000000116	-0.337672419689145
61	0.0627590256707604
60.8000000000029	0.258317637977949
60.6000000000058	0.364671539391254
60.3999999999942	0.642413095609601
60.2000000000116	1.09635129123098
60	1.39066498356488
59.8000000000029	1.09761751872783
59.6000000000058	0.132464216872166
59.3999999999942	-0.984502474239534
59.2000000000116	-1.45232906191382
59	-1.02517041598196
58.8000000000029	-0.280509656545994
58.6000000000058	0.0050149712936074
58.3999999999942	-0.470360517260992
58.2000000000116	-1.38424496026034
58	-2.04423920233012
57.8000000000029	-2.05359990310726
57.6000000000058	-1.86581773806341
57.3999999999942	-2.3457534276407
57.2000000000116	-3.39018194516678
57	-3.98385278173028
56.8000000000029	-3.90074437236094
56.6000000000058	-4.35630948930666
56.3999999999942	-6.03009724249503
56.2000000000116	-7.6595426987548
56	-7.77427222436904
55.8000000000029	-6.93198497970879
55.6000000000058	-6.76738655961593
55.4000000000087	-7.62890876193585
55.1999999999971	-8.47830888363042
55	-8.72749901746957
54.8000000000029	-8.77848688515998
54.6000000000058	-8.92945860681011
54.4000000000087	-9.05728090887056
54.1999999999971	-9.32743100418457
54	-10.1449271734158
53.8000000000029	-11.2547313879385
53.6000000000058	-11.8809583705016
53.4000000000087	-11.7112434345753
53.1999999999971	-11.128357205712
53	-10.5700581879585
52.8000000000029	-10.3182233005166
52.6000000000058	-10.574277697219
52.4000000000087	-11.0662738498948
52.1999999999971	-11.0748910830905
52.0000000000146	-10.4510533126828
51.8000000000029	-10.0213345617783
51.5999999999913	-10.3179786096299
51.4000000000087	-10.6363596211629
51.1999999999971	-10.2107989749456
51.0000000000146	-9.42006708319076
50.8000000000029	-8.99575488065006
50.5999999999913	-8.80647664155566
50.4000000000087	-8.34123996187478
50.1999999999971	-7.70308616220247
50	-7.2977975445452
49.8000000000029	-7.02525359053178
49.6000000000058	-6.60125187787999
49.4000000000087	-6.16289262799778
49.1999999999971	-5.89015986826041
49	-5.52801217632903
48.8000000000029	-4.74918940565289
48.6000000000058	-3.80697197577609
48.4000000000087	-3.15558987913815
48.1999999999971	-2.76860514627255
48	-2.4001854036134
47.8000000000029	-2.19064970983533
47.6000000000058	-2.2369816468835
47.4000000000087	-1.9147366831239
47.2000000000116	-0.624202417164827
47	0.786084028659781
46.8000000000029	0.697485100012449
46.6000000000058	-0.713645261115902
46.3999999999942	-1.30514244302536
46.2000000000116	-0.0302714686328702
46	1.39887087150782
45.8000000000029	1.1563000585982
45.6000000000058	0.089599794895487
45.3999999999942	0.136780263658045
45.2000000000116	1.17296922042667
45	1.45187045486633
44.8000000000029	0.566545503579233
44.6000000000058	-0.110549998768351
44.3999999999942	0.181311125158707
44.2000000000116	0.483807421994552
44	-0.201090320154511
43.8000000000029	-1.45453654606482
43.6000000000058	-2.19099692766648
43.3999999999942	-2.16780232954803
43.2000000000116	-2.13288563642027
43	-2.7029217722674
42.8000000000029	-3.68037226025284
42.6000000000058	-4.43003848499358
42.3999999999942	-4.55711135078579
42.2000000000116	-4.38345361855857
42	-4.68443497832154
41.8000000000029	-5.77655611752715
41.6000000000058	-6.91114241840995
41.4000000000087	-7.16349631220772
41.1999999999971	-6.82272191083486
41	-7.06597365517463
40.8000000000029	-8.1903318515799
40.6000000000058	-9.21880557742037
40.4000000000087	-9.49018044613266
40.1999999999971	-9.6166949443441
40	-10.3065388213167
39.8000000000029	-11.2889810211417
39.6000000000058	-11.8912243033456
39.4000000000087	-11.8361736811176
39.1999999999971	-11.2648816073069
39.0000000000146	-10.5141316240445
38.8000000000029	-10.1631213634613
38.6000000000058	-10.5871456054543
38.4000000000087	-11.3930024965475
38.1999999999971	-11.849940096709
38.0000000000146	-11.6973333916453
37.8000000000029	-11.2852088065263
37.5999999999913	-11.0221111052443
37.4000000000087	-10.9915234558774
37.1999999999971	-10.9864561622389
37.0000000000146	-10.739419925352
36.8000000000029	-10.2307968295003
36.5999999999913	-9.78226655998017
36.4000000000087	-9.54228989772449
36.1999999999971	-9.1975244238957
36	-8.43563856253798
35.8000000000029	-7.48945275710942
35.6000000000058	-6.85401738419301
35.4000000000087	-6.63761430825416
35.1999999999971	-6.51827179389938
35	-6.21195396351704
34.8000000000029	-5.69017650041942
34.6000000000058	-5.04523477693675
34.4000000000087	-4.4466315060822
34.1999999999971	-3.97942610130026
34	-3.54885103513115
33.8000000000029	-2.9528418855904
33.6000000000058	-2.19961971463924
33.4000000000087	-1.55256671671183
33.2000000000116	-1.22419804754344
33	-1.07379508302054
32.8000000000029	-0.732488411274724
32.6000000000058	-0.102153898574365
32.3999999999942	0.338121809431277
32.2000000000116	0.086619523693682
32	-0.53529956925155
31.8000000000029	-0.53320853293454
31.6000000000058	0.364079247227338
31.3999999999942	1.11865008923942
31.2000000000116	0.804785926319599
31	0.027054301490856
30.8000000000029	-0.0505153811592791
30.6000000000058	0.520110147387888
30.3999999999942	0.61589131934944
30.2000000000116	-0.0339676992401445
30	-0.482987423955657
29.8000000000029	-0.171527770362175
29.6000000000058	0.156010059558824
29.3999999999942	-0.34183047366001
29.2000000000116	-1.30635205617304
29	-1.70207584596915
28.8000000000029	-1.36821170093022
28.6000000000058	-1.22489600159155
28.3999999999942	-2.03112720973395
28.2000000000116	-3.40799006737016
28	-4.49923173948004
27.8000000000029	-5.1102233775976
27.6000000000058	-5.62166976149634
27.4000000000087	-6.1591093575842
27.1999999999971	-6.5090942200193
27	-6.85922558258998
26.8000000000029	-7.63803901595696
26.6000000000058	-8.64290120513648
26.4000000000087	-9.12382681777185
26.1999999999971	-8.952536145327
26	-8.90041667219385
25.8000000000029	-9.49706379190637
25.6000000000058	-10.2940076375483
25.4000000000087	-10.7575999105373
25.1999999999971	-10.9609887076604
25.0000000000146	-11.0732511978318
24.8000000000029	-10.8737849856143
24.5999999999913	-10.4317894607836
24.4000000000087	-10.4602451584704
24.1999999999971	-11.2599158766569
24.0000000000146	-11.978577610403
23.8000000000029	-11.7877743173314
23.5999999999913	-11.1474187503599
23.4000000000087	-11.0278824108801
23.1999999999971	-11.3543426172454
23.0000000000146	-11.178832086563
22.8000000000029	-10.2391262173507
22.5999999999913	-9.41779798724189
22.4000000000087	-9.40078867711605
22.1999999999971	-9.6854974237536
22	-9.36496676135476
21.8000000000029	-8.45499314255277
21.6000000000058	-7.89644660106016
21.4000000000087	-8.20076456115146
21.1999999999971	-8.66383594533798
21	-8.21399497289313
20.8000000000029	-6.81292179482068
20.6000000000058	-5.57574413216623
20.4000000000087	-5.39173652523612
20.1999999999971	-5.80682789812819
20	-5.66938512017203
19.8000000000029	-4.54963487296583
19.6000000000058	-3.15071750802339
19.4000000000087	-2.2764216761067
19.2000000000116	-1.96770177009718
19	-1.72825466043488
18.8000000000029	-1.23437953559693
18.6000000000058	-0.587594534906382
18.3999999999942	-0.108626281860911
18.2000000000116	-0.0394747301677896
18	-0.280839119508905
17.8000000000029	-0.367770454864644
17.6000000000058	0.0754082528428786
17.3999999999942	0.838688246725923
17.2000000000116	1.32812121700071
17	1.24384033009586
16.8000000000029	0.862244501027025
16.6000000000058	0.66470005067818
16.3999999999942	0.767149629493816
16.2000000000116	0.865772841607114
16	0.726541178746388
15.8000000000029	0.459653773336117
15.6000000000058	0.194114726625657
15.3999999999942	-0.34095475441667
15.2000000000116	-1.37391572181046
15	-2.39961965826367
14.8000000000029	-2.69067954257697
14.6000000000058	-2.38542189538682
14.3999999999942	-2.37413153014366
14.2000000000116	-2.9687062678915
14	-3.61210251547977
13.8000000000029	-4.02889223594237
13.6000000000058	-4.61218160383483
13.4000000000087	-5.49522665079848
13.1999999999971	-6.16207162528363
13	-6.3099527376358
12.8000000000029	-6.33723990333845
12.6000000000058	-6.67010585891406
12.4000000000087	-7.28472786035196
12.1999999999971	-7.96578964120594
12	-8.48828973610485
11.8000000000029	-8.67457367777429
11.6000000000058	-8.68146265661166
11.4000000000087	-8.88699940227485
11.1999999999971	-9.32348333409005
11.0000000000146	-9.62909701043063
10.8000000000029	-9.71153125214424
10.5999999999913	-9.92298680248355
10.4000000000087	-10.2793185660773
10.1999999999971	-10.4451994081585
10.0000000000146	-10.4854609113778
9.80000000000291	-10.8407722236299
9.59999999999127	-11.3368332027207
9.40000000000873	-11.3540241176967
9.19999999999709	-10.9730024808434
9.00000000001455	-10.9765840595228
8.80000000000291	-11.4369051646305
8.59999999999127	-11.4761011084627
8.40000000000873	-10.6837958873731
8.19999999999709	-9.71487074046635
8	-9.20965567578101
7.80000000000291	-9.09020761792909
7.60000000000582	-9.09064076484158
7.40000000000873	-9.08263226156638
7.19999999999709	-8.76524434726898
7	-7.93726539853435
6.80000000000291	-7.02842403636705
6.60000000000582	-6.55315165604463
6.40000000000873	-6.25659241539582
6.19999999999709	-5.64290154139648
6	-4.98156806259248
5.80000000000291	-4.77248078450072
5.60000000000582	-4.72883472589413
5.39999999999418	-4.32991019711348
5.20000000001164	-3.69384651125426
5	-3.2073996199946
4.80000000000291	-2.81703319962944
4.60000000000582	-2.49436212676544
4.39999999999418	-2.48723318967221
4.20000000001164	-2.61951431774335
4	-2.1706553812965
3.80000000000291	-1.09294045893819
3.60000000000582	-0.248401909958332
3.39999999999418	-0.108732539801866
3.20000000001164	-0.179200113285244
3	-0.00636410003715859
2.80000000000291	0.228400250874593
2.60000000000582	0.326309110980208
2.39999999999418	0.390855837881332
2.20000000001164	0.417214682394359
2	0.312088719543694
1.80000000000291	0.165101453465747
1.60000000000582	-0.0262028982436409
1.39999999999418	-0.510245344307534
1.20000000001164	-1.25032929908738
1	-1.63842277171546
0.80000000000291	-1.31352521667598
0.600000000005821	-0.769487452646189
0.399999999994179	-0.685667105075814
0.200000000011642	-1.23597262734594
0	-2.12504124815316


==> figures/time_traces/time_traces_fb-8.tsv <==
0	3.23982594414093
0.200000000011642	4.12889456494815
0.399999999994179	4.67920008721828
0.600000000005821	4.5953797396479
0.80000000000291	4.05134197561811
1	3.72644442057863
1.20000000001164	4.11453789320671
1.39999999999418	4.85462184798656
1.60000000000582	5.33866429405045
1.80000000000291	5.52996864575984
2	5.67695591183778
2.20000000001164	5.78208187468845
2.39999999999418	5.75572303017542
2.60000000000582	5.6911763032743
2.80000000000291	5.59326744316868
3	5.35850309225693
3.20000000001164	5.18566707900885
3.39999999999418	5.25613465249222
3.60000000000582	5.11646528233576
3.80000000000291	4.2719267333559
4	3.19421181099759
4.20000000001164	2.74535287455073
4.39999999999418	2.87763400262188
4.60000000000582	2.87050506552865
4.80000000000291	2.54783399266465
5	2.15746757229949
5.20000000001164	1.67102068103983
5.39999999999418	1.0349569951806
5.60000000000582	0.636032466399964
5.80000000000291	0.592386407793368
6	0.383299129701613
6.19999999999709	-0.278034349102389
6.40000000000873	-0.891725223101727
6.60000000000582	-1.18828446375054
6.80000000000291	-1.66355684407296
7	-2.57239820624026
7.19999999999709	-3.40037715497489
7.40000000000873	-3.71776506927229
7.60000000000582	-3.7257735725475
7.80000000000291	-3.725340425635
8	-3.84478848348692
8.19999999999709	-4.35000354817226
8.40000000000873	-5.31892869507904
8.59999999999127	-6.11123391616864
8.80000000000291	-6.0720379723364
9.00000000001455	-5.61171686722867
9.19999999999709	-5.6081352885493
9.40000000000873	-5.98915692540258
9.59999999999127	-5.97196601042666
9.80000000000291	-5.47590503133584
10.0000000000146	-5.12059371908373
10.1999999999971	-5.08033221586444
10.4000000000087	-4.91445137378326
10.5999999999913	-4.55811961018947
10.8000000000029	-4.34666405985015
11.0000000000146	-4.26422981813654
11.1999999999971	-3.95861614179596
11.4000000000087	-3.52213220998076
11.6000000000058	-3.31659546431758
11.8000000000029	-3.30970648548021
12	-3.12342254381077
12.1999999999971	-2.60092244891185
12.4000000000087	-1.91986066805788
12.6000000000058	-1.30523866661998
12.8000000000029	-0.972372711044361
13	-0.945085545341715
13.1999999999971	-0.797204432989546
13.4000000000087	-0.130359458504396
13.6000000000058	0.752685588459258
13.8000000000029	1.33597495635171
14	1.75276467681432
14.2000000000116	2.39616092440259
14.3999999999942	2.99073566215043
14.6000000000058	2.97944529690727
14.8000000000029	2.67418764971711
15	2.96524753403042
15.2000000000116	3.99095147048362
15.3999999999942	5.02391243787742
15.6000000000058	5.55898191891974
15.8000000000029	5.8245209656302
16	6.09140837104048
16.2000000000116	6.2306400339012
16.3999999999942	6.1320168217879
16.6000000000058	6.02956724297227
16.8000000000029	6.22711169332111
17	6.60870752238994
17.2000000000116	6.6929884092948
17.3999999999942	6.20355543902001
17.6000000000058	5.44027544513697
17.8000000000029	4.99709673742944
18	5.08402807278518
18.2000000000116	5.3253924621263
18.3999999999942	5.25624091043318
18.6000000000058	4.77727265738771
18.8000000000029	4.13048765669716
19	3.63661253185921
19.2000000000116	3.3971654221969
19.4000000000087	3.08844551618739
19.6000000000058	2.2141496842707
19.8000000000029	0.81523231932826
20	-0.304517927877944
20.1999999999971	-0.441960705834101
20.4000000000087	-0.0268693329420264
20.6000000000058	-0.210876939872144
20.8000000000029	-1.44805460252659
21	-2.84912778059904
21.1999999999971	-3.29896875304389
21.4000000000087	-2.83589736885737
21.6000000000058	-2.53157940876607
21.8000000000029	-3.09012595025868
22	-4.00009956906067
22.1999999999971	-4.32063023145951
22.4000000000087	-4.03592148482196
22.5999999999913	-4.0529307949478
22.8000000000029	-4.87425902505656
23.0000000000146	-5.81396489426894
23.1999999999971	-5.98947542495128
23.4000000000087	-5.663015218586
23.5999999999913	-5.7825515580658
23.8000000000029	-6.42290712503734
24.0000000000146	-6.61371041810893
24.1999999999971	-5.89504868436283
24.4000000000087	-5.09537796617629
24.5999999999913	-5.06692226848951
24.8000000000029	-5.50891779332025
25.0000000000146	-5.70838400553773
25.1999999999971	-5.5961215153663
25.4000000000087	-5.39273271824321
25.6000000000058	-4.92914044525417
25.8000000000029	-4.13219659961229
26	-3.53554947989976
26.1999999999971	-3.58766895303291
26.4000000000087	-3.75895962547777
26.6000000000058	-3.2780340128424
26.8000000000029	-2.27317182366288
27	-1.4943583902959
27.1999999999971	-1.14422702772521
27.4000000000087	-0.794242165290109
27.6000000000058	-0.256802569202251
27.8000000000029	0.254643814696489
28	0.865635452814049
28.2000000000116	1.95687712492393
28.3999999999942	3.33373998256013
28.6000000000058	4.13997119070254
28.8000000000029	3.99665549136387
29	3.66279134632494
29.2000000000116	4.05851513612105
29.3999999999942	5.02303671863408
29.6000000000058	5.52087725185291
29.8000000000029	5.19333942193191
30	4.88187976833843
30.2000000000116	5.33089949305394
30.3999999999942	5.98075851164353
30.6000000000058	5.88497733968197
30.8000000000029	5.31435181113481
31	5.39192149378494
31.2000000000116	6.16965311861368
31.3999999999942	6.4835172815335
31.6000000000058	5.72894643952142
31.8000000000029	4.83165865935954
32	4.82956762304253
32.2000000000116	5.45148671598777
32.3999999999942	5.70298900172536
32.6000000000058	5.26271329371972
32.8000000000029	4.63237878101936
33	4.29107210927354
33.2000000000116	4.14066914475064
33.4000000000087	3.81230047558226
33.6000000000058	3.16524747765485
33.8000000000029	2.41202530670369
34	1.81601615716293
34.1999999999971	1.38544109099383
34.4000000000087	0.918235686211886
34.6000000000058	0.319632415357339
34.8000000000029	-0.325309308125332
35	-0.847086771222957
35.1999999999971	-1.15340460160529
35.4000000000087	-1.27274711596008
35.6000000000058	-1.48915019189892
35.8000000000029	-2.12458556481533
36	-3.07077137024389
36.1999999999971	-3.83265723160161
36.4000000000087	-4.1774227054304
36.5999999999913	-4.41739936768608
36.8000000000029	-4.86592963720617
37.0000000000146	-5.37455273305792
37.1999999999971	-5.62158896994483
37.4000000000087	-5.62665626358329
37.5999999999913	-5.65724391295022
37.8000000000029	-5.92034161423218
38.0000000000146	-6.33246619935125
38.1999999999971	-6.48507290441494
38.4000000000087	-6.02813530425345
38.6000000000058	-5.22227841316018
38.8000000000029	-4.79825417116723
39.0000000000146	-5.14926443175043
39.1999999999971	-5.9000144150128
39.4000000000087	-6.47130648882356
39.6000000000058	-6.5263571110515
39.8000000000029	-5.92411382884761
40	-4.94167162902265
40.1999999999971	-4.25182775205001
40.4000000000087	-4.12531325383857
40.6000000000058	-3.85393838512628
40.8000000000029	-2.82546465928581
41	-1.70110646288054
41.1999999999971	-1.45785471854077
41.4000000000087	-1.79862911991363
41.6000000000058	-1.54627522611587
41.8000000000029	-0.411688925233067
42	0.680432213972548
42.2000000000116	0.981413573735516
42.3999999999942	0.8077558415083
42.6000000000058	0.93482870730051
42.8000000000029	1.68449493204124
43	2.66194542002669
43.2000000000116	3.23198155587382
43.3999999999942	3.19706486274605
43.6000000000058	3.17387026462761
43.8000000000029	3.91033064622927
44	5.16377687213958
44.2000000000116	5.84867461428864
44.3999999999942	5.5461783174528
44.6000000000058	5.25431719352574
44.8000000000029	5.93141269587332
45	6.81673764716042
45.2000000000116	6.53783641272076
45.3999999999942	5.50164745595213
45.6000000000058	5.45446698718958
45.8000000000029	6.52116725089229
46	6.76373806380191
46.2000000000116	5.33459572366122
46.3999999999942	4.05972474926873
46.6000000000058	4.65122193117819
46.8000000000029	6.06235229230654
47	6.15095122095387
47.2000000000116	4.74066477512926
47.4000000000087	3.45013050917019
47.6000000000058	3.12788554541059
47.8000000000029	3.17421748245876
48	2.96468178868069
48.1999999999971	2.59626204602154
48.4000000000087	2.20927731315594
48.6000000000058	1.557895216518
48.8000000000029	0.615677786641196
49	-0.16314498403494
49.1999999999971	-0.525292675966324
49.4000000000087	-0.798025435703695
49.6000000000058	-1.2363846855859
49.8000000000029	-1.66038639823769
50	-1.93293035225112
50.1999999999971	-2.33821896990838
50.4000000000087	-2.97637276958069
50.5999999999913	-3.44160944926157
50.8000000000029	-3.63088768835598
51.0000000000146	-4.05519989089667
51.1999999999971	-4.84593178265151
51.4000000000087	-5.27149242886881
51.5999999999913	-4.95311141733586
51.8000000000029	-4.65646736948421
52.0000000000146	-5.08618612038867
52.1999999999971	-5.71002389079636
52.4000000000087	-5.70140665760067
52.6000000000058	-5.20941050492491
52.8000000000029	-4.95335610822251
53	-5.20519099566437
53.1999999999971	-5.76349001341789
53.4000000000087	-6.34637624228122
53.6000000000058	-6.51609117820756
53.8000000000029	-5.88986419564444
54	-4.78005998112172
54.1999999999971	-3.96256381189048
54.4000000000087	-3.69241371657647
54.6000000000058	-3.56459141451603
54.8000000000029	-3.41361969286589
55	-3.36263182517548
55.1999999999971	-3.11344169133634
55.4000000000087	-2.26404156964177
55.6000000000058	-1.40251936732184
55.8000000000029	-1.56711778741471
56	-2.40940503207495
56.2000000000116	-2.29467550646072
56.3999999999942	-0.66523005020094
56.6000000000058	1.00855770298743
56.8000000000029	1.46412281993315
57	1.3810144105638
57.2000000000116	1.9746852471273
57.3999999999942	3.01911376465339
57.6000000000058	3.49904945423067
57.8000000000029	3.31126728918683
58	3.32062798996396
58.2000000000116	3.98062223203374
58.3999999999942	4.89450667503309
58.6000000000058	5.36988216358769
58.8000000000029	5.08435753574809
59	4.33969677631212
59.2000000000116	3.91253813038027
59.3999999999942	4.38036471805455
59.6000000000058	5.49733140916625
59.8000000000029	6.46248471102191
60	6.75553217585896
60.2000000000116	6.46121848352507
60.3999999999942	6.00728028790369
60.6000000000058	5.72953873168534
60.8000000000029	5.62318483027203
61	5.42762621796485
61.2000000000116	5.02719477260494
61.4000000000087	4.66712958242588
61.6000000000058	4.59092232118081
61.8000000000029	4.72240307389372
62	4.70072717266724
62.1999999999971	4.14124463518319
62.4000000000087	2.97250922852507
62.6000000000058	1.78006908646954
62.8000000000029	1.40988293689844
63	1.83981994679674
63.1999999999971	2.0499385403996
63.4000000000087	1.42191189238229
63.6000000000058	0.619172444504215
63.8000000000029	0.284260040601926
64.0000000000146	-0.151861800997124
64.1999999999971	-1.52079310406295
64.4000000000087	-3.32514358025726
64.5999999999913	-4.32026620166586
64.8000000000029	-4.20382965612383
65.0000000000146	-3.81625425221128
65.1999999999971	-3.80719638701649
65.4000000000087	-3.99504455619749
65.5999999999913	-4.08085416993548
65.8000000000029	-4.2933273924635
66.0000000000146	-4.91649954072998
66.1999999999971	-5.61011028867549
66.4000000000087	-5.74704722675092
66.6000000000058	-5.3118498373714
66.8000000000029	-4.89161175778757
67	-4.89773222450121
67.1999999999971	-5.21675983327825
67.4000000000087	-5.59523639134651
67.6000000000058	-5.84846172413709
67.8000000000029	-5.78269660381658
68	-5.31748019381275
68.1999999999971	-4.79984219813023
68.4000000000087	-4.64524696115089
68.6000000000058	-4.79791765662112
68.8000000000029	-4.91745591471892
69	-4.81089339261306
69.1999999999971	-4.43211026654627
69.4000000000087	-3.74347003719063
69.6000000000058	-2.90784373372752
69.8000000000029	-2.29624793107729
70	-1.92836632890375
70.2000000000116	-1.37777761169415
70.3999999999942	-0.548531360318899
70.6000000000058	0.0766988881255312
70.8000000000029	0.209500667846845
71	0.340003323893906
71.2000000000116	0.973176413108536
71.3999999999942	1.93360637319607
71.6000000000058	2.7004470591086
71.8000000000029	3.0640057955995
72	3.16371816174186
72.2000000000116	3.21557409470359
72.3999999999942	3.43210379191314
72.6000000000058	3.76667418810714
72.8000000000029	3.82747528644525
73	3.47962003730326
73.2000000000116	3.40183512819117
73.3999999999942	4.24172751551639
73.6000000000058	5.39348958079633
73.8000000000029	5.57404434222915
74	4.67281832334198
74.2000000000116	3.94772846976879
74.3999999999942	4.18154943697628
74.6000000000058	4.74803438810668
74.8000000000029	4.86707237345942
75	4.71597841025051
75.1999999999971	4.80901127951422
75.4000000000087	5.15871139795346
75.6000000000058	5.4099707943728
75.8000000000029	5.24045940764258
76	4.44587006491442
76.1999999999971	3.32359380483383
76.4000000000087	2.72305714875114
76.6000000000058	3.04519918938698
76.8000000000029	3.41661528031891
77	2.98455312514657
77.1999999999971	2.25700491681556
77.4000000000087	2.20063226333879
77.6000000000058	2.49764992988831
77.8000000000029	2.12321669637338
78.0000000000146	1.10082063264972
78.1999999999971	0.428677573701296
78.4000000000087	0.401677582228628
78.5999999999913	0.317514461493599
78.8000000000029	-0.415023004851465
79.0000000000146	-1.57685991608641
79.1999999999971	-2.61034252729994
79.4000000000087	-3.17601403612805
79.5999999999913	-3.2876318667659
79.8000000000029	-3.16489773521373
80.0000000000146	-3.04085559065104
80.1999999999971	-3.14207552307016
80.4000000000087	-3.68425625325275
80.6000000000058	-4.6034044051312
80.8000000000029	-5.32015125603055
81	-5.21933876459223
81.1999999999971	-4.51888750544209
81.4000000000087	-4.22203764850105
81.6000000000058	-4.94171570262653
81.8000000000029	-6.07128113632156
82	-6.48087236687794
82.1999999999971	-5.89816677937911
82.4000000000087	-5.28900068619559
82.6000000000058	-5.555066155341
82.8000000000029	-6.33082007341113
83	-6.46155428897839
83.1999999999971	-5.62252960324837
83.4000000000087	-4.80119346940394
83.6000000000058	-4.83816116821829
83.8000000000029	-5.22595938138075
84	-4.80437295662071
84.2000000000116	-3.41607341090741
84.3999999999942	-2.09300115511647
84.6000000000058	-1.6914864336016
84.8000000000029	-1.92259894241107
85	-1.89996019070076
85.2000000000116	-1.31179646783003
85.3999999999942	-0.529109378496223
85.6000000000058	0.232404488440278
85.8000000000029	1.14874834547836
86	2.18954037519236
86.2000000000116	2.79519887399335
86.3999999999942	2.66204328077568
86.6000000000058	2.42498019934242
86.8000000000029	2.87916701264411
87	3.76891321191027
87.2000000000116	4.18834637562161
87.3999999999942	3.9841222601693
87.6000000000058	3.97671873677792
87.8000000000029	4.59941871437833
88	5.24057087465141
88.2000000000116	5.29874897212176
88.3999999999942	5.13978343494666
88.6000000000058	5.46834074616824
88.8000000000029	6.17251958609897
89	6.44630320506262
89.1999999999971	5.96543379161855
89.4000000000087	5.38550604598482
89.6000000000058	5.40339263878533
89.8000000000029	5.79035973950011
90	5.77044503337846
90.1999999999971	5.16213060126609
90.4000000000087	4.50367140143722
90.6000000000058	4.14915758063821
90.8000000000029	3.92477295361188
91	3.65922977935641
91.1999999999971	3.49075839863259
91.4000000000087	3.36539677943938
91.6000000000058	2.86453407668492
91.8000000000029	1.81641085288936
92.0000000000146	0.64900527830809
92.1999999999971	-0.00124873827446757
92.4000000000087	0.0397380695521486
92.5999999999913	0.246664179622906
92.8000000000029	-0.162906833402569
93.0000000000146	-1.31996586169211
93.1999999999971	-2.42230284056561
93.4000000000087	-2.65386167954746
93.5999999999913	-2.19144953407946
93.8000000000029	-1.8742262210713
94.0000000000146	-2.05792550602659
94.1999999999971	-2.45494097499482
94.4000000000087	-2.85712647459812
94.6000000000058	-3.4693958752436
94.8000000000029	-4.42196584908428
95	-5.3645974745616
95.1999999999971	-5.75511367791803
95.4000000000087	-5.46445900164385
95.6000000000058	-4.99829829818049
95.8000000000029	-4.96391952270472
96	-5.39982419532761
96.1999999999971	-5.67962597350855
96.4000000000087	-5.32203887939014
96.6000000000058	-4.59074996760433
96.8000000000029	-4.19204399273983
97	-4.34982448764173
97.2000000000116	-4.54543443904915
97.3999999999942	-4.31206043500985
97.6000000000058	-3.93403924322174
97.8000000000029	-3.89177904848813
98	-3.96763507666998
98.2000000000116	-3.63927265384144
98.3999999999942	-3.1740979338315
98.6000000000058	-3.26919818778318
98.8000000000029	-3.62974631010869
99	-3.13983182873155
99.2000000000116	-1.72494636704927
99.3999999999942	-0.681431422582282
99.6000000000058	-0.779435952531766
99.8000000000029	-1.18196132525444
100	-0.88331768188258
100.200000000012	0.0401150400829499
100.399999999994	0.487236031797227
100.600000000006	0.930668058593255
100.800000000003	1.36720399372295
101	1.79357887583519
101.200000000012	2.20653103879213
101.399999999994	2.60291165422561
101.600000000006	2.97976027298988
101.800000000003	3.33430870142676
102	3.66392827166095
102.200000000012	3.96614118551329
102.399999999994	4.23876106594029
102.600000000006	4.47991046066494
102.800000000003	4.68781754492049
103	4.86074842085065
103.199999999997	4.99723026295953
103.400000000009	5.09624017973164
103.600000000006	5.15709411614912
103.800000000003	5.17935612504859
104	5.16294712282207
104.199999999997	5.10815285380422
104.400000000009	5.01543807608407
104.600000000006	4.88540742470493
104.800000000003	4.71893879553587
105	4.51718866985829
105.199999999997	4.28155604580379
105.400000000009	4.0138652268982
105.600000000006	3.71642538262633
105.800000000003	3.39159719489599
106.000000000015	3.04144402794283
106.199999999997	2.66817653870487
106.400000000009	2.27474249426387
106.599999999991	1.86455436107199
106.800000000003	1.44075011844285
107.000000000015	1.00616233668088
107.199999999997	0.563924085663853
107.400000000009	0.117578634084006
107.599999999991	-0.329419737447683
107.800000000003	-0.773934715262562
108.000000000015	-1.21284019483498
108.199999999997	-1.64281316162918
108.400000000009	-2.06052720893207
108.600000000006	-2.46282569594202
108.800000000003	-2.84669758366735
109	-3.20928185982156
109.199999999997	-3.54791998272902
109.400000000009	-3.86010279662853
109.600000000006	-4.1434257897089
109.800000000003	-4.3957302528609
110	-4.61522365607172
110.199999999997	-4.80033736023443
110.400000000009	-4.94959339041214
110.600000000006	-5.06179026208942
110.800000000003	-5.13621743232903
111	-5.17250089572847
111.200000000012	-5.17034265476696
111.399999999994	-5.12959936487365
111.600000000006	-5.05056041660882
111.800000000003	-4.93392655604205
112	-4.78055584045323
112.200000000012	-4.5914367818021
112.399999999994	-4.36793048359705
112.600000000006	-4.11182564925656
112.800000000003	-3.82511451526143
113	-3.50987903395559
113.200000000012	-3.16841410276161
113.399999999994	-2.80332148787287
113.600000000006	-2.41739324438333
113.800000000003	-2.01350880732765
114	-1.59463745483031
114.200000000012	-1.16385611236515
114.399999999994	-0.724301836317051
114.600000000006	-0.279189828445682
114.800000000003	0.168127167149243
115	0.614210737667013
115.200000000012	1.05565474515028
115.399999999994	1.48914195442892
115.600000000006	1.9114355290825
115.800000000003	2.31941401838628
116	2.71012104793049
116.200000000012	3.0807293441975
116.399999999994	3.42846501602765
116.600000000006	3.75061786012059
116.800000000003	4.04465604710711
117	4.30835282035143
117.199999999997	4.5398189138791
117.400000000009	4.73743583171132
117.600000000006	4.89979186464667
117.800000000003	5.02569823075934
118	5.11420360980501
118.199999999997	5.16457251898632
118.400000000009	5.17631068923173
118.600000000006	5.14929399461824
118.800000000003	5.08380551164272
119	4.98039324559555
119.199999999997	4.83977369778256
119.400000000009	4.66298775686951
119.599999999991	4.45151163886353
119.800000000003	4.20705834564339
120.000000000015	3.93130385575895
120.199999999997	3.62596519558226
120.400000000009	3.29318160091864
120.599999999991	2.93567500867318
120.800000000003	2.55647730466562
121.000000000015	2.15854990008291
121.199999999997	1.7447029086455
121.400000000009	1.31781448016864
121.599999999991	0.880992872025161
121.800000000003	0.437488798943137
122.000000000015	-0.00938674044156763
122.199999999997	-0.45619576624837
122.400000000009	-0.899393299860933
122.600000000006	-1.33560094454447
122.800000000003	-1.76175771266315
123	-2.17491944535685
123.199999999997	-2.57205133471442
123.400000000009	-2.95012642749881
123.600000000006	-3.3062799729087
123.800000000003	-3.6377550275255
124	-3.94189775602363
124.199999999997	-4.21639860806851
124.400000000009	-4.45943323658244
124.600000000006	-4.66943715077924
124.800000000003	-4.84481600381585
125	-4.98400571170225
125.200000000012	-5.08578191435281
125.399999999994	-5.14942451917765
125.600000000006	-5.17460280103294
125.800000000003	-5.16120697339664
126	-5.10934939811712
126.200000000012	-5.01948339359803
126.399999999994	-4.89236033667975
126.600000000006	-4.72884317839991
126.800000000003	-4.52990684563858
127	-4.29693597354484
127.200000000012	-4.03187067555272
127.399999999994	-3.73690464812811
127.600000000006	-3.41415842425759
127.800000000003	-3.06581695439112
128	-2.69447406344805
128.200000000012	-2.30312030887966
128.399999999994	-1.89479773777998
128.600000000006	-1.47243526580996
128.800000000003	-1.03900651912042
129	-0.597688034398516
129.200000000012	-0.151799395948712
129.399999999994	0.295288957236868
129.600000000006	0.740144859121615
129.800000000003	1.17931545501489
130	1.60950676690814
130.200000000012	2.02767744739986
130.400000000009	2.43086754016922
130.600000000006	2.81602608733346
130.800000000003	3.18014386153415
131	3.52053660815817
131.199999999997	3.83482070444606
131.400000000009	4.12063329060127
131.600000000006	4.37560529963201
131.800000000003	4.59770145855736
132	4.78544385055372
132.199999999997	4.93766340692511
132.400000000009	5.05317321243796
132.600000000006	5.13086125565584
132.800000000003	5.17005324379243
133	5.17061498138748
133.199999999997	5.13270663454608
133.400000000009	5.05659918027537
133.599999999991	4.94276096853886
133.800000000003	4.79201713261242
134.000000000015	4.60556853229405
134.199999999997	4.38489688762628
134.400000000009	4.1316650346298
134.599999999991	3.84763522648018
134.800000000003	3.534722576923
135.000000000015	3.19520961449884
135.199999999997	2.83182859158594
135.400000000009	2.44749150326657
135.599999999991	2.04497073624318
135.800000000003	1.62701451359661
136.000000000015	1.19670975435324
136.199999999997	0.757472162259414
136.400000000009	0.312644313002403
136.600000000006	-0.134621309051692
136.800000000003	-0.581041906793399
137	-1.02305766378339
137.199999999997	-1.45718895962872
137.400000000009	-1.88034887103817
137.600000000006	-2.28962923642805
137.800000000003	-2.68194511018049
138	-3.05409958567534
138.199999999997	-3.40319136439164
138.400000000009	-3.72679864396985
138.600000000006	-4.02275634395904
138.800000000003	-4.2889004066604
139	-4.52309479545372
139.200000000012	-4.72343575773876
139.399999999994	-4.88838097752972
139.600000000006	-5.01677638869698
139.800000000003	-5.10784293839945
140	-5.1610780989306
140.200000000012	-5.176098076175
140.399999999994	-5.15259255556151
140.600000000006	-5.09051071864598
140.800000000003	-4.99025489290328
141	-4.85266475468948
141.200000000012	-4.67888918307523
141.399999999994	-4.47031137443067
141.600000000006	-4.22849861121044
141.800000000003	-3.95514222684858
142	-3.65211001552962
142.200000000012	-3.3215930696261
142.399999999994	-2.96611852234447
142.600000000006	-2.58844113320868
142.800000000003	-2.1914848939258
143	-1.77831713894319
143.200000000012	-1.35201388714209
143.399999999994	-0.915559994988151
143.600000000006	-0.472054698651153
143.800000000003	-0.0249397182394315
144	0.422192612675003
144.200000000012	0.866014142348306
144.400000000009	1.30351205041007
144.600000000006	1.73164173622711
144.800000000003	2.14710379773393
145	2.54651785923835
145.199999999997	2.92671586484374
145.400000000009	3.28488126616433
145.600000000006	3.61848989893884
145.800000000003	3.92516226426131
146	4.20256425111421
146.199999999997	4.44850074992205
146.400000000009	4.66110935361369
146.600000000006	4.83891190022526
146.800000000003	4.98069900041364
147	5.08543619631616
147.199999999997	5.1522705335764
147.400000000009	5.1805644478133
147.599999999991	5.16996951400191
147.800000000003	5.12054774521891
148.000000000015	5.03279824544358
148.199999999997	4.90753873168055
148.400000000009	4.74576936122229
148.599999999991	4.54868678310512
148.800000000003	4.31773922934245
149.000000000015	4.05458913320942
149.199999999997	3.76108622811681
149.400000000009	3.43937846748295
149.599999999991	3.09195952404969
149.800000000003	2.7215118794859
150.000000000015	2.33073345408577
150.199999999997	1.92241023551543
150.400000000009	1.49960080514389
150.600000000006	1.0656201129576
150.800000000003	0.623827556841256
151	0.177493549305097
151.199999999997	-0.270132183249399
151.400000000009	-0.71572280762153
151.600000000006	-1.1558972866928
151.800000000003	-1.58732224763237
152	-2.00682790604969
152.199999999997	-2.41143001305978
152.400000000009	-2.79822862110245
152.600000000006	-3.16430690796938
152.800000000003	-3.50676471966886
153	-3.8228915993552
153.200000000012	-4.11032128157874
153.399999999994	-4.36702995493995
153.600000000006	-4.59122063274062
153.800000000003	-4.78121691098198
154	-4.935501639444
154.200000000012	-5.05287230583184
154.399999999994	-5.13248929099515
154.600000000006	-5.17375896474006
154.800000000003	-5.17630091347606
155	-5.14010120424391
155.200000000012	-5.0655584000304
155.399999999994	-4.9533043334512
155.600000000006	-4.80411142328681
155.800000000003	-4.61902889380129
156	-4.39945540984573
156.200000000012	-4.14700706761079
156.399999999994	-3.86351084964321
156.600000000006	-3.5511757015
156.800000000003	-3.21249426727297
157	-2.8499354640139
157.200000000012	-2.46597220044093
157.399999999994	-2.06345645219897
157.600000000006	-1.64566214073064
157.800000000003	-1.21583577127825
158	-0.77696580541386
158.200000000012	-0.332107838346152
158.400000000009	0.115338616946296
158.600000000006	0.56188365658387
158.800000000003	1.00425933804606
159	1.43927886976394
159.199999999997	1.86357107178774
159.400000000009	2.27373483340445
159.600000000006	2.66670443029613
159.800000000003	3.03977413920804
160	3.39030006609529
160.199999999997	3.71559191736698
160.400000000009	4.01310320877807
160.600000000006	4.28059800174334
160.800000000003	4.51607665570476
161	4.71772367280713
161.199999999997	4.88403971540955
161.400000000009	5.01394051970957
161.599999999991	5.10660225870629
161.800000000003	5.16128061258595
162.000000000015	5.17738284624498
162.199999999997	5.15470348405621
162.400000000009	5.0934710931469
162.599999999991	4.9941731526848
162.800000000003	4.85747159288078
163.000000000015	4.68436911833849
163.199999999997	4.47634930977009
163.400000000009	4.2351906525433
163.600000000006	3.96264645749009
163.800000000003	3.66045436998663
164	3.33071826011822
164.199999999997	2.97605666774831
164.400000000009	2.59927550644933
164.600000000006	2.20309053627655
164.800000000003	1.79035628737995
165	1.36431830537254
165.199999999997	0.928341778417371
165.400000000009	0.485526310573232
165.600000000006	0.0389360604254601
165.800000000003	-0.40799015011253
166	-0.851660638269107
166.199999999997	-1.28888156201988
166.400000000009	-1.71674713345779
166.600000000006	-2.1320295558707
166.800000000003	-2.5311936458742
167	-2.91107998578871
167.200000000012	-3.26918184661156
167.399999999994	-3.60312633002794
167.600000000006	-3.91027020974378
167.800000000003	-4.18805641678393
168	-4.43447478909324
168.200000000012	-4.6479306088808
168.399999999994	-4.82685425722767
168.600000000006	-4.96973560794697
168.800000000003	-5.07547624698993
169	-5.14340034233928
169.200000000012	-5.17292661605265
169.399999999994	-5.16354795481926
169.600000000006	-5.11526608487389
169.800000000003	-5.02879058005903
170	-4.90510452175469
170.200000000012	-4.7450477750454
170.399999999994	-4.54954838799663
170.600000000006	-4.32003607115732
170.800000000003	-4.05834069831736
171	-3.76635260059644
171.200000000012	-3.44610094981397
171.399999999994	-3.10006029220215
171.600000000006	-2.73104720777193
171.800000000003	-2.34184148860514
172	-1.93514976166466
172.200000000012	-1.51390999944054
172.400000000009	-1.08136671729213
172.600000000006	-0.640810541776754
172.800000000003	-0.19545119458527
173	0.251428399487022
173.199999999997	0.696396021429007
173.400000000009	1.13606644228646
173.600000000006	1.56723353583371
173.800000000003	1.9867542151558
174	2.39143056472563
174.199999999997	2.77817400381502
174.400000000009	3.14420195242806
174.600000000006	3.48690198261079
174.800000000003	3.80360949080078
175.000000000015	4.09172988781349
175.199999999997	4.34912704660058
175.400000000009	4.57416077695542
175.599999999991	4.76529836962415
175.800000000003	4.9209100185531
176.000000000015	5.03958361023253
176.199999999997	5.12050291317265
176.400000000009	5.16333438482474
176.599999999991	5.1678394952032
176.800000000003	5.13378740341705
177.000000000015	5.06125597770296
177.199999999997	4.95084234460136
177.400000000009	4.80354678570846
177.600000000006	4.62054733216821
177.800000000003	4.40314479760317
178	4.15285469255083
178.199999999997	3.87149347467364
178.400000000009	3.56119151128683
178.600000000006	3.22431349580904
178.800000000003	2.86330671618664
179	2.48072923923861
179.199999999997	2.07946158660755
179.400000000009	1.66274655728228
179.600000000006	1.2338479640192
179.800000000003	0.795815432610494
180	0.351742120073934
180.199999999997	-0.0949660378521565
180.400000000009	-0.540818343837244
180.600000000006	-0.982590522215494
180.800000000003	-1.41717417794445
181	-1.84125517444027
181.200000000012	-2.25144671973308
181.399999999994	-2.6446695551506
181.600000000006	-3.0181805390023
181.800000000003	-3.36930188450052
182	-3.69533067431459
182.200000000012	-3.99369482305464
182.399999999994	-4.2621336481883
182.600000000006	-4.49873018887
182.800000000003	-4.70183430189233
183	-4.86990392591749
183.200000000012	-5.00150693842878
183.399999999994	-5.09556583899817
183.600000000006	-5.15152380205391
183.800000000003	-5.1691419440781
184	-5.14824218216778
184.200000000012	-5.08883071501597
184.399999999994	-4.99139570468783
184.600000000006	-4.85684081651435
184.800000000003	-4.68615963878777
185	-4.48038677340507
185.200000000012	-4.24089872293855
185.399999999994	-3.96960137254147
185.600000000006	-3.66877229024979
185.800000000003	-3.34078048494827
186	-2.98801929915327
186.199999999997	-2.6129780604156
186.400000000009	-2.21834394925396
186.600000000006	-1.80704319749012
186.800000000003	-1.38221829900683
187	-0.947161589221451
187.199999999997	-0.505212209619576
187.400000000009	-0.059667044830442
187.600000000006	0.386254932074429
187.800000000003	0.829322471690823
188	1.26619959166827
188.199999999997	1.69355213734927
188.400000000009	2.10826078336851
188.600000000006	2.50742519043732
188.800000000003	2.88811262816626
189.000000000015	3.24724361091785
189.199999999997	3.581882272434
189.400000000009	3.88958013562433
189.599999999991	4.16828959929682
189.800000000003	4.41600550584895
190.000000000015	4.630682176789
190.199999999997	4.81056633288846
190.400000000009	4.9544451930145
190.599999999991	5.0614689334552
190.800000000003	5.13087613228263
191.000000000015	5.16205144586602
191.199999999997	5.15476043750512
191.400000000009	5.10913784849224
191.600000000006	5.0254568510702
191.800000000003	4.90412435351196
192	4.74594520169229
192.199999999997	4.55220627330412
192.400000000009	4.32445371278356
192.600000000006	4.06435592243955
192.800000000003	3.77388742401254
193	3.45542254939022
193.199999999997	3.11146551886639
193.400000000009	2.7443753996337
193.600000000006	2.35658150579134
193.800000000003	1.95098636469452
194	1.53091433118271
194.199999999997	1.09963514372084
194.400000000009	0.660142072068113
194.600000000006	0.21548889444013
194.800000000003	-0.230911619729457
195	-0.675465228722392
195.200000000012	-1.11476513483329
195.399999999994	-1.5456171037121
195.600000000006	-1.96487814473298
195.800000000003	-2.36946812168826
196	-2.75647710433839
196.200000000012	-3.12307868628794
196.399999999994	-3.46639647782202
196.600000000006	-3.78365948893604
196.800000000003	-4.0725139287473
197	-4.33104103285006
197.200000000012	-4.55745610670013
197.399999999994	-4.74989855005889
197.600000000006	-4.90661951458173
197.800000000003	-5.02636829596382
198	-5.10848396257928
198.200000000012	-5.1525713057407
198.399999999994	-5.15822099144162
198.600000000006	-5.1252102649771
198.800000000003	-5.0538631082909
199	-4.94496555187172
199.200000000012	-4.79935299260651
199.399999999994	-4.61784507431671
199.600000000006	-4.40163384267035
199.800000000003	-4.15249608780021
200	-3.87251957343256


==> figures/time_traces/time_traces_fb-9.tsv <==
100	-45
100	45

